Efficient-UCBV: An Almost Optimal Algorithm using Variance Estimates

We propose a novel variant of the UCB algorithm (referred to as Efficient-UCB-Variance (EUCBV)) for minimizing cumulative regret in the stochastic multi-armed bandit (MAB) setting. EUCBV incorporates the arm elimination strategy proposed in UCB-Improved \citep{auer2010ucb}, while taking into account the variance estimates to compute the arms' confidence bounds, similar to UCBV \citep{audibert2009exploration}. Through a theoretical analysis we establish that EUCBV incurs a \emph{gap-dependent} regret bound of {\scriptsize $O\left( \dfrac{K\sigma^2_{\max} \log (T\Delta^2 /K)}{\Delta}\right)$} after $T$ trials, where $\Delta$ is the minimal gap between optimal and sub-optimal arms; the above bound is an improvement over that of existing state-of-the-art UCB algorithms (such as UCB1, UCB-Improved, UCBV, MOSS). Further, EUCBV incurs a \emph{gap-independent} regret bound of {\scriptsize $O\left(\sqrt{KT}\right)$} which is an improvement over that of UCB1, UCBV and UCB-Improved, while being comparable with that of MOSS and OCUCB. Through an extensive numerical study we show that EUCBV significantly outperforms the popular UCB variants (like MOSS, OCUCB, etc.) as well as Thompson sampling and Bayes-UCB algorithms.

==> results/NewExpt/Expt1/BU01_comp_subsampled.txt <==
6000	156.24
12000	276.38
18000	368.23
24000	433.38
30000	479.23
36000	519.66
42000	550.03
48000	576.65
54000	596.47
60000	615.58


==> results/NewExpt/Expt1/DMED01_comp_subsampled.txt <==
6000	166.4
12000	304.12
18000	392.11
24000	438.63
30000	458.43
36000	470.52
42000	476.72
48000	481.4
54000	485.85
60000	489.89


==> results/NewExpt/Expt1/DMEDcomp.txt <==
10	0.13
20	0.5
30	0.7
40	0.97
50	1.21
60	1.43
70	1.59
80	1.87
90	2.18
100	2.61
110	2.88
120	2.99
130	3.18
140	3.55
150	3.8
160	4.16
170	4.5
180	4.59
190	4.96
200	5.41
210	5.65
220	5.92
230	6.42
240	6.72
250	7.16
260	7.23
270	7.35
280	7.83
290	8.07
300	8.44
310	8.58
320	8.7
330	8.86
340	9.28
350	9.65
360	10.11
370	10.45
380	10.69
390	10.97
400	11.25
410	11.6
420	11.67
430	12.11
440	12.41
450	12.72
460	12.87
470	12.8
480	13.02
490	13.57
500	13.86
510	14.05
520	14.36
530	14.67
540	15.0
550	15.24
560	15.45
570	15.7
580	16.02
590	16.5
600	16.72
610	17.24
620	17.46
630	17.7
640	17.88
650	18.12
660	18.47
670	18.86
680	19.11
690	19.49
700	19.71
710	20.03
720	20.32
730	20.51
740	20.79
750	20.97
760	21.34
770	21.73
780	21.87
790	22.3
800	22.44
810	22.65
820	23.09
830	23.24
840	23.46
850	23.66
860	23.85
870	24.15
880	24.43
890	24.63
900	25.18
910	25.71
920	26.06
930	26.16
940	26.4
950	26.69
960	27.17
970	27.54
980	27.69
990	27.81
1000	28.34
1010	28.77
1020	29.23
1030	29.44
1040	29.76
1050	30.11
1060	30.46
1070	30.59
1080	30.83
1090	31.1
1100	31.32
1110	31.48
1120	31.85
1130	32.11
1140	32.53
1150	32.86
1160	32.93
1170	33.2
1180	33.49
1190	33.84
1200	34.05
1210	34.14
1220	34.45
1230	34.6
1240	34.9
1250	35.15
1260	35.5
1270	35.96
1280	36.39
1290	36.78
1300	37.11
1310	37.31
1320	37.83
1330	38.03
1340	38.31
1350	38.68
1360	38.68
1370	38.91
1380	39.29
1390	39.56
1400	39.91
1410	40.04
1420	40.29
1430	40.83
1440	41.22
1450	41.55
1460	41.84
1470	42.0
1480	42.33
1490	42.37
1500	42.7
1510	42.9
1520	43.17
1530	43.58
1540	43.84
1550	44.21
1560	44.52
1570	44.78
1580	44.98
1590	45.38
1600	45.46
1610	45.83
1620	46.17
1630	46.39
1640	46.57
1650	47.0
1660	47.32
1670	47.68
1680	48.12
1690	48.48
1700	48.74
1710	48.9
1720	49.33
1730	49.48
1740	49.79
1750	50.14
1760	50.35
1770	50.74
1780	50.95
1790	51.2
1800	51.43
1810	51.7
1820	51.91
1830	52.1
1840	52.37
1850	52.59
1860	52.87
1870	53.08
1880	53.27
1890	53.44
1900	53.79
1910	54.03
1920	54.52
1930	54.74
1940	55.1
1950	55.48
1960	55.74
1970	55.92
1980	56.1
1990	56.34
2000	56.54
2010	56.79
2020	57.09
2030	57.27
2040	57.59
2050	57.75
2060	58.09
2070	58.43
2080	58.62
2090	58.89
2100	59.28
2110	59.68
2120	59.89
2130	60.23
2140	60.47
2150	60.77
2160	61.06
2170	61.42
2180	61.61
2190	61.99
2200	62.2
2210	62.1
2220	62.29
2230	62.7
2240	63.19
2250	63.51
2260	63.85
2270	64.2
2280	64.71
2290	64.96
2300	65.16
2310	65.3
2320	65.5
2330	65.7
2340	65.83
2350	66.24
2360	66.44
2370	66.79
2380	67.27
2390	67.48
2400	68.0
2410	68.41
2420	68.85
2430	69.07
2440	69.34
2450	69.74
2460	69.91
2470	70.26
2480	70.44
2490	70.64
2500	70.96
2510	71.22
2520	71.67
2530	72.15
2540	72.49
2550	72.72
2560	73.1
2570	73.42
2580	73.75
2590	74.11
2600	74.41
2610	74.73
2620	75.12
2630	75.28
2640	75.37
2650	75.71
2660	76.15
2670	76.28
2680	76.5
2690	76.61
2700	76.85
2710	77.07
2720	77.35
2730	77.7
2740	78.04
2750	78.27
2760	78.58
2770	79.0
2780	79.44
2790	79.65
2800	79.98
2810	80.39
2820	80.81
2830	81.01
2840	81.19
2850	81.4
2860	81.63
2870	81.97
2880	82.17
2890	82.53
2900	82.92
2910	83.31
2920	83.68
2930	84.06
2940	84.4
2950	84.7
2960	84.87
2970	85.2
2980	85.4
2990	85.67
3000	85.98
3010	86.18
3020	86.51
3030	86.66
3040	87.09
3050	87.54
3060	87.77
3070	88.03
3080	88.28
3090	88.59
3100	88.75
3110	89.14
3120	89.49
3130	89.88
3140	90.32
3150	90.5
3160	90.83
3170	90.92
3180	91.07
3190	91.37
3200	91.56
3210	91.86
3220	92.26
3230	92.53
3240	92.84
3250	92.96
3260	93.04
3270	93.28
3280	93.71
3290	93.82
3300	94.21
3310	94.48
3320	94.73
3330	95.09
3340	95.34
3350	95.39
3360	95.35
3370	95.46
3380	95.79
3390	96.31
3400	96.66
3410	96.95
3420	97.15
3430	97.53
3440	97.68
3450	98.09
3460	98.49
3470	98.76
3480	99.11
3490	99.47
3500	100.0
3510	100.31
3520	100.66
3530	101.03
3540	101.49
3550	101.76
3560	102.11
3570	102.43
3580	102.52
3590	102.79
3600	102.88
3610	103.0
3620	103.19
3630	103.5
3640	103.91
3650	104.13
3660	104.27
3670	104.49
3680	104.97
3690	105.28
3700	105.74
3710	105.84
3720	106.12
3730	106.45
3740	107.09
3750	107.43
3760	107.65
3770	107.76
3780	108.08
3790	108.37
3800	108.59
3810	108.87
3820	109.08
3830	109.31
3840	109.45
3850	109.68
3860	109.7
3870	109.93
3880	110.41
3890	110.77
3900	110.92
3910	111.08
3920	111.5
3930	111.99
3940	112.17
3950	112.6
3960	112.8
3970	112.84
3980	113.02
3990	113.34
4000	113.52
4010	113.68
4020	113.79
4030	114.21
4040	114.55
4050	114.73
4060	114.87
4070	115.24
4080	115.5
4090	115.86
4100	116.21
4110	116.57
4120	116.74
4130	117.15
4140	117.5
4150	117.81
4160	117.89
4170	118.11
4180	118.33
4190	118.57
4200	118.84
4210	119.12
4220	119.39
4230	119.45
4240	119.65
4250	119.92
4260	120.05
4270	120.16
4280	120.27
4290	120.64
4300	120.9
4310	121.07
4320	121.19
4330	121.39
4340	121.67
4350	122.07
4360	122.46
4370	122.8
4380	123.31
4390	123.4
4400	123.83
4410	124.14
4420	124.44
4430	124.78
4440	125.31
4450	125.55
4460	125.9
4470	126.14
4480	126.36
4490	126.65
4500	126.89
4510	127.21
4520	127.63
4530	127.89
4540	127.97
4550	128.16
4560	128.61
4570	128.52
4580	128.98
4590	129.36
4600	129.52
4610	129.79
4620	129.95
4630	130.07
4640	130.38
4650	130.69
4660	130.93
4670	131.16
4680	131.48
4690	131.95
4700	132.24
4710	132.57
4720	132.96
4730	133.29
4740	133.56
4750	133.95
4760	134.18
4770	134.47
4780	134.35
4790	134.63
4800	134.8
4810	135.14
4820	135.27
4830	135.57
4840	135.76
4850	136.01
4860	136.17
4870	136.26
4880	136.65
4890	136.88
4900	137.3
4910	137.65
4920	137.89
4930	138.1
4940	138.51
4950	138.9
4960	139.24
4970	139.48
4980	139.81
4990	139.94
5000	140.1
5010	140.36
5020	140.48
5030	140.89
5040	140.99
5050	141.2
5060	141.37
5070	141.76
5080	141.99
5090	142.39
5100	142.72
5110	142.99
5120	143.44
5130	143.76
5140	143.76
5150	144.01
5160	144.14
5170	144.42
5180	144.62
5190	145.03
5200	145.23
5210	145.4
5220	145.73
5230	145.86
5240	146.3
5250	146.64
5260	146.82
5270	147.06
5280	147.22
5290	147.27
5300	147.59
5310	147.95
5320	148.32
5330	148.73
5340	149.05
5350	149.05
5360	149.21
5370	149.53
5380	149.82
5390	150.24
5400	150.32
5410	150.55
5420	150.71
5430	150.87
5440	151.19
5450	151.62
5460	151.83
5470	152.02
5480	152.11
5490	152.35
5500	152.81
5510	153.11
5520	153.49
5530	153.85
5540	154.05
5550	154.16
5560	154.47
5570	154.63
5580	154.72
5590	154.95
5600	155.21
5610	155.74
5620	155.95
5630	156.17
5640	156.52
5650	156.81
5660	157.02
5670	157.21
5680	157.38
5690	157.63
5700	157.95
5710	158.29
5720	158.52
5730	158.68
5740	158.83
5750	159.04
5760	159.14
5770	159.64
5780	159.94
5790	160.27
5800	160.43
5810	160.49
5820	160.8
5830	161.1
5840	161.34
5850	161.68
5860	161.89
5870	162.05
5880	162.31
5890	162.6
5900	162.97
5910	163.1
5920	163.34
5930	163.45
5940	163.65
5950	164.04
5960	164.12
5970	164.5
5980	164.74
5990	164.87
6000	165.04
6010	165.09
6020	165.35
6030	165.68
6040	165.65
6050	165.86
6060	166.02
6070	166.25
6080	166.52
6090	166.76
6100	167.07
6110	167.17
6120	167.22
6130	167.62
6140	167.74
6150	168.06
6160	168.15
6170	168.52
6180	168.52
6190	168.96
6200	169.09
6210	169.47
6220	169.77
6230	170.1
6240	170.49
6250	170.78
6260	171.16
6270	171.31
6280	171.76
6290	172.17
6300	172.46
6310	172.52
6320	172.73
6330	173.0
6340	173.11
6350	173.24
6360	173.5
6370	173.5
6380	173.46
6390	173.59
6400	173.86
6410	174.12
6420	174.39
6430	174.59
6440	174.87
6450	175.07
6460	175.38
6470	175.46
6480	175.69
6490	175.97
6500	176.23
6510	176.53
6520	176.83
6530	177.0
6540	177.36
6550	177.65
6560	177.92
6570	178.21
6580	178.38
6590	178.64
6600	178.91
6610	179.3
6620	179.74
6630	180.15
6640	180.3
6650	180.45
6660	180.81
6670	181.05
6680	181.23
6690	181.48
6700	181.76
6710	181.87
6720	182.04
6730	182.2
6740	182.55
6750	182.85
6760	183.1
6770	183.32
6780	183.6
6790	184.1
6800	184.35
6810	184.47
6820	184.62
6830	184.76
6840	184.87
6850	184.99
6860	185.19
6870	185.43
6880	185.55
6890	185.82
6900	186.02
6910	186.16
6920	186.51
6930	186.71
6940	187.02
6950	187.04
6960	187.27
6970	187.42
6980	187.79
6990	187.99
7000	188.1
7010	188.33
7020	188.62
7030	188.82
7040	189.21
7050	189.31
7060	189.56
7070	189.8
7080	190.24
7090	190.5
7100	190.78
7110	191.12
7120	191.24
7130	191.31
7140	191.64
7150	191.97
7160	192.27
7170	192.69
7180	193.04
7190	193.16
7200	193.19
7210	193.38
7220	193.49
7230	193.94
7240	194.3
7250	194.5
7260	194.59
7270	194.79
7280	195.13
7290	195.26
7300	195.52
7310	195.67
7320	195.91
7330	195.99
7340	196.43
7350	196.75
7360	197.25
7370	197.46
7380	197.78
7390	197.99
7400	198.14
7410	198.43
7420	198.64
7430	199.0
7440	199.27
7450	199.44
7460	199.65
7470	199.87
7480	199.92
7490	200.18
7500	200.59
7510	200.97
7520	201.03
7530	201.43
7540	201.76
7550	202.08
7560	202.22
7570	202.36
7580	202.57
7590	202.62
7600	202.88
7610	203.2
7620	203.57
7630	203.89
7640	204.05
7650	204.24
7660	204.6
7670	204.96
7680	205.1
7690	205.34
7700	205.58
7710	205.85
7720	206.05
7730	206.32
7740	206.48
7750	206.75
7760	207.08
7770	207.17
7780	207.78
7790	208.16
7800	208.37
7810	208.59
7820	208.99
7830	209.29
7840	209.47
7850	209.79
7860	209.9
7870	210.27
7880	210.34
7890	210.73
7900	210.96
7910	211.15
7920	211.19
7930	211.56
7940	211.81
7950	212.02
7960	212.24
7970	212.44
7980	212.8
7990	213.16
8000	213.45
8010	213.7
8020	213.9
8030	214.21
8040	214.64
8050	214.8
8060	215.27
8070	215.4
8080	215.77
8090	216.22
8100	216.63
8110	216.85
8120	217.21
8130	217.51
8140	217.94
8150	217.98
8160	218.28
8170	218.72
8180	218.99
8190	219.15
8200	219.41
8210	219.68
8220	219.63
8230	219.99
8240	220.26
8250	220.62
8260	220.75
8270	220.87
8280	221.13
8290	221.24
8300	221.36
8310	221.5
8320	221.71
8330	222.03
8340	222.29
8350	222.68
8360	222.82
8370	223.0
8380	223.36
8390	223.49
8400	223.82
8410	223.99
8420	223.91
8430	223.96
8440	224.17
8450	224.6
8460	224.82
8470	225.08
8480	225.5
8490	225.9
8500	226.06
8510	226.2
8520	226.35
8530	226.54
8540	226.87
8550	227.09
8560	227.29
8570	227.56
8580	227.85
8590	228.18
8600	228.39
8610	228.8
8620	229.07
8630	229.24
8640	229.51
8650	229.78
8660	229.88
8670	230.05
8680	230.24
8690	230.42
8700	230.74
8710	230.89
8720	230.98
8730	231.11
8740	231.33
8750	231.64
8760	232.1
8770	232.28
8780	232.47
8790	232.56
8800	232.93
8810	233.17
8820	233.55
8830	233.84
8840	234.03
8850	234.16
8860	234.34
8870	234.73
8880	235.2
8890	235.25
8900	235.49
8910	235.57
8920	235.73
8930	236.03
8940	236.09
8950	236.29
8960	236.66
8970	236.82
8980	236.98
8990	237.39
9000	237.54
9010	237.63
9020	237.93
9030	238.19
9040	238.58
9050	238.76
9060	238.94
9070	239.27
9080	239.57
9090	239.73
9100	239.83
9110	240.09
9120	240.26
9130	240.32
9140	240.62
9150	240.67
9160	240.81
9170	241.08
9180	241.27
9190	241.55
9200	241.71
9210	241.97
9220	242.2
9230	242.44
9240	242.71
9250	243.07
9260	243.22
9270	243.43
9280	243.51
9290	243.83
9300	244.08
9310	244.41
9320	244.57
9330	244.75
9340	245.04
9350	245.07
9360	245.36
9370	245.42
9380	245.73
9390	245.94
9400	246.25
9410	246.61
9420	247.04
9430	247.13
9440	247.44
9450	247.74
9460	247.96
9470	248.1
9480	248.38
9490	248.7
9500	249.0
9510	249.2
9520	249.32
9530	249.56
9540	249.87
9550	250.03
9560	250.38
9570	250.65
9580	250.73
9590	251.15
9600	251.43
9610	251.59
9620	251.71
9630	251.87
9640	252.18
9650	252.4
9660	252.53
9670	252.84
9680	253.15
9690	253.33
9700	253.43
9710	253.63
9720	253.84
9730	254.1
9740	254.29
9750	254.42
9760	254.71
9770	254.82
9780	255.13
9790	255.38
9800	255.53
9810	255.74
9820	255.91
9830	256.27
9840	256.67
9850	256.84
9860	257.06
9870	257.32
9880	257.67
9890	257.78
9900	258.19
9910	258.47
9920	258.71
9930	258.83
9940	259.17
9950	259.39
9960	259.7
9970	259.93
9980	260.02
9990	260.16
10000	260.38
10010	260.74
10020	260.96
10030	261.17
10040	261.45
10050	261.67
10060	261.92
10070	262.03
10080	262.2
10090	262.28
10100	262.57
10110	262.69
10120	262.76
10130	263.09
10140	263.19
10150	263.5
10160	263.66
10170	263.81
10180	263.99
10190	264.16
10200	264.29
10210	264.44
10220	264.68
10230	264.97
10240	265.22
10250	265.55
10260	265.8
10270	266.11
10280	266.28
10290	266.48
10300	266.54
10310	266.81
10320	267.08
10330	267.4
10340	267.47
10350	267.62
10360	267.9
10370	268.17
10380	268.32
10390	268.45
10400	268.79
10410	269.0
10420	269.38
10430	269.52
10440	269.53
10450	269.73
10460	270.0
10470	270.12
10480	270.15
10490	270.46
10500	270.74
10510	271.08
10520	271.47
10530	271.77
10540	272.03
10550	272.38
10560	272.73
10570	273.01
10580	273.26
10590	273.37
10600	273.52
10610	273.69
10620	273.8
10630	274.05
10640	274.25
10650	274.44
10660	274.65
10670	274.83
10680	274.91
10690	275.16
10700	275.3
10710	275.59
10720	275.75
10730	276.12
10740	276.56
10750	276.88
10760	277.01
10770	277.34
10780	277.49
10790	277.91
10800	278.19
10810	278.53
10820	278.76
10830	278.9
10840	279.25
10850	279.42
10860	279.49
10870	279.74
10880	280.0
10890	280.4
10900	280.56
10910	280.63
10920	280.9
10930	281.06
10940	281.2
10950	281.34
10960	281.53
10970	281.69
10980	281.92
10990	282.21
11000	282.46
11010	282.71
11020	283.0
11030	283.43
11040	283.58
11050	283.84
11060	283.99
11070	284.23
11080	284.45
11090	284.67
11100	284.94
11110	285.33
11120	285.73
11130	286.0
11140	286.22
11150	286.3
11160	286.46
11170	286.55
11180	286.7
11190	287.0
11200	287.16
11210	287.25
11220	287.56
11230	287.59
11240	287.9
11250	288.28
11260	288.43
11270	288.45
11280	288.78
11290	288.85
11300	288.87
11310	289.21
11320	289.48
11330	289.84
11340	290.14
11350	290.28
11360	290.61
11370	291.04
11380	291.02
11390	291.15
11400	291.3
11410	291.49
11420	291.67
11430	291.95
11440	292.04
11450	292.3
11460	292.57
11470	292.86
11480	292.87
11490	292.95
11500	293.23
11510	293.37
11520	293.57
11530	293.52
11540	293.73
11550	293.89
11560	294.25
11570	294.33
11580	294.55
11590	294.77
11600	295.27
11610	295.55
11620	295.67
11630	295.82
11640	296.15
11650	296.38
11660	296.61
11670	296.72
11680	296.75
11690	296.86
11700	297.09
11710	297.25
11720	297.38
11730	297.55
11740	297.75
11750	297.96
11760	298.15
11770	298.21
11780	298.38
11790	298.7
11800	298.79
11810	299.07
11820	299.16
11830	299.35
11840	299.41
11850	299.55
11860	299.81
11870	299.98
11880	300.41
11890	300.66
11900	301.03
11910	301.28
11920	301.37
11930	301.76
11940	301.96
11950	302.22
11960	302.47
11970	302.58
11980	302.82
11990	303.06
12000	303.15
12010	303.38
12020	303.63
12030	303.85
12040	304.0
12050	304.33
12060	304.63
12070	304.99
12080	305.05
12090	305.06
12100	305.41
12110	305.7
12120	305.78
12130	305.84
12140	305.92
12150	306.12
12160	306.38
12170	306.49
12180	306.51
12190	306.79
12200	306.87
12210	307.07
12220	307.3
12230	307.42
12240	307.71
12250	307.9
12260	308.3
12270	308.44
12280	308.51
12290	308.84
12300	309.09
12310	309.15
12320	309.36
12330	309.6
12340	309.77
12350	309.91
12360	310.3
12370	310.57
12380	310.85
12390	311.04
12400	311.23
12410	311.34
12420	311.41
12430	311.66
12440	311.92
12450	312.23
12460	312.24
12470	312.58
12480	312.75
12490	312.99
12500	313.26
12510	313.49
12520	313.57
12530	313.73
12540	313.92
12550	314.28
12560	314.43
12570	314.6
12580	314.91
12590	315.05
12600	315.33
12610	315.59
12620	315.9
12630	315.99
12640	316.08
12650	316.04
12660	316.19
12670	316.43
12680	316.49
12690	316.78
12700	317.0
12710	317.29
12720	317.43
12730	317.54
12740	317.75
12750	317.7
12760	317.95
12770	318.14
12780	318.32
12790	318.48
12800	318.67
12810	318.87
12820	319.03
12830	319.38
12840	319.51
12850	319.81
12860	319.96
12870	320.31
12880	320.62
12890	320.8
12900	320.95
12910	321.28
12920	321.32
12930	321.5
12940	321.8
12950	322.03
12960	322.14
12970	322.17
12980	322.35
12990	322.63
13000	322.84
13010	323.15
13020	323.41
13030	323.62
13040	323.96
13050	324.16
13060	324.29
13070	324.5
13080	324.72
13090	324.86
13100	325.08
13110	325.21
13120	325.49
13130	325.55
13140	325.64
13150	325.97
13160	326.08
13170	326.25
13180	326.48
13190	326.69
13200	326.84
13210	326.82
13220	327.13
13230	327.37
13240	327.57
13250	327.68
13260	327.76
13270	327.85
13280	327.91
13290	328.13
13300	328.32
13310	328.55
13320	328.73
13330	328.79
13340	329.12
13350	329.1
13360	329.25
13370	329.35
13380	329.42
13390	329.69
13400	329.91
13410	330.25
13420	330.41
13430	330.58
13440	330.67
13450	330.77
13460	331.1
13470	331.14
13480	331.47
13490	331.59
13500	331.87
13510	332.09
13520	332.25
13530	332.49
13540	332.71
13550	332.89
13560	333.06
13570	333.22
13580	333.41
13590	333.53
13600	333.69
13610	333.84
13620	334.0
13630	334.09
13640	334.38
13650	334.54
13660	334.62
13670	334.73
13680	334.94
13690	335.04
13700	335.24
13710	335.37
13720	335.59
13730	335.73
13740	335.82
13750	335.95
13760	336.09
13770	336.25
13780	336.37
13790	336.4
13800	336.63
13810	336.83
13820	336.97
13830	337.3
13840	337.19
13850	337.22
13860	337.37
13870	337.51
13880	337.73
13890	338.03
13900	338.19
13910	338.42
13920	338.72
13930	338.91
13940	338.97
13950	339.33
13960	339.51
13970	339.56
13980	339.58
13990	339.81
14000	339.96
14010	340.06
14020	340.22
14030	340.33
14040	340.5
14050	340.7
14060	340.75
14070	341.0
14080	341.11
14090	341.22
14100	341.32
14110	341.42
14120	341.71
14130	341.85
14140	341.95
14150	342.26
14160	342.56
14170	342.67
14180	342.79
14190	342.9
14200	343.09
14210	343.28
14220	343.55
14230	343.8
14240	343.87
14250	344.12
14260	344.18
14270	344.39
14280	344.58
14290	344.86
14300	345.02
14310	345.2
14320	345.32
14330	345.43
14340	345.57
14350	345.82
14360	345.82
14370	345.9
14380	346.03
14390	346.1
14400	346.41
14410	346.68
14420	346.8
14430	347.0
14440	347.18
14450	347.35
14460	347.4
14470	347.6
14480	347.79
14490	347.97
14500	348.15
14510	348.35
14520	348.58
14530	348.72
14540	348.79
14550	348.81
14560	349.09
14570	349.23
14580	349.41
14590	349.68
14600	349.92
14610	350.19
14620	350.32
14630	350.58
14640	350.6
14650	350.74
14660	350.88
14670	350.95
14680	351.12
14690	351.29
14700	351.53
14710	351.59
14720	351.68
14730	351.95
14740	351.99
14750	352.06
14760	352.09
14770	352.32
14780	352.41
14790	352.63
14800	352.94
14810	352.97
14820	353.07
14830	353.39
14840	353.51
14850	353.64
14860	353.76
14870	353.83
14880	354.03
14890	354.08
14900	354.22
14910	354.38
14920	354.57
14930	354.82
14940	355.0
14950	355.03
14960	355.12
14970	355.14
14980	355.28
14990	355.43
15000	355.63
15010	355.6
15020	355.86
15030	356.12
15040	356.09
15050	356.32
15060	356.34
15070	356.53
15080	356.67
15090	356.84
15100	356.96
15110	357.24
15120	357.37
15130	357.48
15140	357.56
15150	357.77
15160	358.0
15170	358.29
15180	358.39
15190	358.44
15200	358.51
15210	358.59
15220	358.69
15230	358.89
15240	358.96
15250	359.07
15260	359.1
15270	359.24
15280	359.34
15290	359.49
15300	359.72
15310	359.92
15320	360.19
15330	360.56
15340	360.78
15350	360.82
15360	361.09
15370	361.24
15380	361.32
15390	361.4
15400	361.47
15410	361.57
15420	361.67
15430	361.81
15440	361.91
15450	362.12
15460	362.32
15470	362.59
15480	362.77
15490	362.83
15500	362.94
15510	363.08
15520	363.1
15530	363.29
15540	363.39
15550	363.59
15560	363.88
15570	364.1
15580	364.19
15590	364.32
15600	364.46
15610	364.71
15620	364.89
15630	364.92
15640	365.13
15650	365.25
15660	365.22
15670	365.25
15680	365.48
15690	365.51
15700	365.73
15710	365.87
15720	365.96
15730	366.06
15740	366.19
15750	366.15
15760	366.31
15770	366.51
15780	366.64
15790	366.68
15800	366.89
15810	367.08
15820	367.17
15830	367.31
15840	367.39
15850	367.51
15860	367.65
15870	367.85
15880	367.98
15890	368.04
15900	368.21
15910	368.41
15920	368.6
15930	368.69
15940	368.91
15950	369.04
15960	369.13
15970	369.31
15980	369.45
15990	369.58
16000	369.89
16010	370.13
16020	370.22
16030	370.45
16040	370.5
16050	370.71
16060	370.91
16070	371.01
16080	371.19
16090	371.52
16100	371.64
16110	371.9
16120	372.08
16130	372.21
16140	372.35
16150	372.41
16160	372.55
16170	372.87
16180	373.03
16190	373.07
16200	373.32
16210	373.52
16220	373.63
16230	373.79
16240	373.76
16250	373.97
16260	374.09
16270	374.23
16280	374.42
16290	374.53
16300	374.72
16310	374.82
16320	375.04
16330	375.13
16340	375.28
16350	375.36
16360	375.43
16370	375.51
16380	375.58
16390	375.66
16400	375.75
16410	375.81
16420	375.85
16430	375.92
16440	376.08
16450	376.18
16460	376.32
16470	376.54
16480	376.81
16490	376.95
16500	377.02
16510	377.1
16520	377.16
16530	377.15
16540	377.16
16550	377.42
16560	377.5
16570	377.57
16580	377.59
16590	377.53
16600	377.62
16610	377.66
16620	377.67
16630	377.72
16640	377.75
16650	377.81
16660	378.11
16670	378.2
16680	378.19
16690	378.38
16700	378.41
16710	378.6
16720	378.75
16730	378.89
16740	378.99
16750	378.99
16760	379.18
16770	379.31
16780	379.35
16790	379.53
16800	379.65
16810	379.7
16820	379.73
16830	379.91
16840	379.97
16850	380.1
16860	380.17
16870	380.22
16880	380.26
16890	380.39
16900	380.56
16910	380.71
16920	380.77
16930	380.87
16940	380.9
16950	380.92
16960	381.01
16970	381.15
16980	381.18
16990	381.39
17000	381.33
17010	381.37
17020	381.53
17030	381.65
17040	381.76
17050	381.84
17060	381.83
17070	381.99
17080	382.05
17090	382.18
17100	382.11
17110	382.1
17120	382.16
17130	382.13
17140	382.33
17150	382.58
17160	382.69
17170	382.86
17180	382.98
17190	383.1
17200	383.25
17210	383.32
17220	383.36
17230	383.57
17240	383.57
17250	383.7
17260	383.92
17270	384.05
17280	383.99
17290	384.07
17300	384.06
17310	384.2
17320	384.27
17330	384.4
17340	384.46
17350	384.61
17360	384.55
17370	384.61
17380	384.6
17390	384.82
17400	385.06
17410	385.22
17420	385.3
17430	385.45
17440	385.45
17450	385.5
17460	385.64
17470	385.7
17480	385.82
17490	386.0
17500	386.14
17510	386.17
17520	386.23
17530	386.39
17540	386.59
17550	386.6
17560	386.65
17570	386.71
17580	386.82
17590	386.98
17600	387.03
17610	387.14
17620	387.23
17630	387.41
17640	387.47
17650	387.61
17660	387.72
17670	387.86
17680	388.14
17690	388.25
17700	388.41
17710	388.51
17720	388.56
17730	388.64
17740	388.7
17750	388.68
17760	388.8
17770	388.99
17780	388.91
17790	388.95
17800	389.1
17810	389.09
17820	389.23
17830	389.26
17840	389.46
17850	389.66
17860	389.79
17870	389.92
17880	390.12
17890	390.18
17900	390.4
17910	390.66
17920	390.72
17930	390.89
17940	391.02
17950	391.15
17960	391.34
17970	391.56
17980	391.61
17990	391.61
18000	391.68
18010	391.8
18020	391.98
18030	391.98
18040	392.09
18050	392.09
18060	392.28
18070	392.3
18080	392.43
18090	392.53
18100	392.63
18110	392.61
18120	392.68
18130	392.83
18140	392.99
18150	392.99
18160	393.07
18170	393.14
18180	393.19
18190	393.21
18200	393.3
18210	393.25
18220	393.33
18230	393.43
18240	393.58
18250	393.63
18260	393.69
18270	393.81
18280	393.94
18290	393.98
18300	393.95
18310	393.95
18320	394.02
18330	394.17
18340	394.24
18350	394.36
18360	394.42
18370	394.53
18380	394.58
18390	394.61
18400	394.59
18410	394.75
18420	394.89
18430	394.93
18440	395.05
18450	395.06
18460	395.21
18470	395.24
18480	395.31
18490	395.35
18500	395.38
18510	395.51
18520	395.63
18530	395.8
18540	395.92
18550	395.97
18560	396.1
18570	396.19
18580	396.3
18590	396.41
18600	396.47
18610	396.53
18620	396.72
18630	396.74
18640	396.78
18650	396.95
18660	397.09
18670	397.21
18680	397.28
18690	397.41
18700	397.58
18710	397.8
18720	397.98
18730	398.09
18740	398.08
18750	398.13
18760	398.2
18770	398.22
18780	398.33
18790	398.46
18800	398.52
18810	398.57
18820	398.64
18830	398.65
18840	398.67
18850	398.76
18860	398.86
18870	398.92
18880	398.95
18890	399.17
18900	399.36
18910	399.37
18920	399.3
18930	399.44
18940	399.58
18950	399.76
18960	399.81
18970	400.03
18980	400.13
18990	400.22
19000	400.37
19010	400.5
19020	400.52
19030	400.51
19040	400.58
19050	400.75
19060	400.87
19070	400.95
19080	400.94
19090	400.94
19100	401.14
19110	401.21
19120	401.26
19130	401.3
19140	401.41
19150	401.45
19160	401.49
19170	401.48
19180	401.57
19190	401.67
19200	401.81
19210	401.91
19220	401.96
19230	402.02
19240	402.05
19250	402.07
19260	402.11
19270	402.29
19280	402.52
19290	402.58
19300	402.75
19310	402.75
19320	402.99
19330	403.08
19340	403.08
19350	403.02
19360	403.03
19370	403.05
19380	403.21
19390	403.34
19400	403.34
19410	403.48
19420	403.59
19430	403.67
19440	403.78
19450	403.74
19460	403.77
19470	403.8
19480	403.96
19490	403.99
19500	404.06
19510	404.15
19520	404.3
19530	404.4
19540	404.46
19550	404.54
19560	404.69
19570	404.71
19580	404.73
19590	404.95
19600	405.01
19610	405.12
19620	405.24
19630	405.24
19640	405.25
19650	405.34
19660	405.49
19670	405.58
19680	405.63
19690	405.6
19700	405.66
19710	405.75
19720	405.74
19730	405.93
19740	405.97
19750	406.08
19760	406.08
19770	406.14
19780	406.26
19790	406.31
19800	406.31
19810	406.39
19820	406.46
19830	406.55
19840	406.56
19850	406.71
19860	406.73
19870	406.73
19880	406.74
19890	406.86
19900	406.95
19910	407.01
19920	407.06
19930	407.11
19940	407.15
19950	407.19
19960	407.22
19970	407.26
19980	407.35
19990	407.44
20000	407.49
20010	407.54
20020	407.58
20030	407.61
20040	407.69
20050	407.75
20060	407.76
20070	407.88
20080	407.93
20090	407.95
20100	408.0
20110	408.11
20120	408.02
20130	408.14
20140	408.15
20150	408.22
20160	408.43
20170	408.53
20180	408.61
20190	408.73
20200	408.77
20210	408.83
20220	409.02
20230	409.18
20240	409.32
20250	409.34
20260	409.33
20270	409.37
20280	409.5
20290	409.45
20300	409.45
20310	409.49
20320	409.57
20330	409.66
20340	409.62
20350	409.66
20360	409.72
20370	409.61
20380	409.7
20390	409.75
20400	409.75
20410	409.82
20420	409.98
20430	410.0
20440	410.06
20450	410.15
20460	410.28
20470	410.43
20480	410.48
20490	410.48
20500	410.64
20510	410.68
20520	410.72
20530	410.82
20540	410.87
20550	410.91
20560	410.98
20570	411.11
20580	411.19
20590	411.16
20600	411.24
20610	411.27
20620	411.31
20630	411.39
20640	411.57
20650	411.66
20660	411.7
20670	411.7
20680	411.72
20690	411.88
20700	411.83
20710	411.89
20720	411.96
20730	411.92
20740	412.06
20750	412.02
20760	412.0
20770	411.94
20780	412.16
20790	412.35
20800	412.45
20810	412.54
20820	412.65
20830	412.61
20840	412.76
20850	412.85
20860	412.98
20870	413.07
20880	413.15
20890	413.29
20900	413.36
20910	413.42
20920	413.5
20930	413.58
20940	413.64
20950	413.72
20960	413.85
20970	413.95
20980	413.98
20990	413.94
21000	414.0
21010	414.11
21020	414.25
21030	414.25
21040	414.35
21050	414.39
21060	414.56
21070	414.65
21080	414.67
21090	414.69
21100	414.7
21110	414.75
21120	414.84
21130	414.81
21140	414.92
21150	415.0
21160	415.12
21170	415.14
21180	415.14
21190	415.21
21200	415.24
21210	415.35
21220	415.43
21230	415.45
21240	415.59
21250	415.59
21260	415.63
21270	415.72
21280	415.76
21290	415.78
21300	415.95
21310	416.04
21320	416.09
21330	416.18
21340	416.34
21350	416.4
21360	416.42
21370	416.5
21380	416.51
21390	416.68
21400	416.76
21410	416.8
21420	417.0
21430	417.1
21440	417.24
21450	417.33
21460	417.64
21470	417.75
21480	417.86
21490	417.79
21500	417.87
21510	417.92
21520	417.97
21530	418.02
21540	418.09
21550	418.05
21560	417.97
21570	418.02
21580	417.94
21590	417.99
21600	418.0
21610	418.15
21620	418.21
21630	418.27
21640	418.34
21650	418.45
21660	418.55
21670	418.51
21680	418.68
21690	418.78
21700	418.88
21710	418.98
21720	419.08
21730	419.1
21740	419.08
21750	419.13
21760	419.25
21770	419.35
21780	419.45
21790	419.56
21800	419.57
21810	419.59
21820	419.6
21830	419.62
21840	419.68
21850	419.77
21860	419.82
21870	419.8
21880	419.94
21890	420.07
21900	420.11
21910	420.14
21920	420.17
21930	420.25
21940	420.24
21950	420.34
21960	420.33
21970	420.48
21980	420.53
21990	420.51
22000	420.52
22010	420.57
22020	420.64
22030	420.67
22040	420.77
22050	420.92
22060	420.92
22070	421.0
22080	421.09
22090	421.11
22100	421.17
22110	421.25
22120	421.27
22130	421.33
22140	421.33
22150	421.38
22160	421.28
22170	421.33
22180	421.38
22190	421.47
22200	421.55
22210	421.54
22220	421.56
22230	421.52
22240	421.57
22250	421.65
22260	421.76
22270	421.77
22280	421.85
22290	421.96
22300	421.99
22310	422.1
22320	422.16
22330	422.13
22340	422.13
22350	422.14
22360	422.16
22370	422.21
22380	422.22
22390	422.33
22400	422.35
22410	422.36
22420	422.39
22430	422.45
22440	422.46
22450	422.44
22460	422.57
22470	422.59
22480	422.63
22490	422.68
22500	422.79
22510	422.92
22520	422.86
22530	422.87
22540	422.94
22550	422.96
22560	422.99
22570	422.97
22580	423.0
22590	423.04
22600	423.09
22610	423.15
22620	423.21
22630	423.42
22640	423.47
22650	423.61
22660	423.63
22670	423.72
22680	423.76
22690	423.73
22700	423.75
22710	423.84
22720	423.82
22730	423.89
22740	423.9
22750	423.84
22760	423.78
22770	423.81
22780	423.84
22790	423.96
22800	424.06
22810	424.05
22820	424.06
22830	424.05
22840	424.1
22850	424.18
22860	424.23
22870	424.3
22880	424.38
22890	424.42
22900	424.46
22910	424.46
22920	424.46
22930	424.52
22940	424.65
22950	424.74
22960	424.8
22970	424.8
22980	424.94
22990	424.97
23000	424.98
23010	425.02
23020	425.06
23030	425.13
23040	425.23
23050	425.27
23060	425.24
23070	425.32
23080	425.4
23090	425.39
23100	425.43
23110	425.42
23120	425.4
23130	425.45
23140	425.51
23150	425.55
23160	425.58
23170	425.61
23180	425.63
23190	425.69
23200	425.69
23210	425.72
23220	425.77
23230	425.76
23240	425.77
23250	425.83
23260	425.84
23270	425.9
23280	425.93
23290	425.94
23300	425.92
23310	426.0
23320	426.05
23330	426.07
23340	426.14
23350	426.19
23360	426.23
23370	426.3
23380	426.29
23390	426.34
23400	426.35
23410	426.42
23420	426.48
23430	426.55
23440	426.64
23450	426.72
23460	426.82
23470	426.87
23480	427.05
23490	427.17
23500	427.23
23510	427.19
23520	427.25
23530	427.29
23540	427.26
23550	427.23
23560	427.29
23570	427.36
23580	427.48
23590	427.51
23600	427.55
23610	427.55
23620	427.6
23630	427.66
23640	427.69
23650	427.76
23660	427.84
23670	427.86
23680	427.91
23690	427.86
23700	427.87
23710	427.89
23720	427.98
23730	427.99
23740	428.04
23750	428.13
23760	428.2
23770	428.24
23780	428.29
23790	428.29
23800	428.26
23810	428.38
23820	428.43
23830	428.5
23840	428.53
23850	428.57
23860	428.66
23870	428.72
23880	428.77
23890	428.83
23900	428.86
23910	428.81
23920	428.84
23930	428.88
23940	428.95
23950	429.05
23960	429.15
23970	429.12
23980	429.21
23990	429.18
24000	429.34
24010	429.46
24020	429.55
24030	429.52
24040	429.49
24050	429.49
24060	429.54
24070	429.51
24080	429.59
24090	429.61
24100	429.65
24110	429.67
24120	429.79
24130	429.81
24140	429.87
24150	429.92
24160	429.95
24170	429.94
24180	430.0
24190	430.02
24200	430.01
24210	429.96
24220	430.02
24230	430.06
24240	430.11
24250	430.13
24260	430.15
24270	430.16
24280	430.15
24290	430.19
24300	430.2
24310	430.18
24320	430.2
24330	430.25
24340	430.27
24350	430.25
24360	430.34
24370	430.36
24380	430.35
24390	430.41
24400	430.39
24410	430.41
24420	430.46
24430	430.48
24440	430.52
24450	430.56
24460	430.64
24470	430.64
24480	430.71
24490	430.71
24500	430.7
24510	430.65
24520	430.67
24530	430.69
24540	430.65
24550	430.72
24560	430.74
24570	430.7
24580	430.72
24590	430.76
24600	430.85
24610	430.87
24620	430.86
24630	430.89
24640	430.97
24650	430.99
24660	430.99
24670	431.03
24680	431.06
24690	431.13
24700	431.13
24710	431.27
24720	431.31
24730	431.4
24740	431.42
24750	431.51
24760	431.54
24770	431.57
24780	431.6
24790	431.65
24800	431.63
24810	431.66
24820	431.67
24830	431.7
24840	431.75
24850	431.79
24860	431.81
24870	431.9
24880	431.96
24890	431.99
24900	432.05
24910	432.05
24920	432.1
24930	432.08
24940	432.12
24950	432.15
24960	432.22
24970	432.33
24980	432.36
24990	432.39
25000	432.45
25010	432.47
25020	432.53
25030	432.61
25040	432.71
25050	432.82
25060	432.75
25070	432.79
25080	432.81
25090	432.81
25100	432.82
25110	432.88
25120	432.78
25130	432.9
25140	432.87
25150	432.82
25160	432.88
25170	432.98
25180	433.01
25190	433.1
25200	433.13
25210	433.18
25220	433.28
25230	433.27
25240	433.31
25250	433.31
25260	433.35
25270	433.37
25280	433.42
25290	433.45
25300	433.43
25310	433.52
25320	433.51
25330	433.5
25340	433.56
25350	433.63
25360	433.65
25370	433.7
25380	433.76
25390	433.81
25400	433.8
25410	433.85
25420	433.9
25430	433.87
25440	433.94
25450	433.93
25460	433.92
25470	433.98
25480	433.99
25490	434.05
25500	434.01
25510	434.07
25520	434.11
25530	434.12
25540	434.12
25550	434.14
25560	434.25
25570	434.31
25580	434.27
25590	434.27
25600	434.32
25610	434.42
25620	434.47
25630	434.47
25640	434.56
25650	434.57
25660	434.63
25670	434.65
25680	434.71
25690	434.78
25700	434.83
25710	434.85
25720	434.9
25730	434.97
25740	435.0
25750	435.08
25760	435.14
25770	435.12
25780	435.21
25790	435.26
25800	435.38
25810	435.41
25820	435.48
25830	435.52
25840	435.55
25850	435.56
25860	435.68
25870	435.7
25880	435.69
25890	435.73
25900	435.72
25910	435.73
25920	435.76
25930	435.74
25940	435.74
25950	435.76
25960	435.83
25970	435.85
25980	435.84
25990	435.89
26000	435.97
26010	436.0
26020	436.01
26030	436.08
26040	436.1
26050	436.2
26060	436.27
26070	436.3
26080	436.33
26090	436.37
26100	436.46
26110	436.56
26120	436.6
26130	436.59
26140	436.62
26150	436.67
26160	436.69
26170	436.7
26180	436.74
26190	436.76
26200	436.76
26210	436.8
26220	436.81
26230	436.82
26240	436.81
26250	436.84
26260	436.85
26270	436.91
26280	436.93
26290	436.92
26300	436.96
26310	436.97
26320	436.99
26330	436.95
26340	437.0
26350	437.1
26360	437.1
26370	437.13
26380	437.17
26390	437.17
26400	437.2
26410	437.25
26420	437.25
26430	437.23
26440	437.29
26450	437.38
26460	437.35
26470	437.38
26480	437.49
26490	437.56
26500	437.58
26510	437.55
26520	437.58
26530	437.64
26540	437.63
26550	437.66
26560	437.62
26570	437.65
26580	437.7
26590	437.76
26600	437.75
26610	437.7
26620	437.69
26630	437.7
26640	437.7
26650	437.66
26660	437.7
26670	437.7
26680	437.68
26690	437.67
26700	437.71
26710	437.74
26720	437.76
26730	437.77
26740	437.81
26750	437.88
26760	437.87
26770	437.89
26780	437.84
26790	437.9
26800	437.96
26810	437.98
26820	438.02
26830	438.06
26840	438.05
26850	438.11
26860	438.13
26870	438.08
26880	438.03
26890	438.07
26900	438.13
26910	438.2
26920	438.28
26930	438.24
26940	438.26
26950	438.28
26960	438.33
26970	438.38
26980	438.38
26990	438.41
27000	438.5
27010	438.5
27020	438.53
27030	438.52
27040	438.59
27050	438.57
27060	438.65
27070	438.68
27080	438.68
27090	438.75
27100	438.77
27110	438.81
27120	438.88
27130	438.89
27140	438.9
27150	438.9
27160	438.91
27170	438.91
27180	438.97
27190	438.99
27200	439.03
27210	439.03
27220	439.07
27230	439.04
27240	439.03
27250	439.04
27260	439.03
27270	439.0
27280	439.03
27290	439.05
27300	439.08
27310	439.11
27320	439.14
27330	439.1
27340	439.13
27350	439.15
27360	439.18
27370	439.19
27380	439.24
27390	439.28
27400	439.31
27410	439.36
27420	439.36
27430	439.34
27440	439.31
27450	439.35
27460	439.35
27470	439.39
27480	439.4
27490	439.45
27500	439.53
27510	439.53
27520	439.6
27530	439.62
27540	439.61
27550	439.65
27560	439.67
27570	439.7
27580	439.73
27590	439.78
27600	439.86
27610	439.88
27620	439.86
27630	439.83
27640	439.89
27650	439.94
27660	439.98
27670	440.04
27680	440.03
27690	440.18
27700	440.21
27710	440.25
27720	440.22
27730	440.22
27740	440.22
27750	440.27
27760	440.32
27770	440.4
27780	440.4
27790	440.41
27800	440.52
27810	440.57
27820	440.61
27830	440.69
27840	440.67
27850	440.67
27860	440.63
27870	440.64
27880	440.71
27890	440.75
27900	440.74
27910	440.73
27920	440.77
27930	440.85
27940	440.87
27950	440.92
27960	440.97
27970	441.02
27980	441.04
27990	441.02
28000	441.04
28010	441.1
28020	441.17
28030	441.16
28040	441.22
28050	441.24
28060	441.26
28070	441.28
28080	441.34
28090	441.41
28100	441.47
28110	441.54
28120	441.55
28130	441.55
28140	441.52
28150	441.54
28160	441.51
28170	441.49
28180	441.53
28190	441.59
28200	441.62
28210	441.7
28220	441.7
28230	441.68
28240	441.71
28250	441.73
28260	441.71
28270	441.73
28280	441.75
28290	441.81
28300	441.82
28310	441.8
28320	441.81
28330	441.83
28340	441.88
28350	441.96
28360	441.97
28370	442.02
28380	442.0
28390	442.0
28400	442.04
28410	442.07
28420	442.09
28430	442.09
28440	442.12
28450	442.24
28460	442.2
28470	442.23
28480	442.23
28490	442.25
28500	442.32
28510	442.32
28520	442.33
28530	442.38
28540	442.45
28550	442.48
28560	442.49
28570	442.56
28580	442.57
28590	442.61
28600	442.68
28610	442.7
28620	442.72
28630	442.72
28640	442.75
28650	442.78
28660	442.83
28670	442.83
28680	442.85
28690	442.85
28700	442.83
28710	442.85
28720	442.89
28730	442.89
28740	442.92
28750	442.96
28760	443.01
28770	443.02
28780	443.04
28790	443.02
28800	443.04
28810	443.02
28820	443.03
28830	443.07
28840	443.11
28850	443.14
28860	443.18
28870	443.23
28880	443.25
28890	443.26
28900	443.31
28910	443.24
28920	443.24
28930	443.22
28940	443.3
28950	443.33
28960	443.31
28970	443.32
28980	443.35
28990	443.28
29000	443.35
29010	443.36
29020	443.4
29030	443.44
29040	443.46
29050	443.51
29060	443.52
29070	443.54
29080	443.6
29090	443.61
29100	443.64
29110	443.7
29120	443.71
29130	443.74
29140	443.77
29150	443.82
29160	443.83
29170	443.86
29180	443.88
29190	443.91
29200	443.88
29210	443.95
29220	443.96
29230	443.95
29240	443.95
29250	443.99
29260	444.0
29270	444.04
29280	444.06
29290	444.13
29300	444.15
29310	444.17
29320	444.18
29330	444.17
29340	444.24
29350	444.28
29360	444.28
29370	444.3
29380	444.35
29390	444.43
29400	444.48
29410	444.53
29420	444.55
29430	444.59
29440	444.57
29450	444.62
29460	444.67
29470	444.76
29480	444.79
29490	444.8
29500	444.74
29510	444.78
29520	444.81
29530	444.82
29540	444.8
29550	444.83
29560	444.82
29570	444.86
29580	444.82
29590	444.86
29600	444.87
29610	444.9
29620	444.93
29630	444.91
29640	444.91
29650	444.93
29660	444.98
29670	444.96
29680	444.99
29690	445.02
29700	445.04
29710	445.02
29720	445.04
29730	445.0
29740	445.03
29750	445.04
29760	445.05
29770	445.05
29780	445.06
29790	445.03
29800	445.07
29810	445.06
29820	445.04
29830	445.02
29840	445.0
29850	445.03
29860	445.09
29870	445.09
29880	445.1
29890	445.13
29900	445.11
29910	445.12
29920	445.13
29930	445.19
29940	445.24
29950	445.22
29960	445.27
29970	445.29
29980	445.31
29990	445.31
30000	445.35
30010	445.36
30020	445.34
30030	445.33
30040	445.36
30050	445.43
30060	445.43
30070	445.41
30080	445.42
30090	445.47
30100	445.5
30110	445.5
30120	445.54
30130	445.61
30140	445.63
30150	445.66
30160	445.7
30170	445.72
30180	445.72
30190	445.7
30200	445.73
30210	445.71
30220	445.72
30230	445.76
30240	445.77
30250	445.78
30260	445.77
30270	445.77
30280	445.83
30290	445.85
30300	445.88
30310	445.9
30320	445.9
30330	445.92
30340	445.94
30350	445.94
30360	445.93
30370	445.92
30380	445.94
30390	445.99
30400	445.98
30410	446.04
30420	446.05
30430	446.08
30440	446.12
30450	446.17
30460	446.23
30470	446.26
30480	446.25
30490	446.22
30500	446.25
30510	446.32
30520	446.32
30530	446.35
30540	446.38
30550	446.4
30560	446.43
30570	446.42
30580	446.49
30590	446.54
30600	446.53
30610	446.54
30620	446.58
30630	446.58
30640	446.61
30650	446.63
30660	446.68
30670	446.7
30680	446.73
30690	446.72
30700	446.69
30710	446.72
30720	446.73
30730	446.77
30740	446.79
30750	446.81
30760	446.86
30770	446.91
30780	446.92
30790	446.95
30800	446.95
30810	447.0
30820	447.04
30830	447.04
30840	447.07
30850	447.12
30860	447.12
30870	447.1
30880	447.1
30890	447.09
30900	447.08
30910	447.08
30920	447.11
30930	447.12
30940	447.14
30950	447.11
30960	447.12
30970	447.15
30980	447.13
30990	447.1
31000	447.05
31010	447.04
31020	447.04
31030	447.05
31040	447.02
31050	447.0
31060	446.99
31070	447.01
31080	447.03
31090	447.03
31100	447.02
31110	447.02
31120	447.03
31130	447.05
31140	447.07
31150	447.1
31160	447.11
31170	447.13
31180	447.13
31190	447.13
31200	447.16
31210	447.18
31220	447.16
31230	447.15
31240	447.19
31250	447.21
31260	447.24
31270	447.24
31280	447.24
31290	447.21
31300	447.24
31310	447.23
31320	447.29
31330	447.33
31340	447.39
31350	447.41
31360	447.45
31370	447.46
31380	447.53
31390	447.56
31400	447.59
31410	447.59
31420	447.6
31430	447.61
31440	447.62
31450	447.69
31460	447.7
31470	447.69
31480	447.67
31490	447.68
31500	447.7
31510	447.8
31520	447.82
31530	447.81
31540	447.82
31550	447.84
31560	447.86
31570	447.89
31580	447.9
31590	447.91
31600	447.94
31610	447.92
31620	447.91
31630	447.92
31640	447.95
31650	448.03
31660	448.06
31670	448.05
31680	448.09
31690	448.12
31700	448.14
31710	448.16
31720	448.13
31730	448.16
31740	448.16
31750	448.17
31760	448.16
31770	448.19
31780	448.19
31790	448.18
31800	448.2
31810	448.19
31820	448.19
31830	448.21
31840	448.25
31850	448.26
31860	448.29
31870	448.28
31880	448.31
31890	448.33
31900	448.34
31910	448.34
31920	448.35
31930	448.36
31940	448.41
31950	448.42
31960	448.46
31970	448.46
31980	448.47
31990	448.44
32000	448.49
32010	448.49
32020	448.51
32030	448.49
32040	448.5
32050	448.53
32060	448.54
32070	448.55
32080	448.54
32090	448.56
32100	448.56
32110	448.62
32120	448.65
32130	448.67
32140	448.72
32150	448.74
32160	448.72
32170	448.75
32180	448.79
32190	448.81
32200	448.83
32210	448.82
32220	448.8
32230	448.79
32240	448.73
32250	448.72
32260	448.74
32270	448.74
32280	448.73
32290	448.73
32300	448.76
32310	448.79
32320	448.81
32330	448.85
32340	448.9
32350	448.89
32360	448.89
32370	448.91
32380	448.92
32390	448.92
32400	448.91
32410	448.91
32420	448.94
32430	448.93
32440	448.88
32450	448.86
32460	448.94
32470	448.96
32480	448.96
32490	448.96
32500	449.0
32510	449.03
32520	449.07
32530	449.11
32540	449.09
32550	449.09
32560	449.1
32570	449.11
32580	449.16
32590	449.13
32600	449.13
32610	449.16
32620	449.16
32630	449.14
32640	449.16
32650	449.17
32660	449.21
32670	449.27
32680	449.29
32690	449.3
32700	449.3
32710	449.33
32720	449.35
32730	449.34
32740	449.36
32750	449.38
32760	449.35
32770	449.39
32780	449.38
32790	449.37
32800	449.36
32810	449.38
32820	449.4
32830	449.37
32840	449.36
32850	449.38
32860	449.36
32870	449.33
32880	449.32
32890	449.36
32900	449.35
32910	449.38
32920	449.35
32930	449.36
32940	449.39
32950	449.35
32960	449.33
32970	449.36
32980	449.41
32990	449.42
33000	449.45
33010	449.45
33020	449.48
33030	449.45
33040	449.46
33050	449.46
33060	449.45
33070	449.48
33080	449.51
33090	449.51
33100	449.54
33110	449.59
33120	449.61
33130	449.66
33140	449.68
33150	449.73
33160	449.72
33170	449.76
33180	449.76
33190	449.78
33200	449.77
33210	449.79
33220	449.79
33230	449.77
33240	449.78
33250	449.77
33260	449.81
33270	449.84
33280	449.85
33290	449.85
33300	449.85
33310	449.85
33320	449.87
33330	449.83
33340	449.84
33350	449.89
33360	449.91
33370	449.91
33380	449.93
33390	449.94
33400	449.93
33410	449.94
33420	449.98
33430	450.0
33440	450.01
33450	450.0
33460	450.01
33470	450.01
33480	450.06
33490	450.1
33500	450.12
33510	450.15
33520	450.17
33530	450.23
33540	450.24
33550	450.24
33560	450.25
33570	450.26
33580	450.25
33590	450.32
33600	450.32
33610	450.29
33620	450.3
33630	450.35
33640	450.4
33650	450.4
33660	450.43
33670	450.46
33680	450.46
33690	450.45
33700	450.53
33710	450.56
33720	450.58
33730	450.62
33740	450.66
33750	450.65
33760	450.66
33770	450.67
33780	450.65
33790	450.72
33800	450.76
33810	450.7
33820	450.73
33830	450.69
33840	450.76
33850	450.77
33860	450.75
33870	450.78
33880	450.8
33890	450.83
33900	450.86
33910	450.89
33920	450.93
33930	450.9
33940	450.94
33950	450.93
33960	450.89
33970	450.87
33980	450.91
33990	450.9
34000	450.91
34010	450.96
34020	451.0
34030	451.02
34040	451.01
34050	450.99
34060	450.99
34070	451.0
34080	451.02
34090	451.05
34100	451.05
34110	451.02
34120	451.02
34130	451.08
34140	451.08
34150	451.06
34160	451.06
34170	451.09
34180	451.09
34190	451.09
34200	451.1
34210	451.12
34220	451.11
34230	451.13
34240	451.14
34250	451.2
34260	451.25
34270	451.26
34280	451.25
34290	451.23
34300	451.24
34310	451.31
34320	451.32
34330	451.3
34340	451.27
34350	451.32
34360	451.33
34370	451.33
34380	451.36
34390	451.37
34400	451.39
34410	451.36
34420	451.39
34430	451.4
34440	451.36
34450	451.36
34460	451.4
34470	451.42
34480	451.42
34490	451.44
34500	451.47
34510	451.51
34520	451.55
34530	451.56
34540	451.57
34550	451.6
34560	451.62
34570	451.61
34580	451.63
34590	451.62
34600	451.64
34610	451.62
34620	451.6
34630	451.61
34640	451.63
34650	451.65
34660	451.65
34670	451.63
34680	451.68
34690	451.67
34700	451.65
34710	451.66
34720	451.65
34730	451.65
34740	451.67
34750	451.64
34760	451.66
34770	451.63
34780	451.71
34790	451.76
34800	451.75
34810	451.75
34820	451.79
34830	451.81
34840	451.82
34850	451.85
34860	451.88
34870	451.96
34880	451.95
34890	452.04
34900	452.01
34910	452.03
34920	452.07
34930	452.1
34940	452.1
34950	452.17
34960	452.19
34970	452.2
34980	452.2
34990	452.17
35000	452.15
35010	452.15
35020	452.19
35030	452.19
35040	452.21
35050	452.25
35060	452.24
35070	452.26
35080	452.26
35090	452.23
35100	452.24
35110	452.27
35120	452.25
35130	452.3
35140	452.32
35150	452.33
35160	452.34
35170	452.34
35180	452.35
35190	452.34
35200	452.4
35210	452.42
35220	452.42
35230	452.43
35240	452.45
35250	452.45
35260	452.45
35270	452.5
35280	452.53
35290	452.5
35300	452.48
35310	452.49
35320	452.49
35330	452.52
35340	452.53
35350	452.56
35360	452.56
35370	452.61
35380	452.6
35390	452.61
35400	452.67
35410	452.7
35420	452.73
35430	452.77
35440	452.76
35450	452.77
35460	452.77
35470	452.77
35480	452.77
35490	452.77
35500	452.77
35510	452.75
35520	452.72
35530	452.72
35540	452.71
35550	452.68
35560	452.68
35570	452.69
35580	452.73
35590	452.71
35600	452.76
35610	452.75
35620	452.74
35630	452.83
35640	452.86
35650	452.85
35660	452.87
35670	452.89
35680	452.91
35690	452.92
35700	452.91
35710	452.9
35720	452.88
35730	452.92
35740	452.91
35750	452.89
35760	452.85
35770	452.84
35780	452.85
35790	452.87
35800	452.91
35810	452.91
35820	452.92
35830	453.0
35840	453.03
35850	453.0
35860	452.98
35870	453.02
35880	453.05
35890	453.06
35900	453.05
35910	453.07
35920	453.1
35930	453.09
35940	453.12
35950	453.14
35960	453.12
35970	453.17
35980	453.16
35990	453.13
36000	453.14
36010	453.14
36020	453.12
36030	453.09
36040	453.09
36050	453.11
36060	453.13
36070	453.16
36080	453.17
36090	453.17
36100	453.14
36110	453.15
36120	453.21
36130	453.22
36140	453.22
36150	453.25
36160	453.24
36170	453.25
36180	453.29
36190	453.32
36200	453.31
36210	453.33
36220	453.35
36230	453.36
36240	453.38
36250	453.39
36260	453.42
36270	453.45
36280	453.46
36290	453.48
36300	453.51
36310	453.55
36320	453.56
36330	453.54
36340	453.52
36350	453.5
36360	453.54
36370	453.54
36380	453.56
36390	453.5
36400	453.5
36410	453.53
36420	453.57
36430	453.56
36440	453.58
36450	453.55
36460	453.56
36470	453.55
36480	453.54
36490	453.55
36500	453.52
36510	453.53
36520	453.52
36530	453.54
36540	453.58
36550	453.59
36560	453.64
36570	453.69
36580	453.75
36590	453.74
36600	453.73
36610	453.8
36620	453.84
36630	453.83
36640	453.87
36650	453.84
36660	453.86
36670	453.84
36680	453.87
36690	453.87
36700	453.87
36710	453.9
36720	453.85
36730	453.89
36740	453.92
36750	453.92
36760	453.93
36770	453.96
36780	453.96
36790	453.98
36800	453.97
36810	454.05
36820	454.04
36830	454.06
36840	454.05
36850	454.08
36860	454.07
36870	454.04
36880	454.1
36890	454.09
36900	454.13
36910	454.12
36920	454.13
36930	454.13
36940	454.13
36950	454.14
36960	454.13
36970	454.09
36980	454.06
36990	454.11
37000	454.15
37010	454.2
37020	454.26
37030	454.28
37040	454.3
37050	454.33
37060	454.34
37070	454.36
37080	454.4
37090	454.46
37100	454.44
37110	454.43
37120	454.41
37130	454.47
37140	454.48
37150	454.47
37160	454.43
37170	454.43
37180	454.43
37190	454.43
37200	454.45
37210	454.51
37220	454.54
37230	454.55
37240	454.58
37250	454.63
37260	454.65
37270	454.66
37280	454.64
37290	454.67
37300	454.7
37310	454.72
37320	454.71
37330	454.74
37340	454.75
37350	454.74
37360	454.77
37370	454.81
37380	454.83
37390	454.83
37400	454.85
37410	454.83
37420	454.86
37430	454.89
37440	454.84
37450	454.83
37460	454.83
37470	454.82
37480	454.81
37490	454.82
37500	454.83
37510	454.87
37520	454.9
37530	454.93
37540	454.92
37550	454.96
37560	454.99
37570	455.01
37580	455.03
37590	455.05
37600	455.06
37610	455.08
37620	455.09
37630	455.07
37640	455.13
37650	455.11
37660	455.07
37670	455.11
37680	455.18
37690	455.19
37700	455.2
37710	455.16
37720	455.1
37730	455.11
37740	455.13
37750	455.15
37760	455.16
37770	455.17
37780	455.16
37790	455.19
37800	455.21
37810	455.25
37820	455.29
37830	455.28
37840	455.31
37850	455.33
37860	455.37
37870	455.37
37880	455.4
37890	455.4
37900	455.42
37910	455.43
37920	455.41
37930	455.46
37940	455.5
37950	455.52
37960	455.57
37970	455.61
37980	455.58
37990	455.6
38000	455.59
38010	455.62
38020	455.64
38030	455.64
38040	455.65
38050	455.69
38060	455.71
38070	455.73
38080	455.75
38090	455.74
38100	455.75
38110	455.81
38120	455.83
38130	455.84
38140	455.88
38150	455.89
38160	455.94
38170	455.96
38180	455.97
38190	455.99
38200	456.02
38210	456.07
38220	456.06
38230	456.06
38240	456.02
38250	456.05
38260	456.06
38270	456.08
38280	456.06
38290	456.08
38300	456.04
38310	456.06
38320	456.01
38330	456.02
38340	456.05
38350	456.01
38360	456.06
38370	456.03
38380	456.07
38390	456.09
38400	456.12
38410	456.15
38420	456.18
38430	456.21
38440	456.24
38450	456.29
38460	456.32
38470	456.36
38480	456.35
38490	456.33
38500	456.37
38510	456.39
38520	456.38
38530	456.41
38540	456.41
38550	456.43
38560	456.45
38570	456.47
38580	456.44
38590	456.44
38600	456.42
38610	456.43
38620	456.43
38630	456.43
38640	456.43
38650	456.48
38660	456.49
38670	456.5
38680	456.51
38690	456.5
38700	456.56
38710	456.6
38720	456.6
38730	456.65
38740	456.63
38750	456.63
38760	456.65
38770	456.65
38780	456.69
38790	456.69
38800	456.68
38810	456.68
38820	456.7
38830	456.69
38840	456.69
38850	456.71
38860	456.73
38870	456.78
38880	456.78
38890	456.81
38900	456.85
38910	456.9
38920	456.9
38930	456.89
38940	456.94
38950	456.94
38960	456.93
38970	456.93
38980	456.96
38990	456.98
39000	456.98
39010	457.03
39020	457.07
39030	457.06
39040	457.09
39050	457.12
39060	457.12
39070	457.13
39080	457.1
39090	457.08
39100	457.13
39110	457.11
39120	457.1
39130	457.09
39140	457.11
39150	457.16
39160	457.17
39170	457.19
39180	457.22
39190	457.21
39200	457.23
39210	457.29
39220	457.31
39230	457.33
39240	457.33
39250	457.37
39260	457.39
39270	457.4
39280	457.44
39290	457.45
39300	457.42
39310	457.47
39320	457.45
39330	457.47
39340	457.48
39350	457.48
39360	457.45
39370	457.43
39380	457.48
39390	457.48
39400	457.49
39410	457.52
39420	457.54
39430	457.53
39440	457.51
39450	457.55
39460	457.61
39470	457.65
39480	457.67
39490	457.71
39500	457.73
39510	457.73
39520	457.73
39530	457.76
39540	457.77
39550	457.77
39560	457.75
39570	457.75
39580	457.79
39590	457.82
39600	457.85
39610	457.85
39620	457.84
39630	457.88
39640	457.91
39650	457.93
39660	457.93
39670	457.92
39680	457.94
39690	457.94
39700	457.96
39710	457.94
39720	457.93
39730	457.89
39740	457.93
39750	457.98
39760	457.98
39770	457.96
39780	457.95
39790	457.95
39800	457.94
39810	457.99
39820	457.97
39830	458.0
39840	457.98
39850	457.96
39860	457.96
39870	457.95
39880	457.97
39890	457.98
39900	457.99
39910	457.98
39920	457.96
39930	457.97
39940	457.99
39950	457.98
39960	458.04
39970	458.07
39980	458.09
39990	458.11
40000	458.13
40010	458.12
40020	458.11
40030	458.15
40040	458.16
40050	458.12
40060	458.07
40070	458.11
40080	458.15
40090	458.19
40100	458.25
40110	458.32
40120	458.31
40130	458.32
40140	458.38
40150	458.42
40160	458.4
40170	458.4
40180	458.44
40190	458.45
40200	458.45
40210	458.48
40220	458.51
40230	458.52
40240	458.53
40250	458.6
40260	458.66
40270	458.73
40280	458.81
40290	458.87
40300	458.88
40310	458.91
40320	458.96
40330	458.96
40340	459.03
40350	459.09
40360	459.13
40370	459.17
40380	459.24
40390	459.3
40400	459.3
40410	459.34
40420	459.38
40430	459.39
40440	459.44
40450	459.47
40460	459.5
40470	459.54
40480	459.55
40490	459.53
40500	459.55
40510	459.53
40520	459.53
40530	459.54
40540	459.54
40550	459.57
40560	459.61
40570	459.63
40580	459.61
40590	459.62
40600	459.65
40610	459.63
40620	459.66
40630	459.7
40640	459.73
40650	459.69
40660	459.78
40670	459.85
40680	459.88
40690	459.87
40700	459.86
40710	459.94
40720	459.97
40730	459.99
40740	459.99
40750	459.98
40760	459.92
40770	459.92
40780	459.95
40790	459.97
40800	460.03
40810	460.02
40820	460.06
40830	460.07
40840	460.05
40850	460.03
40860	460.01
40870	460.02
40880	460.09
40890	460.12
40900	460.16
40910	460.17
40920	460.17
40930	460.15
40940	460.19
40950	460.2
40960	460.24
40970	460.24
40980	460.25
40990	460.24
41000	460.24
41010	460.22
41020	460.19
41030	460.2
41040	460.23
41050	460.3
41060	460.33
41070	460.32
41080	460.27
41090	460.27
41100	460.24
41110	460.28
41120	460.28
41130	460.32
41140	460.36
41150	460.41
41160	460.42
41170	460.46
41180	460.47
41190	460.49
41200	460.47
41210	460.45
41220	460.49
41230	460.5
41240	460.53
41250	460.58
41260	460.6
41270	460.56
41280	460.59
41290	460.6
41300	460.62
41310	460.62
41320	460.61
41330	460.63
41340	460.67
41350	460.7
41360	460.71
41370	460.71
41380	460.75
41390	460.75
41400	460.75
41410	460.74
41420	460.75
41430	460.75
41440	460.75
41450	460.74
41460	460.75
41470	460.73
41480	460.73
41490	460.69
41500	460.68
41510	460.7
41520	460.7
41530	460.72
41540	460.71
41550	460.74
41560	460.76
41570	460.76
41580	460.79
41590	460.8
41600	460.8
41610	460.8
41620	460.84
41630	460.85
41640	460.87
41650	460.9
41660	460.9
41670	460.93
41680	460.92
41690	460.91
41700	460.91
41710	460.9
41720	460.9
41730	460.91
41740	460.97
41750	461.0
41760	461.0
41770	461.02
41780	461.04
41790	461.06
41800	461.08
41810	461.09
41820	461.12
41830	461.1
41840	461.12
41850	461.15
41860	461.14
41870	461.15
41880	461.13
41890	461.13
41900	461.12
41910	461.16
41920	461.17
41930	461.27
41940	461.32
41950	461.32
41960	461.31
41970	461.31
41980	461.36
41990	461.34
42000	461.36
42010	461.37
42020	461.36
42030	461.34
42040	461.36
42050	461.37
42060	461.37
42070	461.38
42080	461.37
42090	461.39
42100	461.43
42110	461.44
42120	461.41
42130	461.45
42140	461.53
42150	461.54
42160	461.52
42170	461.51
42180	461.55
42190	461.52
42200	461.51
42210	461.5
42220	461.54
42230	461.59
42240	461.62
42250	461.63
42260	461.61
42270	461.62
42280	461.64
42290	461.69
42300	461.72
42310	461.76
42320	461.76
42330	461.78
42340	461.82
42350	461.88
42360	461.9
42370	461.97
42380	462.01
42390	462.02
42400	462.01
42410	462.04
42420	462.09
42430	462.13
42440	462.15
42450	462.11
42460	462.15
42470	462.2
42480	462.17
42490	462.2
42500	462.21
42510	462.18
42520	462.2
42530	462.23
42540	462.25
42550	462.28
42560	462.34
42570	462.35
42580	462.39
42590	462.39
42600	462.37
42610	462.42
42620	462.43
42630	462.41
42640	462.46
42650	462.5
42660	462.52
42670	462.54
42680	462.55
42690	462.53
42700	462.53
42710	462.52
42720	462.54
42730	462.55
42740	462.56
42750	462.57
42760	462.58
42770	462.58
42780	462.58
42790	462.6
42800	462.63
42810	462.65
42820	462.63
42830	462.64
42840	462.64
42850	462.66
42860	462.67
42870	462.67
42880	462.69
42890	462.72
42900	462.72
42910	462.73
42920	462.75
42930	462.75
42940	462.76
42950	462.77
42960	462.77
42970	462.8
42980	462.84
42990	462.84
43000	462.81
43010	462.82
43020	462.83
43030	462.83
43040	462.86
43050	462.86
43060	462.85
43070	462.87
43080	462.87
43090	462.88
43100	462.88
43110	462.89
43120	462.87
43130	462.88
43140	462.87
43150	462.87
43160	462.88
43170	462.89
43180	462.89
43190	462.89
43200	462.89
43210	462.89
43220	462.9
43230	462.91
43240	462.94
43250	462.95
43260	462.97
43270	462.98
43280	462.99
43290	462.98
43300	462.98
43310	463.03
43320	463.05
43330	463.03
43340	463.02
43350	463.01
43360	462.99
43370	462.98
43380	462.98
43390	463.01
43400	463.01
43410	463.05
43420	463.01
43430	463.08
43440	463.09
43450	463.14
43460	463.18
43470	463.2
43480	463.22
43490	463.25
43500	463.25
43510	463.26
43520	463.29
43530	463.29
43540	463.27
43550	463.28
43560	463.34
43570	463.36
43580	463.36
43590	463.36
43600	463.36
43610	463.36
43620	463.34
43630	463.34
43640	463.34
43650	463.36
43660	463.37
43670	463.4
43680	463.38
43690	463.4
43700	463.44
43710	463.44
43720	463.48
43730	463.52
43740	463.53
43750	463.54
43760	463.57
43770	463.61
43780	463.6
43790	463.6
43800	463.61
43810	463.62
43820	463.66
43830	463.68
43840	463.75
43850	463.81
43860	463.86
43870	463.88
43880	463.84
43890	463.86
43900	463.87
43910	463.9
43920	463.87
43930	463.87
43940	463.88
43950	463.9
43960	463.91
43970	463.93
43980	463.95
43990	463.93
44000	463.93
44010	463.93
44020	463.91
44030	463.92
44040	463.95
44050	463.91
44060	463.96
44070	463.96
44080	463.99
44090	464.05
44100	464.06
44110	464.07
44120	464.01
44130	464.02
44140	464.04
44150	464.02
44160	464.06
44170	464.1
44180	464.11
44190	464.18
44200	464.16
44210	464.21
44220	464.18
44230	464.18
44240	464.22
44250	464.23
44260	464.28
44270	464.32
44280	464.32
44290	464.34
44300	464.37
44310	464.4
44320	464.42
44330	464.42
44340	464.42
44350	464.4
44360	464.41
44370	464.43
44380	464.44
44390	464.43
44400	464.42
44410	464.41
44420	464.44
44430	464.45
44440	464.46
44450	464.5
44460	464.51
44470	464.52
44480	464.51
44490	464.53
44500	464.55
44510	464.55
44520	464.55
44530	464.57
44540	464.58
44550	464.57
44560	464.6
44570	464.67
44580	464.66
44590	464.68
44600	464.67
44610	464.68
44620	464.68
44630	464.7
44640	464.71
44650	464.71
44660	464.74
44670	464.74
44680	464.74
44690	464.76
44700	464.78
44710	464.78
44720	464.82
44730	464.83
44740	464.82
44750	464.84
44760	464.86
44770	464.84
44780	464.85
44790	464.85
44800	464.87
44810	464.82
44820	464.84
44830	464.86
44840	464.84
44850	464.88
44860	464.88
44870	464.93
44880	464.95
44890	464.97
44900	464.94
44910	464.97
44920	464.96
44930	464.97
44940	465.0
44950	465.03
44960	465.0
44970	464.97
44980	464.92
44990	464.89
45000	464.89
45010	464.89
45020	464.96
45030	464.99
45040	465.01
45050	465.02
45060	465.01
45070	465.03
45080	465.03
45090	465.02
45100	465.03
45110	465.04
45120	465.08
45130	465.09
45140	465.1
45150	465.15
45160	465.12
45170	465.16
45180	465.17
45190	465.21
45200	465.26
45210	465.27
45220	465.28
45230	465.3
45240	465.32
45250	465.27
45260	465.31
45270	465.31
45280	465.3
45290	465.33
45300	465.31
45310	465.32
45320	465.36
45330	465.41
45340	465.43
45350	465.44
45360	465.42
45370	465.48
45380	465.52
45390	465.51
45400	465.52
45410	465.52
45420	465.56
45430	465.6
45440	465.61
45450	465.6
45460	465.59
45470	465.64
45480	465.66
45490	465.67
45500	465.7
45510	465.67
45520	465.71
45530	465.73
45540	465.79
45550	465.82
45560	465.81
45570	465.84
45580	465.85
45590	465.87
45600	465.89
45610	465.9
45620	465.92
45630	465.93
45640	465.93
45650	465.93
45660	465.93
45670	465.92
45680	465.93
45690	465.93
45700	465.93
45710	465.93
45720	465.93
45730	465.92
45740	465.93
45750	465.94
45760	465.94
45770	465.94
45780	465.97
45790	465.97
45800	465.97
45810	465.98
45820	465.98
45830	465.99
45840	466.0
45850	466.0
45860	466.0
45870	466.01
45880	466.03
45890	466.03
45900	466.03
45910	466.03
45920	466.03
45930	466.04
45940	466.04
45950	466.04
45960	466.04
45970	466.04
45980	466.05
45990	466.05
46000	466.06
46010	466.04
46020	466.05
46030	466.05
46040	466.05
46050	466.08
46060	466.1
46070	466.11
46080	466.1
46090	466.1
46100	466.09
46110	466.09
46120	466.09
46130	466.09
46140	466.09
46150	466.08
46160	466.08
46170	466.08
46180	466.08
46190	466.08
46200	466.07
46210	466.1
46220	466.1
46230	466.1
46240	466.12
46250	466.12
46260	466.12
46270	466.13
46280	466.12
46290	466.12
46300	466.14
46310	466.14
46320	466.13
46330	466.13
46340	466.14
46350	466.15
46360	466.15
46370	466.14
46380	466.15
46390	466.16
46400	466.16
46410	466.16
46420	466.18
46430	466.19
46440	466.22
46450	466.21
46460	466.23
46470	466.23
46480	466.22
46490	466.2
46500	466.23
46510	466.24
46520	466.23
46530	466.26
46540	466.29
46550	466.32
46560	466.33
46570	466.35
46580	466.34
46590	466.33
46600	466.35
46610	466.36
46620	466.38
46630	466.39
46640	466.4
46650	466.38
46660	466.39
46670	466.4
46680	466.41
46690	466.42
46700	466.43
46710	466.43
46720	466.46
46730	466.47
46740	466.49
46750	466.5
46760	466.5
46770	466.51
46780	466.49
46790	466.49
46800	466.5
46810	466.5
46820	466.51
46830	466.51
46840	466.5
46850	466.5
46860	466.51
46870	466.5
46880	466.5
46890	466.47
46900	466.48
46910	466.49
46920	466.51
46930	466.48
46940	466.48
46950	466.46
46960	466.47
46970	466.48
46980	466.46
46990	466.45
47000	466.46
47010	466.5
47020	466.53
47030	466.54
47040	466.53
47050	466.54
47060	466.54
47070	466.55
47080	466.53
47090	466.55
47100	466.55
47110	466.56
47120	466.57
47130	466.58
47140	466.6
47150	466.62
47160	466.6
47170	466.61
47180	466.63
47190	466.62
47200	466.64
47210	466.66
47220	466.67
47230	466.72
47240	466.68
47250	466.68
47260	466.68
47270	466.67
47280	466.68
47290	466.66
47300	466.68
47310	466.67
47320	466.67
47330	466.68
47340	466.68
47350	466.67
47360	466.69
47370	466.72
47380	466.69
47390	466.71
47400	466.71
47410	466.71
47420	466.71
47430	466.71
47440	466.76
47450	466.75
47460	466.77
47470	466.75
47480	466.76
47490	466.77
47500	466.82
47510	466.82
47520	466.81
47530	466.85
47540	466.9
47550	466.92
47560	466.92
47570	466.96
47580	466.99
47590	467.01
47600	467.02
47610	467.02
47620	467.01
47630	466.96
47640	466.99
47650	466.99
47660	467.01
47670	466.99
47680	467.04
47690	467.06
47700	467.09
47710	467.13
47720	467.1
47730	467.12
47740	467.16
47750	467.17
47760	467.24
47770	467.23
47780	467.27
47790	467.28
47800	467.26
47810	467.29
47820	467.39
47830	467.4
47840	467.46
47850	467.45
47860	467.46
47870	467.51
47880	467.5
47890	467.51
47900	467.52
47910	467.52
47920	467.55
47930	467.55
47940	467.57
47950	467.6
47960	467.63
47970	467.66
47980	467.69
47990	467.72
48000	467.72
48010	467.74
48020	467.76
48030	467.79
48040	467.8
48050	467.82
48060	467.81
48070	467.83
48080	467.83
48090	467.83
48100	467.85
48110	467.86
48120	467.87
48130	467.83
48140	467.83
48150	467.83
48160	467.85
48170	467.84
48180	467.83
48190	467.84
48200	467.82
48210	467.84
48220	467.84
48230	467.85
48240	467.86
48250	467.88
48260	467.9
48270	467.9
48280	467.89
48290	467.9
48300	467.89
48310	467.88
48320	467.9
48330	467.93
48340	467.9
48350	467.9
48360	467.89
48370	467.9
48380	467.91
48390	467.92
48400	467.94
48410	467.96
48420	467.96
48430	467.96
48440	467.96
48450	467.96
48460	467.94
48470	467.91
48480	467.91
48490	467.93
48500	467.93
48510	467.93
48520	467.93
48530	467.94
48540	467.96
48550	467.98
48560	468.0
48570	467.97
48580	467.96
48590	467.96
48600	467.95
48610	467.96
48620	467.97
48630	467.99
48640	468.01
48650	468.01
48660	468.03
48670	468.04
48680	468.05
48690	468.07
48700	468.07
48710	468.08
48720	468.1
48730	468.09
48740	468.11
48750	468.11
48760	468.15
48770	468.15
48780	468.15
48790	468.15
48800	468.14
48810	468.16
48820	468.16
48830	468.16
48840	468.15
48850	468.15
48860	468.17
48870	468.16
48880	468.15
48890	468.16
48900	468.16
48910	468.17
48920	468.19
48930	468.19
48940	468.18
48950	468.15
48960	468.19
48970	468.19
48980	468.2
48990	468.23
49000	468.23
49010	468.22
49020	468.22
49030	468.24
49040	468.25
49050	468.26
49060	468.24
49070	468.25
49080	468.27
49090	468.29
49100	468.3
49110	468.31
49120	468.3
49130	468.3
49140	468.29
49150	468.31
49160	468.31
49170	468.32
49180	468.34
49190	468.29
49200	468.29
49210	468.29
49220	468.26
49230	468.29
49240	468.31
49250	468.32
49260	468.31
49270	468.31
49280	468.3
49290	468.3
49300	468.31
49310	468.3
49320	468.29
49330	468.3
49340	468.3
49350	468.33
49360	468.35
49370	468.39
49380	468.4
49390	468.43
49400	468.45
49410	468.43
49420	468.44
49430	468.43
49440	468.42
49450	468.4
49460	468.41
49470	468.4
49480	468.41
49490	468.4
49500	468.41
49510	468.42
49520	468.42
49530	468.41
49540	468.45
49550	468.44
49560	468.43
49570	468.43
49580	468.43
49590	468.43
49600	468.44
49610	468.46
49620	468.46
49630	468.45
49640	468.46
49650	468.45
49660	468.45
49670	468.46
49680	468.48
49690	468.49
49700	468.52
49710	468.55
49720	468.54
49730	468.55
49740	468.54
49750	468.51
49760	468.51
49770	468.56
49780	468.54
49790	468.55
49800	468.56
49810	468.59
49820	468.63
49830	468.64
49840	468.63
49850	468.64
49860	468.66
49870	468.67
49880	468.66
49890	468.71
49900	468.73
49910	468.72
49920	468.73
49930	468.75
49940	468.76
49950	468.76
49960	468.78
49970	468.82
49980	468.83
49990	468.85
50000	468.86
50010	468.87
50020	468.84
50030	468.82
50040	468.84
50050	468.85
50060	468.84
50070	468.87
50080	468.9
50090	468.95
50100	468.95
50110	468.92
50120	468.97
50130	469.0
50140	469.01
50150	469.05
50160	469.04
50170	469.01
50180	469.05
50190	469.1
50200	469.08
50210	469.09
50220	469.11
50230	469.12
50240	469.12
50250	469.13
50260	469.14
50270	469.14
50280	469.13
50290	469.11
50300	469.13
50310	469.11
50320	469.08
50330	469.1
50340	469.1
50350	469.11
50360	469.12
50370	469.1
50380	469.11
50390	469.11
50400	469.1
50410	469.11
50420	469.14
50430	469.17
50440	469.19
50450	469.2
50460	469.2
50470	469.22
50480	469.23
50490	469.24
50500	469.26
50510	469.27
50520	469.24
50530	469.27
50540	469.3
50550	469.35
50560	469.32
50570	469.34
50580	469.34
50590	469.34
50600	469.31
50610	469.28
50620	469.27
50630	469.28
50640	469.28
50650	469.32
50660	469.32
50670	469.35
50680	469.33
50690	469.3
50700	469.31
50710	469.33
50720	469.33
50730	469.36
50740	469.38
50750	469.42
50760	469.44
50770	469.46
50780	469.43
50790	469.47
50800	469.51
50810	469.54
50820	469.51
50830	469.55
50840	469.55
50850	469.55
50860	469.52
50870	469.51
50880	469.53
50890	469.5
50900	469.5
50910	469.57
50920	469.56
50930	469.57
50940	469.57
50950	469.63
50960	469.67
50970	469.65
50980	469.62
50990	469.62
51000	469.64
51010	469.69
51020	469.66
51030	469.66
51040	469.69
51050	469.72
51060	469.69
51070	469.65
51080	469.66
51090	469.65
51100	469.64
51110	469.65
51120	469.7
51130	469.74
51140	469.7
51150	469.71
51160	469.71
51170	469.73
51180	469.74
51190	469.75
51200	469.78
51210	469.79
51220	469.8
51230	469.8
51240	469.83
51250	469.87
51260	469.87
51270	469.91
51280	469.95
51290	469.97
51300	469.99
51310	469.98
51320	469.95
51330	469.98
51340	470.0
51350	470.0
51360	469.99
51370	469.99
51380	470.01
51390	470.03
51400	470.05
51410	470.06
51420	470.1
51430	470.1
51440	470.12
51450	470.12
51460	470.1
51470	470.12
51480	470.14
51490	470.15
51500	470.2
51510	470.22
51520	470.23
51530	470.25
51540	470.23
51550	470.24
51560	470.26
51570	470.28
51580	470.27
51590	470.29
51600	470.3
51610	470.31
51620	470.32
51630	470.32
51640	470.34
51650	470.34
51660	470.36
51670	470.34
51680	470.32
51690	470.35
51700	470.36
51710	470.36
51720	470.35
51730	470.34
51740	470.4
51750	470.39
51760	470.41
51770	470.42
51780	470.44
51790	470.42
51800	470.44
51810	470.49
51820	470.5
51830	470.54
51840	470.54
51850	470.54
51860	470.53
51870	470.54
51880	470.58
51890	470.64
51900	470.66
51910	470.67
51920	470.66
51930	470.65
51940	470.66
51950	470.71
51960	470.72
51970	470.74
51980	470.75
51990	470.71
52000	470.71
52010	470.7
52020	470.72
52030	470.72
52040	470.71
52050	470.71
52060	470.73
52070	470.72
52080	470.73
52090	470.74
52100	470.72
52110	470.73
52120	470.75
52130	470.76
52140	470.76
52150	470.8
52160	470.8
52170	470.78
52180	470.85
52190	470.88
52200	470.9
52210	470.91
52220	470.91
52230	470.92
52240	470.94
52250	470.92
52260	470.92
52270	470.95
52280	470.97
52290	470.95
52300	470.96
52310	470.95
52320	470.96
52330	471.0
52340	471.01
52350	471.02
52360	471.02
52370	471.01
52380	471.04
52390	471.04
52400	471.05
52410	471.06
52420	471.03
52430	471.02
52440	471.05
52450	471.02
52460	471.04
52470	471.03
52480	471.02
52490	471.05
52500	471.06
52510	471.08
52520	471.08
52530	471.1
52540	471.1
52550	471.14
52560	471.17
52570	471.19
52580	471.21
52590	471.18
52600	471.2
52610	471.24
52620	471.24
52630	471.28
52640	471.29
52650	471.29
52660	471.34
52670	471.35
52680	471.37
52690	471.42
52700	471.45
52710	471.45
52720	471.48
52730	471.51
52740	471.52
52750	471.53
52760	471.54
52770	471.57
52780	471.61
52790	471.59
52800	471.59
52810	471.62
52820	471.64
52830	471.66
52840	471.68
52850	471.71
52860	471.7
52870	471.71
52880	471.73
52890	471.75
52900	471.74
52910	471.77
52920	471.77
52930	471.8
52940	471.83
52950	471.83
52960	471.83
52970	471.84
52980	471.84
52990	471.86
53000	471.87
53010	471.84
53020	471.86
53030	471.9
53040	471.91
53050	471.9
53060	471.91
53070	471.95
53080	471.99
53090	471.98
53100	471.96
53110	471.95
53120	471.94
53130	471.94
53140	471.93
53150	471.92
53160	471.93
53170	471.91
53180	471.91
53190	471.89
53200	471.88
53210	471.89
53220	471.88
53230	471.88
53240	471.84
53250	471.85
53260	471.86
53270	471.86
53280	471.86
53290	471.87
53300	471.88
53310	471.92
53320	471.9
53330	471.94
53340	471.95
53350	471.96
53360	471.97
53370	471.98
53380	471.99
53390	472.04
53400	472.07
53410	472.09
53420	472.09
53430	472.1
53440	472.08
53450	472.1
53460	472.09
53470	472.1
53480	472.08
53490	472.1
53500	472.13
53510	472.11
53520	472.15
53530	472.2
53540	472.18
53550	472.19
53560	472.14
53570	472.14
53580	472.14
53590	472.18
53600	472.19
53610	472.19
53620	472.18
53630	472.2
53640	472.24
53650	472.25
53660	472.28
53670	472.27
53680	472.27
53690	472.25
53700	472.26
53710	472.27
53720	472.24
53730	472.27
53740	472.24
53750	472.25
53760	472.27
53770	472.31
53780	472.33
53790	472.37
53800	472.35
53810	472.36
53820	472.4
53830	472.41
53840	472.44
53850	472.46
53860	472.48
53870	472.5
53880	472.53
53890	472.55
53900	472.57
53910	472.58
53920	472.57
53930	472.58
53940	472.65
53950	472.66
53960	472.64
53970	472.67
53980	472.7
53990	472.69
54000	472.71
54010	472.74
54020	472.73
54030	472.74
54040	472.76
54050	472.77
54060	472.74
54070	472.76
54080	472.77
54090	472.78
54100	472.78
54110	472.77
54120	472.76
54130	472.74
54140	472.74
54150	472.74
54160	472.77
54170	472.79
54180	472.79
54190	472.79
54200	472.81
54210	472.82
54220	472.83
54230	472.84
54240	472.85
54250	472.86
54260	472.84
54270	472.85
54280	472.86
54290	472.87
54300	472.85
54310	472.84
54320	472.82
54330	472.81
54340	472.82
54350	472.86
54360	472.91
54370	472.92
54380	472.95
54390	472.96
54400	472.96
54410	472.97
54420	472.98
54430	472.94
54440	472.96
54450	472.93
54460	472.93
54470	472.95
54480	472.99
54490	472.92
54500	472.94
54510	472.94
54520	472.94
54530	472.94
54540	472.93
54550	472.95
54560	473.0
54570	473.03
54580	473.05
54590	473.1
54600	473.13
54610	473.14
54620	473.17
54630	473.19
54640	473.21
54650	473.14
54660	473.17
54670	473.18
54680	473.19
54690	473.2
54700	473.21
54710	473.24
54720	473.23
54730	473.24
54740	473.27
54750	473.28
54760	473.31
54770	473.33
54780	473.35
54790	473.4
54800	473.43
54810	473.48
54820	473.49
54830	473.51
54840	473.52
54850	473.52
54860	473.54
54870	473.55
54880	473.55
54890	473.55
54900	473.57
54910	473.6
54920	473.61
54930	473.65
54940	473.68
54950	473.69
54960	473.73
54970	473.74
54980	473.73
54990	473.73
55000	473.71
55010	473.72
55020	473.74
55030	473.77
55040	473.76
55050	473.73
55060	473.73
55070	473.75
55080	473.78
55090	473.78
55100	473.77
55110	473.79
55120	473.79
55130	473.79
55140	473.78
55150	473.8
55160	473.79
55170	473.78
55180	473.78
55190	473.81
55200	473.82
55210	473.82
55220	473.84
55230	473.84
55240	473.83
55250	473.85
55260	473.84
55270	473.86
55280	473.85
55290	473.84
55300	473.83
55310	473.84
55320	473.86
55330	473.86
55340	473.89
55350	473.89
55360	473.88
55370	473.85
55380	473.86
55390	473.86
55400	473.86
55410	473.86
55420	473.87
55430	473.86
55440	473.86
55450	473.89
55460	473.9
55470	473.88
55480	473.9
55490	473.88
55500	473.91
55510	473.96
55520	473.93
55530	473.89
55540	473.93
55550	473.92
55560	473.95
55570	473.95
55580	473.91
55590	473.93
55600	473.93
55610	473.98
55620	474.03
55630	474.03
55640	474.03
55650	474.02
55660	474.04
55670	474.07
55680	474.07
55690	474.09
55700	474.13
55710	474.16
55720	474.19
55730	474.2
55740	474.22
55750	474.19
55760	474.21
55770	474.23
55780	474.28
55790	474.29
55800	474.33
55810	474.36
55820	474.36
55830	474.35
55840	474.34
55850	474.36
55860	474.38
55870	474.36
55880	474.38
55890	474.39
55900	474.41
55910	474.4
55920	474.39
55930	474.41
55940	474.45
55950	474.45
55960	474.48
55970	474.48
55980	474.49
55990	474.49
56000	474.48
56010	474.5
56020	474.49
56030	474.51
56040	474.5
56050	474.5
56060	474.49
56070	474.49
56080	474.51
56090	474.53
56100	474.51
56110	474.52
56120	474.54
56130	474.54
56140	474.51
56150	474.51
56160	474.51
56170	474.54
56180	474.54
56190	474.53
56200	474.54
56210	474.56
56220	474.57
56230	474.58
56240	474.6
56250	474.6
56260	474.6
56270	474.61
56280	474.62
56290	474.65
56300	474.68
56310	474.67
56320	474.69
56330	474.68
56340	474.7
56350	474.72
56360	474.74
56370	474.71
56380	474.74
56390	474.77
56400	474.78
56410	474.8
56420	474.82
56430	474.82
56440	474.82
56450	474.81
56460	474.82
56470	474.82
56480	474.85
56490	474.86
56500	474.88
56510	474.88
56520	474.87
56530	474.87
56540	474.89
56550	474.92
56560	474.96
56570	474.96
56580	474.98
56590	475.04
56600	475.04
56610	475.05
56620	475.02
56630	475.03
56640	475.03
56650	475.04
56660	475.08
56670	475.13
56680	475.17
56690	475.14
56700	475.15
56710	475.14
56720	475.16
56730	475.17
56740	475.17
56750	475.14
56760	475.12
56770	475.16
56780	475.19
56790	475.2
56800	475.19
56810	475.16
56820	475.17
56830	475.16
56840	475.16
56850	475.18
56860	475.2
56870	475.22
56880	475.26
56890	475.26
56900	475.28
56910	475.29
56920	475.31
56930	475.27
56940	475.3
56950	475.29
56960	475.32
56970	475.34
56980	475.3
56990	475.31
57000	475.35
57010	475.36
57020	475.42
57030	475.42
57040	475.4
57050	475.4
57060	475.36
57070	475.35
57080	475.34
57090	475.34
57100	475.4
57110	475.4
57120	475.41
57130	475.39
57140	475.39
57150	475.4
57160	475.41
57170	475.41
57180	475.41
57190	475.42
57200	475.42
57210	475.4
57220	475.42
57230	475.46
57240	475.52
57250	475.6
57260	475.6
57270	475.64
57280	475.67
57290	475.69
57300	475.7
57310	475.71
57320	475.69
57330	475.71
57340	475.72
57350	475.71
57360	475.7
57370	475.71
57380	475.72
57390	475.73
57400	475.73
57410	475.71
57420	475.73
57430	475.72
57440	475.75
57450	475.76
57460	475.77
57470	475.78
57480	475.77
57490	475.77
57500	475.75
57510	475.78
57520	475.8
57530	475.82
57540	475.87
57550	475.9
57560	475.91
57570	475.91
57580	475.91
57590	475.94
57600	475.94
57610	475.94
57620	475.94
57630	475.93
57640	475.93
57650	475.94
57660	475.95
57670	475.93
57680	475.93
57690	475.91
57700	475.92
57710	475.93
57720	475.94
57730	475.95
57740	475.99
57750	476.0
57760	476.03
57770	476.04
57780	476.05
57790	476.04
57800	476.04
57810	476.06
57820	476.06
57830	476.06
57840	476.07
57850	476.07
57860	476.07
57870	476.09
57880	476.1
57890	476.11
57900	476.11
57910	476.1
57920	476.11
57930	476.11
57940	476.13
57950	476.1
57960	476.12
57970	476.15
57980	476.16
57990	476.18
58000	476.2
58010	476.23
58020	476.25
58030	476.27
58040	476.28
58050	476.3
58060	476.29
58070	476.27
58080	476.26
58090	476.26
58100	476.28
58110	476.3
58120	476.3
58130	476.3
58140	476.31
58150	476.33
58160	476.33
58170	476.32
58180	476.29
58190	476.31
58200	476.36
58210	476.38
58220	476.39
58230	476.4
58240	476.4
58250	476.42
58260	476.41
58270	476.42
58280	476.45
58290	476.51
58300	476.52
58310	476.5
58320	476.49
58330	476.52
58340	476.55
58350	476.55
58360	476.57
58370	476.57
58380	476.58
58390	476.58
58400	476.6
58410	476.59
58420	476.59
58430	476.57
58440	476.54
58450	476.57
58460	476.57
58470	476.58
58480	476.58
58490	476.58
58500	476.58
58510	476.58
58520	476.57
58530	476.56
58540	476.59
58550	476.62
58560	476.62
58570	476.61
58580	476.63
58590	476.65
58600	476.64
58610	476.66
58620	476.66
58630	476.67
58640	476.67
58650	476.69
58660	476.7
58670	476.69
58680	476.72
58690	476.72
58700	476.71
58710	476.73
58720	476.72
58730	476.72
58740	476.75
58750	476.75
58760	476.76
58770	476.76
58780	476.76
58790	476.77
58800	476.76
58810	476.77
58820	476.79
58830	476.79
58840	476.8
58850	476.81
58860	476.82
58870	476.83
58880	476.83
58890	476.83
58900	476.83
58910	476.83
58920	476.83
58930	476.83
58940	476.83
58950	476.81
58960	476.81
58970	476.81
58980	476.81
58990	476.81
59000	476.82
59010	476.83
59020	476.84
59030	476.84
59040	476.82
59050	476.83
59060	476.83
59070	476.83
59080	476.83
59090	476.83
59100	476.83
59110	476.81
59120	476.81
59130	476.81
59140	476.82
59150	476.84
59160	476.85
59170	476.86
59180	476.86
59190	476.87
59200	476.88
59210	476.9
59220	476.9
59230	476.91
59240	476.91
59250	476.9
59260	476.89
59270	476.89
59280	476.89
59290	476.9
59300	476.9
59310	476.91
59320	476.9
59330	476.9
59340	476.9
59350	476.91
59360	476.91
59370	476.89
59380	476.89
59390	476.91
59400	476.96
59410	476.98
59420	476.98
59430	476.97
59440	477.0
59450	477.0
59460	476.99
59470	477.02
59480	477.05
59490	477.05
59500	477.04
59510	477.07
59520	477.07
59530	477.1
59540	477.12
59550	477.13
59560	477.14
59570	477.15
59580	477.16
59590	477.18
59600	477.17
59610	477.16
59620	477.19
59630	477.19
59640	477.18
59650	477.23
59660	477.22
59670	477.18
59680	477.2
59690	477.21
59700	477.2
59710	477.18
59720	477.14
59730	477.13
59740	477.13
59750	477.14
59760	477.14
59770	477.12
59780	477.15
59790	477.14
59800	477.13
59810	477.14
59820	477.12
59830	477.15
59840	477.14
59850	477.18
59860	477.18
59870	477.18
59880	477.22
59890	477.21
59900	477.22
59910	477.22
59920	477.23
59930	477.24
59940	477.3
59950	477.26
59960	477.28
59970	477.3
59980	477.31
59990	477.33
60000	477.33


==> results/NewExpt/Expt1/DMEDcomp_subsampled.txt <==
300	8.44
600	16.72
900	25.18
1200	34.05
1500	42.7
1800	51.43
2100	59.28
2400	68.0
2700	76.85
3000	85.98
3300	94.21
3600	102.88
3900	110.92
4200	118.84
4500	126.89
4800	134.8
5100	142.72
5400	150.32
5700	157.95
6000	165.04
6300	172.46
6600	178.91
6900	186.02
7200	193.19
7500	200.59
7800	208.37
8100	216.63
8400	223.82
8700	230.74
9000	237.54
9300	244.08
9600	251.43
9900	258.19
10200	264.29
10500	270.74
10800	278.19
11100	284.94
11400	291.3
11700	297.09
12000	303.15
12300	309.09
12600	315.33
12900	320.95
13200	326.84
13500	331.87
13800	336.63
14100	341.32
14400	346.41
14700	351.53
15000	355.63
15300	359.72
15600	364.46
15900	368.21
16200	373.32
16500	377.02
16800	379.65
17100	382.11
17400	385.06
17700	388.41
18000	391.68
18300	393.95
18600	396.47
18900	399.36
19200	401.81
19500	404.06
19800	406.31
20100	408.0
20400	409.75
20700	411.83
21000	414.0
21300	415.95
21600	418.0
21900	420.11
22200	421.55
22500	422.79
22800	424.06
23100	425.43
23400	426.35
23700	427.87
24000	429.34
24300	430.2
24600	430.85
24900	432.05
25200	433.13
25500	434.01
25800	435.38
26100	436.46
26400	437.2
26700	437.71
27000	438.5
27300	439.08
27600	439.86
27900	440.74
28200	441.62
28500	442.32
28800	443.04
29100	443.64
29400	444.48
29700	445.04
30000	445.35
30300	445.88
30600	446.53
30900	447.08
31200	447.16
31500	447.7
31800	448.2
32100	448.56
32400	448.91
32700	449.3
33000	449.45
33300	449.85
33600	450.32
33900	450.86
34200	451.1
34500	451.47
34800	451.75
35100	452.24
35400	452.67
35700	452.91
36000	453.14
36300	453.51
36600	453.73
36900	454.13
37200	454.45
37500	454.83
37800	455.21
38100	455.75
38400	456.12
38700	456.56
39000	456.98
39300	457.42
39600	457.85
39900	457.99
40200	458.45
40500	459.55
40800	460.03
41100	460.24
41400	460.75
41700	460.91
42000	461.36
42300	461.72
42600	462.37
42900	462.72
43200	462.89
43500	463.25
43800	463.61
44100	464.06
44400	464.42
44700	464.78
45000	464.89
45300	465.31
45600	465.89
45900	466.03
46200	466.07
46500	466.23
46800	466.5
47100	466.55
47400	466.71
47700	467.09
48000	467.72
48300	467.89
48600	467.95
48900	468.16
49200	468.29
49500	468.41
49800	468.56
50100	468.95
50400	469.1
50700	469.31
51000	469.64
51300	469.99
51600	470.3
51900	470.66
52200	470.9
52500	471.06
52800	471.59
53100	471.96
53400	472.07
53700	472.26
54000	472.71
54300	472.85
54600	473.13
54900	473.57
55200	473.82
55500	473.91
55800	474.33
56100	474.51
56400	474.78
56700	475.15
57000	475.35
57300	475.7
57600	475.94
57900	476.11
58200	476.36
58500	476.58
58800	476.76
59100	476.83
59400	476.96
59700	477.2
60000	477.33


==> results/NewExpt/Expt1/DMEDcomp_subsampled1.txt <==
3000	85.98
6000	165.04
9000	237.54
12000	303.15
15000	355.63
18000	391.68
21000	414.0
24000	429.34
27000	438.5
30000	445.35
33000	449.45
36000	453.14
39000	456.98
42000	461.36
45000	464.89
48000	467.72
51000	469.64
54000	472.71
57000	475.35
60000	477.33


==> results/NewExpt/Expt1/EUCBV01_comp_subsampled.txt <==
6000	146.98
12000	229.31
18000	247.74
24000	254.9
30000	259.33
36000	263.32
42000	266.67
48000	270.91
54000	272.73
60000	273.56


==> results/NewExpt/Expt1/EclUCB011_comp_subsampled.txt <==
6000	162.24
12000	313.4
18000	447.25
24000	550.3
30000	638.33
36000	717.76
42000	779.76
48000	836.28
54000	883.52
60000	923.4


==> results/NewExpt/Expt1/EclUCB01_1_comp_subsampled.txt <==
6000	158.99
12000	273.77
18000	344.34
24000	393.88
30000	428.44
36000	453.8
42000	475.06
48000	491.13
54000	502.42
60000	513.3


==> results/NewExpt/Expt1/EclUCB01_comp_subsampled.txt <==
6000	152.89
12000	226.13
18000	254.55
24000	266.23
30000	273.22
36000	277.47
42000	281.42
48000	285.87
54000	290.39
60000	293.16


==> results/NewExpt/Expt1/EclUCB01comp_subsampled.txt <==
300	9.98
600	18.39
900	26.35
1200	34.92
1500	43.4
1800	51.71
2100	60.21
2400	69.19
2700	78.34
3000	86.22
3300	93.13
3600	100.12
3900	108.09
4200	115.95
4500	123.68
4800	131.73
5100	138.94
5400	145.91
5700	153.58
6000	161.29
6300	168.83
6600	175.14
6900	181.53
7200	189.84
7500	197.19
7800	203.73
8100	210.45
8400	217.32
8700	224.54
9000	231.17
9300	237.74
9600	245.2
9900	252.15
10200	259.12
10500	265.92
10800	272.37
11100	279.65
11400	284.88
11700	288.57
12000	293.19
12300	298.56
12600	304.83
12900	311.15
13200	317.19
13500	323.2
13800	329.01
14100	334.98
14400	340.58
14700	345.28
15000	351.19
15300	357.32
15600	361.83
15900	366.5
16200	371.31
16500	376.04
16800	380.03
17100	384.28
17400	389.01
17700	393.14
18000	397.81
18300	401.56
18600	405.14
18900	408.95
19200	412.02
19500	416.23
19800	417.16
20100	417.44
20400	418.2
20700	418.7
21000	419.49
21300	420.4
21600	421.38
21900	422.67
22200	424.01
22500	425.55
22800	426.66
23100	428.28
23400	429.32
23700	430.71
24000	432.19
24300	433.62
24600	435.26
24900	437.06
25200	438.65
25500	440.67
25800	442.07
26100	443.34
26400	444.56
26700	445.38
27000	446.8
27300	448.62
27600	450.25
27900	451.91
28200	453.78
28500	455.31
28800	457.09
29100	458.51
29400	460.0
29700	461.18
30000	463.13
30300	464.75
30600	466.6
30900	468.02
31200	469.43
31500	470.73
31800	472.07
32100	473.21
32400	474.27
32700	474.82
33000	474.82
33300	474.82
33600	474.82
33900	474.82
34200	474.82
34500	474.82
34800	474.84
35100	474.82
35400	474.82
35700	474.85
36000	474.85
36300	474.86
36600	474.89
36900	474.92
37200	474.93
37500	474.93
37800	474.95
38100	474.97
38400	474.96
38700	475.02
39000	475.12
39300	475.16
39600	475.26
39900	475.37
40200	475.36
40500	475.37
40800	475.35
41100	475.42
41400	475.41
41700	475.42
42000	475.46
42300	475.49
42600	475.55
42900	475.6
43200	475.66
43500	475.72
43800	475.83
44100	475.81
44400	475.92
44700	476.0
45000	476.05
45300	476.21
45600	476.26
45900	476.42
46200	476.51
46500	476.59
46800	476.71
47100	477.04
47400	477.21
47700	477.36
48000	477.5
48300	477.6
48600	477.64
48900	477.64
49200	477.75
49500	477.78
49800	477.77
50100	477.74
50400	477.75
50700	477.86
51000	477.87
51300	477.91
51600	477.91
51900	477.91
52200	477.91
52500	477.91
52800	477.91
53100	477.91
53400	477.91
53700	477.91
54000	477.91
54300	477.91
54600	477.91
54900	477.91
55200	477.91
55500	477.91
55800	477.91
56100	477.91
56400	477.91
56700	477.91
57000	477.91
57300	477.91
57600	477.91
57900	477.91
58200	477.91
58500	477.91
58800	477.91
59100	477.91
59400	477.91
59700	477.91
60000	477.91


==> results/NewExpt/Expt1/EclUCB01comp_subsampled1.txt <==
3000	86.22
6000	161.29
9000	231.17
12000	293.19
15000	351.19
18000	397.81
21000	419.49
24000	432.19
27000	446.8
30000	463.13
33000	474.82
36000	474.85
39000	475.12
42000	475.46
45000	476.05
48000	477.5
51000	477.87
54000	477.91
57000	477.91
60000	477.91


==> results/NewExpt/Expt1/KLUCB01_comp_subsampled.txt <==
6000	160.26
12000	293.35
18000	395.54
24000	478.08
30000	538.74
36000	587.23
42000	629.5
48000	664.41
54000	694.81
60000	716.64


==> results/NewExpt/Expt1/KLUCBcomp.txt <==
10	0.17
20	0.49
30	0.57
40	0.96
50	1.19
60	1.3
70	1.79
80	2.09
90	2.29
100	2.48
110	2.78
120	3.03
130	3.48
140	3.74
150	4.14
160	4.52
170	4.84
180	5.05
190	5.46
200	5.71
210	6.06
220	6.41
230	6.67
240	6.8
250	7.18
260	7.42
270	7.55
280	7.99
290	7.93
300	8.22
310	8.76
320	8.93
330	9.18
340	9.49
350	9.63
360	10.12
370	10.43
380	11.04
390	11.29
400	11.44
410	11.8
420	12.09
430	12.38
440	12.49
450	12.84
460	12.97
470	13.28
480	13.17
490	13.22
500	13.44
510	13.54
520	13.82
530	14.16
540	14.44
550	14.7
560	14.85
570	15.14
580	15.34
590	15.78
600	16.17
610	16.49
620	16.93
630	17.25
640	17.53
650	17.83
660	18.18
670	18.42
680	18.87
690	19.16
700	19.4
710	19.51
720	19.78
730	19.98
740	20.19
750	20.29
760	20.57
770	20.68
780	21.03
790	21.27
800	21.65
810	21.97
820	22.25
830	22.31
840	22.7
850	23.12
860	23.27
870	23.65
880	23.9
890	24.2
900	24.36
910	24.61
920	24.93
930	25.12
940	25.24
950	25.53
960	25.95
970	26.25
980	26.54
990	26.9
1000	26.88
1010	27.1
1020	27.44
1030	27.66
1040	27.86
1050	28.04
1060	28.19
1070	28.4
1080	28.62
1090	28.99
1100	29.02
1110	29.14
1120	29.31
1130	29.63
1140	29.72
1150	30.01
1160	30.42
1170	30.74
1180	31.15
1190	31.36
1200	31.53
1210	31.77
1220	32.02
1230	32.23
1240	32.63
1250	33.05
1260	33.4
1270	33.57
1280	33.96
1290	34.22
1300	34.59
1310	35.03
1320	35.39
1330	35.7
1340	35.9
1350	35.96
1360	36.29
1370	36.68
1380	36.76
1390	37.13
1400	37.27
1410	37.5
1420	37.69
1430	38.07
1440	38.34
1450	38.38
1460	38.67
1470	38.86
1480	39.35
1490	39.55
1500	40.03
1510	40.55
1520	40.84
1530	41.06
1540	41.45
1550	41.6
1560	41.87
1570	42.26
1580	42.49
1590	43.0
1600	43.28
1610	43.38
1620	43.43
1630	43.64
1640	43.66
1650	43.82
1660	44.24
1670	44.48
1680	44.68
1690	44.81
1700	45.34
1710	45.59
1720	45.95
1730	46.04
1740	46.26
1750	46.57
1760	46.75
1770	47.12
1780	47.61
1790	47.73
1800	48.03
1810	48.29
1820	48.73
1830	48.92
1840	49.15
1850	49.37
1860	49.7
1870	49.68
1880	49.69
1890	50.14
1900	50.39
1910	50.65
1920	50.89
1930	51.17
1940	51.67
1950	51.94
1960	52.06
1970	52.36
1980	52.7
1990	52.99
2000	53.26
2010	53.83
2020	54.21
2030	54.53
2040	54.71
2050	54.9
2060	55.13
2070	55.61
2080	55.74
2090	56.01
2100	56.28
2110	56.64
2120	57.03
2130	57.44
2140	57.81
2150	58.18
2160	58.53
2170	58.86
2180	59.1
2190	59.3
2200	59.63
2210	59.79
2220	60.1
2230	60.53
2240	61.03
2250	61.48
2260	61.72
2270	61.96
2280	62.37
2290	62.56
2300	62.78
2310	63.11
2320	63.57
2330	63.96
2340	64.12
2350	64.26
2360	64.51
2370	64.82
2380	65.0
2390	65.24
2400	65.37
2410	65.71
2420	65.78
2430	66.06
2440	66.25
2450	66.49
2460	66.77
2470	66.9
2480	67.24
2490	67.45
2500	67.48
2510	67.81
2520	68.0
2530	68.3
2540	68.54
2550	68.89
2560	69.17
2570	69.35
2580	69.93
2590	70.26
2600	70.45
2610	70.62
2620	70.9
2630	71.18
2640	71.44
2650	71.6
2660	71.89
2670	72.01
2680	72.22
2690	72.54
2700	72.78
2710	72.95
2720	73.34
2730	73.71
2740	73.8
2750	74.09
2760	74.39
2770	74.69
2780	74.84
2790	75.18
2800	75.5
2810	75.75
2820	75.99
2830	76.23
2840	76.25
2850	76.43
2860	76.6
2870	76.97
2880	77.36
2890	77.41
2900	77.71
2910	78.02
2920	78.45
2930	78.62
2940	78.6
2950	78.78
2960	79.11
2970	79.41
2980	79.76
2990	80.01
3000	80.41
3010	80.72
3020	80.98
3030	81.3
3040	81.53
3050	81.88
3060	82.22
3070	82.64
3080	82.82
3090	83.07
3100	83.5
3110	83.8
3120	84.32
3130	84.58
3140	84.88
3150	85.24
3160	85.67
3170	86.18
3180	86.71
3190	86.99
3200	87.24
3210	87.51
3220	87.52
3230	87.86
3240	88.27
3250	88.33
3260	88.5
3270	88.79
3280	89.25
3290	89.32
3300	89.59
3310	89.73
3320	89.81
3330	89.96
3340	90.02
3350	90.24
3360	90.58
3370	90.7
3380	90.79
3390	91.16
3400	91.48
3410	91.7
3420	91.94
3430	92.36
3440	92.62
3450	92.93
3460	93.12
3470	93.44
3480	93.69
3490	93.96
3500	94.42
3510	94.62
3520	94.91
3530	95.31
3540	95.76
3550	96.06
3560	96.28
3570	96.53
3580	96.69
3590	96.87
3600	97.13
3610	97.55
3620	97.79
3630	98.12
3640	98.46
3650	98.78
3660	99.03
3670	99.13
3680	99.6
3690	99.94
3700	100.2
3710	100.69
3720	101.07
3730	101.29
3740	101.55
3750	101.88
3760	102.03
3770	102.37
3780	102.74
3790	103.06
3800	103.31
3810	103.6
3820	103.92
3830	103.9
3840	104.19
3850	104.16
3860	104.45
3870	104.68
3880	105.12
3890	105.41
3900	105.39
3910	105.61
3920	106.01
3930	106.21
3940	106.49
3950	106.82
3960	107.03
3970	107.4
3980	107.64
3990	107.99
4000	108.27
4010	108.57
4020	108.93
4030	109.45
4040	110.1
4050	110.3
4060	110.49
4070	110.66
4080	110.93
4090	111.3
4100	111.64
4110	111.93
4120	112.18
4130	112.36
4140	112.68
4150	112.77
4160	112.97
4170	113.13
4180	113.43
4190	113.58
4200	113.99
4210	114.36
4220	114.73
4230	115.14
4240	115.48
4250	115.77
4260	116.02
4270	116.1
4280	116.47
4290	116.82
4300	117.25
4310	117.54
4320	117.82
4330	118.29
4340	118.44
4350	118.76
4360	119.2
4370	119.49
4380	119.77
4390	120.22
4400	120.34
4410	120.6
4420	121.01
4430	121.41
4440	121.62
4450	121.88
4460	122.11
4470	122.46
4480	122.55
4490	122.77
4500	123.02
4510	123.28
4520	123.36
4530	123.54
4540	123.79
4550	124.27
4560	124.63
4570	124.74
4580	124.88
4590	125.16
4600	125.45
4610	125.52
4620	125.88
4630	126.15
4640	126.47
4650	126.74
4660	127.03
4670	127.26
4680	127.44
4690	127.67
4700	127.89
4710	128.07
4720	128.38
4730	128.49
4740	128.67
4750	128.87
4760	129.07
4770	129.29
4780	129.55
4790	129.91
4800	130.19
4810	130.42
4820	130.59
4830	130.8
4840	130.92
4850	131.0
4860	131.37
4870	131.52
4880	131.64
4890	131.91
4900	132.18
4910	132.26
4920	132.56
4930	132.74
4940	132.92
4950	133.29
4960	133.63
4970	134.08
4980	134.27
4990	134.5
5000	134.49
5010	134.6
5020	134.83
5030	135.21
5040	135.47
5050	135.79
5060	135.99
5070	136.23
5080	136.47
5090	136.68
5100	136.9
5110	137.15
5120	137.03
5130	137.4
5140	137.53
5150	137.75
5160	138.0
5170	138.08
5180	138.34
5190	138.59
5200	138.92
5210	139.5
5220	139.68
5230	139.95
5240	140.28
5250	140.4
5260	140.49
5270	140.83
5280	141.01
5290	141.24
5300	141.65
5310	141.9
5320	142.24
5330	142.49
5340	142.67
5350	142.97
5360	143.31
5370	143.39
5380	143.69
5390	143.78
5400	144.1
5410	144.25
5420	144.31
5430	144.39
5440	144.86
5450	145.26
5460	145.55
5470	145.83
5480	145.91
5490	146.25
5500	146.75
5510	147.06
5520	147.42
5530	147.57
5540	147.95
5550	148.37
5560	148.75
5570	148.96
5580	149.16
5590	149.31
5600	149.56
5610	149.89
5620	150.25
5630	150.61
5640	150.97
5650	151.12
5660	151.27
5670	151.56
5680	152.12
5690	152.48
5700	152.83
5710	152.92
5720	152.98
5730	153.23
5740	153.42
5750	153.82
5760	154.09
5770	154.34
5780	154.61
5790	154.75
5800	155.01
5810	155.4
5820	155.47
5830	155.5
5840	155.9
5850	156.16
5860	156.24
5870	156.43
5880	156.56
5890	156.93
5900	157.18
5910	157.52
5920	157.84
5930	158.13
5940	158.26
5950	158.43
5960	158.71
5970	158.99
5980	159.09
5990	159.53
6000	159.82
6010	160.19
6020	160.41
6030	160.67
6040	160.81
6050	160.92
6060	161.04
6070	161.26
6080	161.49
6090	161.59
6100	161.94
6110	162.09
6120	162.47
6130	162.63
6140	162.79
6150	162.92
6160	163.06
6170	163.17
6180	163.4
6190	163.66
6200	163.95
6210	164.38
6220	164.63
6230	164.86
6240	165.06
6250	165.24
6260	165.46
6270	165.7
6280	165.94
6290	166.37
6300	166.63
6310	166.82
6320	167.23
6330	167.53
6340	167.73
6350	167.82
6360	168.08
6370	168.38
6380	168.57
6390	168.86
6400	169.08
6410	169.49
6420	169.9
6430	170.11
6440	170.38
6450	170.55
6460	170.75
6470	170.92
6480	171.33
6490	171.56
6500	171.72
6510	172.03
6520	172.2
6530	172.41
6540	172.76
6550	172.95
6560	173.17
6570	173.4
6580	173.6
6590	173.86
6600	174.07
6610	174.41
6620	174.65
6630	174.92
6640	175.3
6650	175.48
6660	175.72
6670	175.96
6680	176.1
6690	176.29
6700	176.55
6710	176.91
6720	177.07
6730	177.32
6740	177.65
6750	177.97
6760	178.32
6770	178.51
6780	178.89
6790	178.95
6800	179.32
6810	179.63
6820	179.88
6830	180.03
6840	180.34
6850	180.53
6860	180.59
6870	180.94
6880	181.28
6890	181.58
6900	181.89
6910	181.97
6920	182.33
6930	182.4
6940	182.63
6950	182.84
6960	182.97
6970	183.07
6980	183.3
6990	183.41
7000	183.74
7010	184.1
7020	184.35
7030	184.69
7040	184.9
7050	185.27
7060	185.38
7070	185.57
7080	185.85
7090	186.27
7100	186.56
7110	186.94
7120	187.21
7130	187.45
7140	187.71
7150	187.93
7160	188.24
7170	188.58
7180	188.74
7190	188.89
7200	188.99
7210	189.13
7220	189.48
7230	189.68
7240	189.98
7250	190.21
7260	190.42
7270	190.47
7280	190.8
7290	190.96
7300	191.15
7310	191.19
7320	191.41
7330	191.84
7340	192.11
7350	192.29
7360	192.58
7370	192.73
7380	192.92
7390	193.2
7400	193.49
7410	193.58
7420	193.7
7430	193.92
7440	194.19
7450	194.4
7460	194.61
7470	194.63
7480	194.79
7490	195.13
7500	195.34
7510	195.56
7520	195.81
7530	196.07
7540	196.46
7550	196.81
7560	197.01
7570	197.23
7580	197.75
7590	198.17
7600	198.2
7610	198.43
7620	198.81
7630	199.1
7640	199.32
7650	199.5
7660	199.61
7670	199.91
7680	200.09
7690	200.25
7700	200.49
7710	200.85
7720	201.1
7730	201.16
7740	201.31
7750	201.66
7760	202.0
7770	202.18
7780	202.32
7790	202.5
7800	202.84
7810	202.98
7820	203.18
7830	203.43
7840	203.7
7850	203.83
7860	204.09
7870	204.49
7880	204.65
7890	204.77
7900	204.96
7910	205.24
7920	205.4
7930	205.71
7940	205.77
7950	205.92
7960	206.26
7970	206.32
7980	206.54
7990	206.61
8000	206.86
8010	206.92
8020	207.29
8030	207.45
8040	207.7
8050	207.72
8060	207.76
8070	208.13
8080	208.55
8090	208.8
8100	209.42
8110	209.59
8120	209.84
8130	210.02
8140	210.31
8150	210.47
8160	210.68
8170	210.86
8180	211.06
8190	211.29
8200	211.49
8210	211.71
8220	211.87
8230	212.04
8240	212.25
8250	212.39
8260	212.49
8270	212.82
8280	213.01
8290	213.32
8300	213.7
8310	213.86
8320	214.15
8330	214.12
8340	214.23
8350	214.43
8360	214.76
8370	214.81
8380	214.98
8390	215.33
8400	215.64
8410	215.84
8420	216.01
8430	216.35
8440	216.47
8450	216.66
8460	216.95
8470	217.28
8480	217.38
8490	217.51
8500	217.66
8510	217.8
8520	218.0
8530	218.18
8540	218.43
8550	218.58
8560	218.91
8570	218.97
8580	219.33
8590	219.59
8600	219.82
8610	220.21
8620	220.65
8630	221.06
8640	221.3
8650	221.58
8660	221.79
8670	221.99
8680	222.31
8690	222.4
8700	222.53
8710	222.88
8720	223.03
8730	223.23
8740	223.53
8750	223.78
8760	223.94
8770	224.25
8780	224.39
8790	224.62
8800	224.78
8810	225.11
8820	225.31
8830	225.64
8840	225.82
8850	226.09
8860	226.13
8870	226.47
8880	226.95
8890	227.13
8900	227.42
8910	227.56
8920	227.81
8930	227.97
8940	228.24
8950	228.6
8960	228.98
8970	229.24
8980	229.56
8990	229.64
9000	229.81
9010	230.02
9020	230.2
9030	230.4
9040	230.75
9050	230.9
9060	231.2
9070	231.4
9080	231.67
9090	231.83
9100	231.89
9110	232.04
9120	232.23
9130	232.49
9140	232.48
9150	232.61
9160	232.89
9170	233.14
9180	233.32
9190	233.44
9200	233.59
9210	233.85
9220	234.07
9230	234.14
9240	234.27
9250	234.37
9260	234.59
9270	234.77
9280	234.8
9290	234.9
9300	234.97
9310	235.16
9320	235.36
9330	235.72
9340	235.93
9350	236.09
9360	236.37
9370	236.49
9380	236.8
9390	237.02
9400	237.38
9410	237.57
9420	237.84
9430	238.03
9440	238.04
9450	238.25
9460	238.43
9470	238.63
9480	238.92
9490	239.19
9500	239.31
9510	239.68
9520	239.72
9530	240.04
9540	240.21
9550	240.32
9560	240.54
9570	240.6
9580	240.86
9590	241.04
9600	241.1
9610	241.32
9620	241.53
9630	241.67
9640	241.84
9650	242.09
9660	242.04
9670	242.3
9680	242.51
9690	242.66
9700	243.12
9710	243.35
9720	243.46
9730	243.76
9740	244.13
9750	244.52
9760	244.63
9770	244.86
9780	245.11
9790	245.41
9800	245.55
9810	245.78
9820	246.03
9830	246.37
9840	246.65
9850	247.08
9860	247.16
9870	247.34
9880	247.47
9890	247.6
9900	247.82
9910	248.1
9920	248.2
9930	248.54
9940	248.67
9950	248.99
9960	249.14
9970	249.33
9980	249.42
9990	249.65
10000	249.76
10010	250.0
10020	250.24
10030	250.33
10040	250.53
10050	250.85
10060	251.12
10070	251.3
10080	251.65
10090	251.8
10100	251.93
10110	252.15
10120	252.29
10130	252.57
10140	252.94
10150	253.06
10160	253.29
10170	253.53
10180	253.77
10190	254.06
10200	254.13
10210	254.46
10220	254.62
10230	254.9
10240	254.87
10250	255.12
10260	255.43
10270	255.56
10280	255.73
10290	255.87
10300	256.17
10310	256.36
10320	256.61
10330	256.86
10340	256.96
10350	257.27
10360	257.6
10370	257.77
10380	257.95
10390	258.29
10400	258.4
10410	258.55
10420	258.86
10430	258.98
10440	259.19
10450	259.51
10460	259.8
10470	259.99
10480	260.22
10490	260.57
10500	260.72
10510	260.93
10520	261.23
10530	261.54
10540	261.73
10550	261.9
10560	262.11
10570	262.36
10580	262.52
10590	262.66
10600	262.9
10610	263.1
10620	263.32
10630	263.47
10640	263.59
10650	263.76
10660	264.08
10670	264.17
10680	264.51
10690	264.59
10700	264.83
10710	264.87
10720	264.91
10730	265.05
10740	265.18
10750	265.43
10760	265.88
10770	266.16
10780	266.43
10790	266.56
10800	266.65
10810	266.99
10820	267.21
10830	267.29
10840	267.58
10850	267.67
10860	267.74
10870	268.04
10880	268.04
10890	268.19
10900	268.49
10910	268.69
10920	268.83
10930	269.17
10940	269.43
10950	269.63
10960	269.78
10970	269.89
10980	270.09
10990	270.42
11000	270.52
11010	270.61
11020	270.84
11030	271.1
11040	271.26
11050	271.49
11060	271.59
11070	271.67
11080	271.82
11090	271.98
11100	272.16
11110	272.32
11120	272.51
11130	272.85
11140	272.97
11150	273.36
11160	273.46
11170	273.62
11180	273.84
11190	273.94
11200	274.23
11210	274.4
11220	274.4
11230	274.48
11240	274.65
11250	274.73
11260	275.12
11270	275.33
11280	275.7
11290	275.99
11300	276.19
11310	276.25
11320	276.38
11330	276.6
11340	276.78
11350	276.92
11360	276.99
11370	277.22
11380	277.55
11390	277.7
11400	277.98
11410	278.23
11420	278.54
11430	278.68
11440	278.95
11450	279.27
11460	279.61
11470	279.79
11480	280.0
11490	280.17
11500	280.27
11510	280.47
11520	280.76
11530	281.01
11540	281.22
11550	281.45
11560	281.67
11570	282.04
11580	282.19
11590	282.44
11600	282.51
11610	282.77
11620	282.97
11630	283.01
11640	283.16
11650	283.36
11660	283.44
11670	283.55
11680	283.83
11690	284.0
11700	284.12
11710	284.3
11720	284.49
11730	284.58
11740	284.77
11750	285.03
11760	285.16
11770	285.55
11780	285.72
11790	285.96
11800	285.93
11810	286.18
11820	286.46
11830	286.88
11840	287.18
11850	287.56
11860	287.9
11870	288.06
11880	287.97
11890	288.13
11900	288.27
11910	288.38
11920	288.7
11930	288.91
11940	288.93
11950	289.09
11960	289.36
11970	289.46
11980	289.73
11990	290.03
12000	290.45
12010	290.66
12020	290.96
12030	291.28
12040	291.46
12050	291.61
12060	291.83
12070	292.17
12080	292.24
12090	292.39
12100	292.81
12110	293.01
12120	293.28
12130	293.27
12140	293.3
12150	293.35
12160	293.45
12170	293.6
12180	293.89
12190	294.04
12200	294.34
12210	294.49
12220	294.66
12230	294.71
12240	294.83
12250	294.79
12260	294.96
12270	295.07
12280	295.3
12290	295.56
12300	295.98
12310	296.18
12320	296.31
12330	296.44
12340	296.68
12350	296.79
12360	296.99
12370	297.37
12380	297.61
12390	297.97
12400	298.16
12410	298.33
12420	298.65
12430	298.81
12440	299.07
12450	299.43
12460	299.59
12470	299.7
12480	299.82
12490	300.01
12500	300.23
12510	300.31
12520	300.72
12530	300.86
12540	301.12
12550	301.24
12560	301.44
12570	301.77
12580	302.17
12590	302.36
12600	302.46
12610	302.59
12620	302.81
12630	303.05
12640	303.2
12650	303.38
12660	303.6
12670	303.94
12680	304.07
12690	304.22
12700	304.51
12710	304.75
12720	304.97
12730	305.13
12740	305.23
12750	305.57
12760	305.73
12770	305.88
12780	305.97
12790	306.34
12800	306.4
12810	306.61
12820	306.75
12830	306.92
12840	307.11
12850	307.28
12860	307.22
12870	307.47
12880	307.63
12890	307.89
12900	308.06
12910	308.22
12920	308.46
12930	308.76
12940	309.03
12950	309.51
12960	309.8
12970	309.95
12980	310.1
12990	310.22
13000	310.39
13010	310.7
13020	310.82
13030	310.91
13040	311.17
13050	311.05
13060	311.16
13070	311.34
13080	311.68
13090	311.88
13100	312.01
13110	312.16
13120	312.34
13130	312.44
13140	312.78
13150	312.94
13160	312.96
13170	313.13
13180	313.17
13190	313.25
13200	313.48
13210	313.77
13220	314.07
13230	314.33
13240	314.58
13250	314.75
13260	314.97
13270	315.41
13280	315.54
13290	315.8
13300	315.98
13310	315.98
13320	316.21
13330	316.35
13340	316.49
13350	316.71
13360	317.01
13370	317.21
13380	317.44
13390	317.6
13400	317.83
13410	318.01
13420	318.33
13430	318.51
13440	318.57
13450	318.88
13460	319.14
13470	319.28
13480	319.33
13490	319.46
13500	319.58
13510	319.68
13520	319.96
13530	320.1
13540	320.34
13550	320.66
13560	320.87
13570	321.04
13580	321.17
13590	321.28
13600	321.35
13610	321.53
13620	321.61
13630	321.83
13640	322.17
13650	322.34
13660	322.35
13670	322.3
13680	322.46
13690	322.55
13700	322.73
13710	322.97
13720	323.3
13730	323.33
13740	323.55
13750	323.72
13760	323.84
13770	324.17
13780	324.28
13790	324.27
13800	324.29
13810	324.61
13820	324.73
13830	324.89
13840	325.02
13850	325.1
13860	325.32
13870	325.55
13880	325.67
13890	325.69
13900	326.17
13910	326.39
13920	326.59
13930	326.79
13940	326.97
13950	327.16
13960	327.36
13970	327.51
13980	327.79
13990	328.06
14000	328.25
14010	328.59
14020	328.74
14030	329.14
14040	329.37
14050	329.51
14060	329.87
14070	330.03
14080	330.21
14090	330.38
14100	330.62
14110	330.82
14120	331.09
14130	331.39
14140	331.52
14150	331.75
14160	331.98
14170	332.15
14180	332.22
14190	332.47
14200	332.52
14210	332.61
14220	332.69
14230	332.89
14240	333.05
14250	333.3
14260	333.39
14270	333.59
14280	333.72
14290	333.9
14300	334.13
14310	334.24
14320	334.48
14330	334.52
14340	334.75
14350	335.04
14360	335.11
14370	335.29
14380	335.52
14390	335.61
14400	335.7
14410	335.66
14420	335.88
14430	336.17
14440	336.41
14450	336.74
14460	336.83
14470	336.98
14480	337.24
14490	337.46
14500	337.59
14510	337.72
14520	337.91
14530	338.2
14540	338.45
14550	338.46
14560	338.64
14570	338.85
14580	339.05
14590	339.35
14600	339.52
14610	339.54
14620	339.86
14630	340.08
14640	340.27
14650	340.58
14660	340.86
14670	340.97
14680	341.11
14690	341.39
14700	341.6
14710	341.93
14720	342.16
14730	342.33
14740	342.76
14750	342.77
14760	342.99
14770	343.12
14780	343.36
14790	343.54
14800	343.57
14810	343.94
14820	343.99
14830	344.27
14840	344.54
14850	344.62
14860	344.73
14870	344.88
14880	345.17
14890	345.3
14900	345.43
14910	345.68
14920	345.84
14930	346.08
14940	346.39
14950	346.59
14960	346.75
14970	346.97
14980	347.07
14990	347.25
15000	347.57
15010	347.66
15020	347.93
15030	348.14
15040	348.28
15050	348.47
15060	348.89
15070	349.09
15080	349.04
15090	349.33
15100	349.64
15110	349.89
15120	350.14
15130	350.43
15140	350.67
15150	350.87
15160	351.04
15170	351.3
15180	351.34
15190	351.49
15200	351.78
15210	352.19
15220	352.35
15230	352.58
15240	352.96
15250	353.13
15260	353.41
15270	353.5
15280	353.52
15290	353.75
15300	353.85
15310	354.03
15320	354.13
15330	354.46
15340	354.45
15350	354.49
15360	354.65
15370	354.71
15380	355.05
15390	355.26
15400	355.45
15410	355.54
15420	355.84
15430	355.92
15440	356.13
15450	356.43
15460	356.51
15470	356.54
15480	356.72
15490	357.01
15500	357.15
15510	357.45
15520	357.57
15530	357.7
15540	357.74
15550	357.9
15560	358.05
15570	358.43
15580	358.69
15590	358.81
15600	359.03
15610	359.2
15620	359.36
15630	359.33
15640	359.75
15650	359.94
15660	360.18
15670	360.4
15680	360.58
15690	360.82
15700	361.0
15710	361.17
15720	361.33
15730	361.44
15740	361.62
15750	361.8
15760	361.79
15770	362.07
15780	362.25
15790	362.47
15800	362.67
15810	362.77
15820	362.92
15830	363.09
15840	363.17
15850	363.28
15860	363.22
15870	363.41
15880	363.57
15890	363.74
15900	363.94
15910	364.24
15920	364.3
15930	364.61
15940	364.65
15950	364.76
15960	364.83
15970	365.2
15980	365.46
15990	365.61
16000	365.64
16010	365.77
16020	366.1
16030	366.4
16040	366.63
16050	366.57
16060	366.68
16070	366.93
16080	366.98
16090	367.09
16100	367.25
16110	367.33
16120	367.72
16130	368.08
16140	368.19
16150	368.37
16160	368.48
16170	368.56
16180	368.72
16190	368.97
16200	369.27
16210	369.37
16220	369.7
16230	369.95
16240	370.1
16250	370.43
16260	370.56
16270	370.71
16280	371.0
16290	371.2
16300	371.4
16310	371.38
16320	371.68
16330	371.82
16340	372.1
16350	372.18
16360	372.42
16370	372.73
16380	372.78
16390	372.87
16400	373.2
16410	373.36
16420	373.58
16430	373.77
16440	373.73
16450	373.85
16460	374.15
16470	374.34
16480	374.32
16490	374.62
16500	374.8
16510	374.81
16520	374.92
16530	375.26
16540	375.53
16550	375.57
16560	375.67
16570	375.87
16580	376.24
16590	376.45
16600	376.57
16610	376.8
16620	377.15
16630	377.33
16640	377.47
16650	377.67
16660	377.97
16670	378.14
16680	378.24
16690	378.24
16700	378.45
16710	378.65
16720	378.7
16730	378.96
16740	379.17
16750	379.25
16760	379.4
16770	379.51
16780	379.71
16790	379.85
16800	380.08
16810	380.23
16820	380.37
16830	380.68
16840	380.88
16850	380.98
16860	381.21
16870	381.35
16880	381.48
16890	381.47
16900	381.69
16910	381.78
16920	382.13
16930	382.51
16940	382.65
16950	382.78
16960	382.92
16970	383.26
16980	383.53
16990	383.59
17000	383.8
17010	384.0
17020	384.08
17030	384.2
17040	384.33
17050	384.47
17060	384.76
17070	384.84
17080	385.03
17090	385.27
17100	385.5
17110	385.76
17120	385.88
17130	386.07
17140	386.27
17150	386.3
17160	386.43
17170	386.53
17180	386.79
17190	387.0
17200	387.27
17210	387.28
17220	387.51
17230	387.81
17240	387.79
17250	387.96
17260	388.14
17270	388.4
17280	388.5
17290	388.62
17300	388.88
17310	389.08
17320	389.29
17330	389.46
17340	389.61
17350	389.91
17360	390.15
17370	390.42
17380	390.47
17390	390.57
17400	390.72
17410	390.98
17420	391.3
17430	391.35
17440	391.59
17450	391.8
17460	392.06
17470	392.12
17480	392.39
17490	392.4
17500	392.54
17510	392.5
17520	392.64
17530	392.78
17540	393.04
17550	393.29
17560	393.6
17570	393.77
17580	393.95
17590	394.05
17600	394.2
17610	394.32
17620	394.51
17630	394.61
17640	394.72
17650	395.03
17660	395.45
17670	395.71
17680	395.94
17690	396.0
17700	396.1
17710	396.33
17720	396.42
17730	396.58
17740	396.72
17750	396.91
17760	397.12
17770	397.08
17780	397.26
17790	397.53
17800	397.69
17810	397.88
17820	398.0
17830	398.06
17840	398.02
17850	398.21
17860	398.33
17870	398.43
17880	398.49
17890	398.62
17900	398.85
17910	399.09
17920	399.22
17930	399.35
17940	399.6
17950	399.73
17960	399.93
17970	400.14
17980	400.16
17990	400.4
18000	400.64
18010	400.69
18020	400.83
18030	400.92
18040	401.08
18050	401.15
18060	401.22
18070	401.45
18080	401.71
18090	401.87
18100	402.02
18110	402.0
18120	402.19
18130	402.27
18140	402.37
18150	402.38
18160	402.51
18170	402.69
18180	402.84
18190	403.14
18200	403.25
18210	403.49
18220	403.78
18230	403.83
18240	403.99
18250	404.02
18260	404.21
18270	404.35
18280	404.46
18290	404.6
18300	404.65
18310	404.85
18320	404.97
18330	405.12
18340	405.24
18350	405.29
18360	405.46
18370	405.53
18380	405.55
18390	405.82
18400	405.9
18410	406.03
18420	406.26
18430	406.38
18440	406.56
18450	406.74
18460	406.86
18470	407.0
18480	407.12
18490	407.35
18500	407.54
18510	407.64
18520	408.04
18530	408.24
18540	408.33
18550	408.66
18560	408.55
18570	408.77
18580	408.94
18590	409.18
18600	409.3
18610	409.41
18620	409.62
18630	409.61
18640	409.86
18650	410.16
18660	410.27
18670	410.44
18680	410.79
18690	411.08
18700	411.18
18710	411.47
18720	411.54
18730	411.6
18740	411.67
18750	411.66
18760	411.8
18770	412.0
18780	411.99
18790	412.15
18800	412.31
18810	412.43
18820	412.62
18830	412.78
18840	412.96
18850	413.02
18860	413.26
18870	413.6
18880	413.78
18890	413.82
18900	414.05
18910	414.29
18920	414.42
18930	414.59
18940	414.7
18950	414.82
18960	414.99
18970	414.99
18980	415.15
18990	415.38
19000	415.48
19010	415.72
19020	416.01
19030	416.19
19040	416.28
19050	416.63
19060	416.71
19070	416.82
19080	417.08
19090	417.03
19100	417.09
19110	417.32
19120	417.41
19130	417.52
19140	417.64
19150	417.76
19160	417.92
19170	418.24
19180	418.48
19190	418.44
19200	418.62
19210	418.64
19220	418.87
19230	419.03
19240	419.37
19250	419.48
19260	419.68
19270	419.95
19280	420.02
19290	420.12
19300	420.34
19310	420.73
19320	420.78
19330	420.98
19340	421.13
19350	421.39
19360	421.6
19370	421.82
19380	421.91
19390	422.14
19400	422.24
19410	422.35
19420	422.51
19430	422.47
19440	422.51
19450	422.68
19460	422.74
19470	422.84
19480	422.9
19490	422.93
19500	423.15
19510	423.3
19520	423.51
19530	423.68
19540	423.87
19550	424.12
19560	424.3
19570	424.5
19580	424.49
19590	424.63
19600	424.79
19610	424.93
19620	425.06
19630	425.23
19640	425.4
19650	425.45
19660	425.74
19670	425.85
19680	426.15
19690	426.29
19700	426.4
19710	426.55
19720	426.74
19730	426.87
19740	426.95
19750	427.0
19760	427.17
19770	427.36
19780	427.63
19790	427.73
19800	427.95
19810	428.18
19820	428.38
19830	428.58
19840	428.75
19850	429.1
19860	429.33
19870	429.58
19880	429.88
19890	430.05
19900	430.28
19910	430.44
19920	430.64
19930	430.71
19940	430.92
19950	430.99
19960	431.18
19970	431.28
19980	431.36
19990	431.45
20000	431.5
20010	431.78
20020	432.05
20030	432.3
20040	432.34
20050	432.5
20060	432.58
20070	432.77
20080	432.95
20090	433.23
20100	433.33
20110	433.6
20120	433.58
20130	433.68
20140	433.79
20150	434.0
20160	434.25
20170	434.37
20180	434.57
20190	434.77
20200	434.84
20210	434.96
20220	435.05
20230	435.15
20240	435.2
20250	435.4
20260	435.58
20270	435.55
20280	435.74
20290	435.88
20300	436.08
20310	436.21
20320	436.27
20330	436.47
20340	436.6
20350	436.69
20360	436.71
20370	436.88
20380	437.08
20390	437.22
20400	437.32
20410	437.66
20420	437.79
20430	438.0
20440	438.11
20450	438.41
20460	438.57
20470	438.72
20480	438.87
20490	438.98
20500	439.25
20510	439.42
20520	439.58
20530	439.7
20540	439.87
20550	440.0
20560	440.24
20570	440.4
20580	440.54
20590	440.79
20600	440.99
20610	441.2
20620	441.39
20630	441.35
20640	441.55
20650	441.7
20660	441.98
20670	442.05
20680	442.23
20690	442.27
20700	442.42
20710	442.57
20720	442.69
20730	442.8
20740	442.83
20750	442.81
20760	443.04
20770	443.19
20780	443.28
20790	443.36
20800	443.47
20810	443.56
20820	443.64
20830	443.63
20840	444.03
20850	444.22
20860	444.29
20870	444.56
20880	444.77
20890	444.84
20900	444.95
20910	445.19
20920	445.2
20930	445.29
20940	445.44
20950	445.55
20960	445.61
20970	445.74
20980	445.99
20990	446.11
21000	446.36
21010	446.38
21020	446.42
21030	446.58
21040	446.79
21050	446.91
21060	447.02
21070	447.19
21080	447.26
21090	447.45
21100	447.65
21110	447.73
21120	447.93
21130	448.08
21140	448.3
21150	448.25
21160	448.45
21170	448.56
21180	448.7
21190	448.85
21200	448.95
21210	449.06
21220	449.17
21230	449.24
21240	449.47
21250	449.41
21260	449.49
21270	449.59
21280	449.75
21290	449.91
21300	450.11
21310	450.26
21320	450.27
21330	450.56
21340	450.7
21350	450.92
21360	451.2
21370	451.24
21380	451.5
21390	451.64
21400	451.73
21410	451.81
21420	451.85
21430	451.87
21440	452.01
21450	452.14
21460	452.24
21470	452.28
21480	452.52
21490	452.72
21500	452.85
21510	452.97
21520	453.11
21530	453.42
21540	453.46
21550	453.67
21560	453.86
21570	453.94
21580	454.15
21590	454.28
21600	454.47
21610	454.62
21620	454.77
21630	454.89
21640	454.99
21650	455.22
21660	455.38
21670	455.4
21680	455.57
21690	455.69
21700	455.75
21710	456.0
21720	456.03
21730	456.27
21740	456.33
21750	456.51
21760	456.59
21770	456.76
21780	456.87
21790	457.07
21800	457.15
21810	457.37
21820	457.43
21830	457.57
21840	457.75
21850	457.81
21860	458.07
21870	458.19
21880	458.36
21890	458.47
21900	458.63
21910	458.66
21920	458.74
21930	458.86
21940	459.02
21950	459.12
21960	459.2
21970	459.3
21980	459.24
21990	459.37
22000	459.6
22010	459.73
22020	459.87
22030	459.98
22040	460.11
22050	460.29
22060	460.38
22070	460.55
22080	460.68
22090	460.91
22100	461.06
22110	461.25
22120	461.48
22130	461.56
22140	461.65
22150	461.93
22160	462.06
22170	462.08
22180	462.19
22190	462.27
22200	462.3
22210	462.52
22220	462.73
22230	462.86
22240	462.96
22250	462.8
22260	462.75
22270	462.85
22280	462.96
22290	463.07
22300	463.2
22310	463.25
22320	463.63
22330	463.83
22340	463.89
22350	464.17
22360	464.24
22370	464.5
22380	464.68
22390	464.86
22400	464.87
22410	465.07
22420	465.17
22430	465.28
22440	465.53
22450	465.59
22460	465.71
22470	465.82
22480	465.84
22490	466.0
22500	466.09
22510	466.14
22520	466.2
22530	466.14
22540	466.31
22550	466.35
22560	466.58
22570	466.61
22580	466.67
22590	466.86
22600	466.97
22610	467.02
22620	467.06
22630	467.1
22640	467.26
22650	467.42
22660	467.51
22670	467.73
22680	467.99
22690	468.17
22700	468.24
22710	468.45
22720	468.63
22730	468.84
22740	468.98
22750	469.11
22760	469.25
22770	469.35
22780	469.31
22790	469.44
22800	469.55
22810	469.67
22820	469.8
22830	469.75
22840	469.84
22850	469.84
22860	469.9
22870	470.0
22880	470.21
22890	470.35
22900	470.54
22910	470.74
22920	470.83
22930	470.91
22940	471.04
22950	471.08
22960	471.18
22970	471.31
22980	471.4
22990	471.67
23000	471.7
23010	471.9
23020	472.0
23030	472.21
23040	472.4
23050	472.52
23060	472.69
23070	472.77
23080	472.91
23090	473.11
23100	473.0
23110	473.14
23120	473.2
23130	473.54
23140	473.59
23150	473.61
23160	473.68
23170	473.68
23180	473.69
23190	473.76
23200	473.88
23210	473.91
23220	473.97
23230	474.15
23240	474.38
23250	474.6
23260	474.6
23270	474.68
23280	474.81
23290	474.96
23300	475.2
23310	475.33
23320	475.5
23330	475.62
23340	475.74
23350	476.02
23360	476.12
23370	476.17
23380	476.37
23390	476.62
23400	476.9
23410	477.17
23420	477.47
23430	477.49
23440	477.64
23450	477.76
23460	477.94
23470	478.12
23480	478.15
23490	478.31
23500	478.41
23510	478.4
23520	478.49
23530	478.53
23540	478.66
23550	478.74
23560	478.92
23570	479.13
23580	479.27
23590	479.44
23600	479.64
23610	479.75
23620	479.91
23630	480.07
23640	480.38
23650	480.51
23660	480.76
23670	480.97
23680	481.1
23690	481.23
23700	481.63
23710	481.73
23720	481.93
23730	482.07
23740	482.13
23750	482.32
23760	482.42
23770	482.57
23780	482.8
23790	482.86
23800	483.02
23810	483.1
23820	483.33
23830	483.39
23840	483.43
23850	483.51
23860	483.65
23870	483.82
23880	483.79
23890	483.87
23900	483.98
23910	484.04
23920	484.21
23930	484.44
23940	484.61
23950	484.86
23960	484.9
23970	485.17
23980	485.37
23990	485.37
24000	485.5
24010	485.53
24020	485.73
24030	485.8
24040	485.97
24050	486.22
24060	486.47
24070	486.57
24080	486.75
24090	486.91
24100	486.92
24110	487.07
24120	487.34
24130	487.29
24140	487.52
24150	487.8
24160	487.91
24170	488.03
24180	488.23
24190	488.41
24200	488.53
24210	488.59
24220	488.73
24230	488.98
24240	489.09
24250	489.1
24260	488.89
24270	488.84
24280	488.87
24290	489.02
24300	489.24
24310	489.49
24320	489.57
24330	489.67
24340	489.87
24350	490.01
24360	490.12
24370	490.25
24380	490.38
24390	490.51
24400	490.72
24410	490.72
24420	490.81
24430	490.86
24440	491.07
24450	491.02
24460	491.06
24470	491.29
24480	491.35
24490	491.44
24500	491.56
24510	491.65
24520	491.82
24530	491.85
24540	491.95
24550	491.99
24560	492.1
24570	492.26
24580	492.35
24590	492.48
24600	492.54
24610	492.75
24620	492.89
24630	493.02
24640	493.06
24650	493.28
24660	493.4
24670	493.55
24680	493.72
24690	493.9
24700	494.05
24710	494.16
24720	494.25
24730	494.24
24740	494.38
24750	494.46
24760	494.58
24770	494.72
24780	494.81
24790	494.94
24800	495.09
24810	495.15
24820	495.18
24830	495.37
24840	495.52
24850	495.7
24860	495.84
24870	495.87
24880	495.87
24890	495.89
24900	496.0
24910	496.17
24920	496.32
24930	496.47
24940	496.55
24950	496.62
24960	496.69
24970	496.75
24980	496.96
24990	497.21
25000	497.24
25010	497.21
25020	497.22
25030	497.4
25040	497.51
25050	497.66
25060	497.91
25070	497.93
25080	497.97
25090	498.07
25100	498.26
25110	498.35
25120	498.53
25130	498.63
25140	498.71
25150	498.74
25160	498.8
25170	498.95
25180	498.96
25190	499.22
25200	499.48
25210	499.55
25220	499.63
25230	499.78
25240	499.84
25250	500.01
25260	500.23
25270	500.3
25280	500.44
25290	500.57
25300	500.7
25310	500.81
25320	501.04
25330	501.21
25340	501.35
25350	501.42
25360	501.46
25370	501.57
25380	501.79
25390	502.03
25400	502.27
25410	502.41
25420	502.64
25430	502.78
25440	502.75
25450	502.97
25460	503.14
25470	503.36
25480	503.48
25490	503.5
25500	503.59
25510	503.8
25520	503.92
25530	504.3
25540	504.41
25550	504.51
25560	504.64
25570	504.74
25580	504.77
25590	504.9
25600	505.07
25610	505.16
25620	505.29
25630	505.35
25640	505.52
25650	505.72
25660	505.78
25670	505.83
25680	505.97
25690	506.09
25700	506.2
25710	506.33
25720	506.33
25730	506.46
25740	506.52
25750	506.61
25760	506.66
25770	506.68
25780	506.93
25790	507.06
25800	507.27
25810	507.47
25820	507.61
25830	507.75
25840	507.84
25850	507.85
25860	508.01
25870	508.2
25880	508.31
25890	508.38
25900	508.53
25910	508.68
25920	508.82
25930	509.0
25940	509.05
25950	509.17
25960	509.27
25970	509.41
25980	509.45
25990	509.55
26000	509.53
26010	509.71
26020	509.88
26030	509.99
26040	510.14
26050	510.22
26060	510.36
26070	510.4
26080	510.51
26090	510.64
26100	510.76
26110	510.88
26120	511.06
26130	511.27
26140	511.39
26150	511.46
26160	511.59
26170	511.74
26180	511.88
26190	512.08
26200	512.17
26210	512.27
26220	512.35
26230	512.41
26240	512.53
26250	512.67
26260	512.83
26270	512.91
26280	513.03
26290	513.23
26300	513.5
26310	513.68
26320	513.82
26330	513.85
26340	513.92
26350	514.04
26360	514.2
26370	514.2
26380	514.23
26390	514.37
26400	514.65
26410	514.67
26420	514.8
26430	514.97
26440	515.18
26450	515.11
26460	515.35
26470	515.39
26480	515.7
26490	515.8
26500	516.07
26510	516.37
26520	516.51
26530	516.72
26540	516.8
26550	516.83
26560	517.11
26570	517.22
26580	517.51
26590	517.69
26600	517.81
26610	517.91
26620	518.03
26630	518.16
26640	518.21
26650	518.27
26660	518.36
26670	518.51
26680	518.58
26690	518.89
26700	519.0
26710	519.1
26720	519.19
26730	519.42
26740	519.57
26750	519.73
26760	519.8
26770	519.95
26780	520.03
26790	520.04
26800	520.25
26810	520.31
26820	520.35
26830	520.54
26840	520.73
26850	520.81
26860	520.95
26870	521.09
26880	521.33
26890	521.39
26900	521.53
26910	521.66
26920	521.64
26930	521.7
26940	521.8
26950	521.94
26960	522.01
26970	522.08
26980	522.27
26990	522.37
27000	522.51
27010	522.68
27020	522.77
27030	522.81
27040	522.91
27050	523.02
27060	523.09
27070	523.18
27080	523.43
27090	523.68
27100	523.82
27110	523.91
27120	523.94
27130	524.07
27140	524.15
27150	524.24
27160	524.31
27170	524.5
27180	524.66
27190	524.78
27200	524.92
27210	525.03
27220	525.17
27230	525.35
27240	525.46
27250	525.48
27260	525.59
27270	525.69
27280	525.73
27290	525.88
27300	526.01
27310	526.1
27320	526.12
27330	526.31
27340	526.37
27350	526.53
27360	526.64
27370	526.74
27380	526.87
27390	526.99
27400	526.96
27410	527.13
27420	527.21
27430	527.3
27440	527.53
27450	527.77
27460	527.81
27470	527.89
27480	528.0
27490	528.13
27500	528.21
27510	528.23
27520	528.27
27530	528.42
27540	528.63
27550	528.85
27560	528.97
27570	529.16
27580	529.31
27590	529.33
27600	529.34
27610	529.61
27620	529.63
27630	529.78
27640	529.9
27650	529.95
27660	530.1
27670	530.04
27680	530.05
27690	530.08
27700	530.05
27710	530.19
27720	530.31
27730	530.44
27740	530.52
27750	530.62
27760	530.8
27770	531.01
27780	531.26
27790	531.2
27800	531.41
27810	531.49
27820	531.46
27830	531.63
27840	531.78
27850	531.95
27860	532.04
27870	532.15
27880	532.29
27890	532.29
27900	532.38
27910	532.48
27920	532.5
27930	532.64
27940	532.81
27950	532.85
27960	532.91
27970	532.95
27980	533.08
27990	533.14
28000	533.26
28010	533.3
28020	533.34
28030	533.38
28040	533.54
28050	533.6
28060	533.53
28070	533.57
28080	533.66
28090	533.63
28100	533.85
28110	533.88
28120	534.13
28130	534.3
28140	534.42
28150	534.52
28160	534.6
28170	534.65
28180	534.77
28190	534.89
28200	535.02
28210	535.17
28220	535.23
28230	535.36
28240	535.59
28250	535.69
28260	535.65
28270	535.75
28280	535.82
28290	535.91
28300	535.99
28310	536.19
28320	536.27
28330	536.34
28340	536.57
28350	536.77
28360	536.79
28370	536.91
28380	537.13
28390	537.22
28400	537.25
28410	537.37
28420	537.38
28430	537.59
28440	537.65
28450	537.74
28460	537.76
28470	537.86
28480	537.98
28490	538.05
28500	538.24
28510	538.4
28520	538.62
28530	538.75
28540	538.79
28550	539.12
28560	539.11
28570	539.3
28580	539.33
28590	539.41
28600	539.59
28610	539.58
28620	539.68
28630	539.88
28640	540.09
28650	540.19
28660	540.21
28670	540.28
28680	540.3
28690	540.34
28700	540.39
28710	540.57
28720	540.61
28730	540.72
28740	540.89
28750	540.92
28760	541.05
28770	541.17
28780	541.25
28790	541.38
28800	541.45
28810	541.52
28820	541.74
28830	541.87
28840	541.93
28850	542.01
28860	542.09
28870	542.3
28880	542.37
28890	542.37
28900	542.51
28910	542.51
28920	542.64
28930	542.78
28940	542.86
28950	542.93
28960	542.94
28970	543.08
28980	543.2
28990	543.34
29000	543.51
29010	543.56
29020	543.69
29030	543.72
29040	543.92
29050	544.08
29060	544.12
29070	544.18
29080	544.23
29090	544.32
29100	544.48
29110	544.73
29120	544.81
29130	544.91
29140	544.94
29150	545.1
29160	545.27
29170	545.39
29180	545.52
29190	545.59
29200	545.59
29210	545.73
29220	545.73
29230	545.92
29240	546.07
29250	546.15
29260	546.28
29270	546.41
29280	546.48
29290	546.44
29300	546.46
29310	546.49
29320	546.41
29330	546.46
29340	546.66
29350	546.72
29360	546.88
29370	546.96
29380	547.02
29390	547.13
29400	547.22
29410	547.3
29420	547.36
29430	547.35
29440	547.4
29450	547.58
29460	547.74
29470	547.83
29480	547.9
29490	548.0
29500	548.09
29510	548.27
29520	548.48
29530	548.56
29540	548.61
29550	548.8
29560	548.84
29570	548.91
29580	548.94
29590	549.0
29600	549.03
29610	549.07
29620	549.13
29630	549.19
29640	549.36
29650	549.4
29660	549.51
29670	549.7
29680	549.76
29690	549.94
29700	550.1
29710	550.15
29720	550.31
29730	550.42
29740	550.49
29750	550.57
29760	550.69
29770	550.8
29780	550.85
29790	550.87
29800	551.01
29810	551.19
29820	551.28
29830	551.32
29840	551.37
29850	551.41
29860	551.46
29870	551.6
29880	551.65
29890	551.76
29900	551.95
29910	552.0
29920	551.98
29930	552.17
29940	552.15
29950	552.16
29960	552.25
29970	552.31
29980	552.33
29990	552.48
30000	552.53
30010	552.57
30020	552.61
30030	552.79
30040	552.91
30050	553.11
30060	553.31
30070	553.52
30080	553.72
30090	553.75
30100	553.86
30110	553.88
30120	553.97
30130	553.96
30140	554.16
30150	554.31
30160	554.36
30170	554.36
30180	554.5
30190	554.64
30200	554.72
30210	554.84
30220	554.93
30230	554.98
30240	555.04
30250	555.15
30260	555.23
30270	555.37
30280	555.49
30290	555.57
30300	555.59
30310	555.64
30320	555.64
30330	555.65
30340	555.7
30350	555.87
30360	556.0
30370	556.02
30380	556.08
30390	556.14
30400	556.23
30410	556.35
30420	556.43
30430	556.39
30440	556.44
30450	556.66
30460	556.84
30470	557.0
30480	557.04
30490	557.09
30500	557.08
30510	557.12
30520	557.22
30530	557.24
30540	557.41
30550	557.47
30560	557.65
30570	557.85
30580	557.89
30590	557.82
30600	557.81
30610	557.89
30620	558.0
30630	558.05
30640	558.2
30650	558.46
30660	558.56
30670	558.66
30680	558.75
30690	558.88
30700	558.89
30710	559.01
30720	559.05
30730	559.12
30740	559.06
30750	559.13
30760	559.21
30770	559.28
30780	559.38
30790	559.44
30800	559.38
30810	559.52
30820	559.6
30830	559.63
30840	559.67
30850	559.77
30860	559.9
30870	560.15
30880	560.27
30890	560.37
30900	560.42
30910	560.5
30920	560.66
30930	560.72
30940	560.73
30950	560.87
30960	560.98
30970	561.08
30980	561.08
30990	561.12
31000	561.2
31010	561.48
31020	561.64
31030	561.63
31040	561.78
31050	561.9
31060	561.97
31070	562.06
31080	562.07
31090	562.2
31100	562.4
31110	562.47
31120	562.65
31130	562.76
31140	562.82
31150	562.98
31160	563.01
31170	563.05
31180	563.24
31190	563.32
31200	563.38
31210	563.47
31220	563.52
31230	563.59
31240	563.68
31250	563.78
31260	563.85
31270	563.9
31280	563.9
31290	564.03
31300	564.12
31310	564.19
31320	564.18
31330	564.18
31340	564.29
31350	564.41
31360	564.5
31370	564.67
31380	564.76
31390	564.72
31400	564.84
31410	564.87
31420	565.09
31430	565.06
31440	565.15
31450	565.18
31460	565.31
31470	565.46
31480	565.48
31490	565.65
31500	565.71
31510	565.93
31520	566.01
31530	566.09
31540	566.13
31550	566.14
31560	566.11
31570	566.16
31580	566.32
31590	566.58
31600	566.76
31610	566.7
31620	566.76
31630	566.89
31640	566.89
31650	566.93
31660	566.93
31670	566.99
31680	567.03
31690	567.14
31700	567.16
31710	567.3
31720	567.31
31730	567.53
31740	567.58
31750	567.66
31760	567.76
31770	567.78
31780	567.91
31790	568.13
31800	568.28
31810	568.44
31820	568.51
31830	568.58
31840	568.71
31850	568.58
31860	568.66
31870	568.75
31880	568.8
31890	569.08
31900	569.13
31910	569.25
31920	569.44
31930	569.46
31940	569.42
31950	569.44
31960	569.63
31970	569.69
31980	569.78
31990	570.03
32000	570.19
32010	570.34
32020	570.31
32030	570.47
32040	570.62
32050	570.64
32060	570.88
32070	570.98
32080	571.11
32090	571.25
32100	571.31
32110	571.39
32120	571.38
32130	571.38
32140	571.46
32150	571.56
32160	571.59
32170	571.73
32180	571.79
32190	571.8
32200	571.78
32210	571.92
32220	571.99
32230	572.33
32240	572.5
32250	572.67
32260	572.68
32270	572.66
32280	572.77
32290	572.88
32300	573.08
32310	573.24
32320	573.25
32330	573.38
32340	573.53
32350	573.59
32360	573.66
32370	573.86
32380	574.07
32390	574.14
32400	574.31
32410	574.48
32420	574.59
32430	574.83
32440	574.97
32450	575.07
32460	575.22
32470	575.34
32480	575.42
32490	575.43
32500	575.44
32510	575.43
32520	575.5
32530	575.45
32540	575.52
32550	575.68
32560	575.85
32570	575.86
32580	575.78
32590	576.01
32600	576.12
32610	576.22
32620	576.41
32630	576.63
32640	576.69
32650	576.81
32660	576.85
32670	577.03
32680	577.13
32690	577.22
32700	577.33
32710	577.3
32720	577.29
32730	577.29
32740	577.44
32750	577.51
32760	577.48
32770	577.59
32780	577.6
32790	577.64
32800	577.74
32810	577.64
32820	577.71
32830	577.86
32840	577.9
32850	577.97
32860	577.97
32870	578.07
32880	578.13
32890	578.35
32900	578.55
32910	578.59
32920	578.67
32930	578.81
32940	578.89
32950	578.95
32960	579.07
32970	579.13
32980	579.23
32990	579.37
33000	579.37
33010	579.44
33020	579.51
33030	579.55
33040	579.74
33050	579.83
33060	580.0
33070	580.03
33080	580.15
33090	580.37
33100	580.55
33110	580.7
33120	580.8
33130	580.9
33140	580.93
33150	581.03
33160	581.06
33170	581.16
33180	581.1
33190	581.31
33200	581.36
33210	581.4
33220	581.49
33230	581.52
33240	581.69
33250	581.86
33260	581.93
33270	582.14
33280	582.2
33290	582.23
33300	582.29
33310	582.35
33320	582.3
33330	582.38
33340	582.49
33350	582.6
33360	582.68
33370	582.83
33380	582.86
33390	582.92
33400	582.97
33410	582.98
33420	582.99
33430	583.03
33440	583.12
33450	583.21
33460	583.3
33470	583.49
33480	583.66
33490	583.74
33500	583.85
33510	584.0
33520	584.15
33530	584.28
33540	584.18
33550	584.36
33560	584.41
33570	584.43
33580	584.71
33590	584.79
33600	584.93
33610	585.0
33620	585.15
33630	585.24
33640	585.3
33650	585.21
33660	585.4
33670	585.45
33680	585.49
33690	585.58
33700	585.8
33710	585.83
33720	585.96
33730	586.03
33740	586.11
33750	586.12
33760	586.21
33770	586.28
33780	586.36
33790	586.47
33800	586.53
33810	586.64
33820	586.76
33830	586.82
33840	586.86
33850	586.92
33860	586.96
33870	587.14
33880	587.22
33890	587.25
33900	587.51
33910	587.55
33920	587.83
33930	587.88
33940	587.96
33950	588.01
33960	588.07
33970	588.14
33980	588.21
33990	588.31
34000	588.41
34010	588.43
34020	588.6
34030	588.57
34040	588.5
34050	588.61
34060	588.7
34070	588.71
34080	588.77
34090	588.9
34100	589.03
34110	589.09
34120	589.3
34130	589.42
34140	589.52
34150	589.59
34160	589.72
34170	589.96
34180	589.96
34190	590.09
34200	590.23
34210	590.3
34220	590.39
34230	590.45
34240	590.49
34250	590.49
34260	590.5
34270	590.54
34280	590.54
34290	590.6
34300	590.75
34310	590.86
34320	590.91
34330	591.01
34340	591.09
34350	591.25
34360	591.3
34370	591.28
34380	591.33
34390	591.47
34400	591.55
34410	591.62
34420	591.86
34430	591.88
34440	591.95
34450	592.11
34460	592.19
34470	592.23
34480	592.35
34490	592.36
34500	592.4
34510	592.51
34520	592.52
34530	592.57
34540	592.63
34550	592.8
34560	592.78
34570	592.91
34580	592.92
34590	593.04
34600	592.96
34610	592.92
34620	593.07
34630	593.35
34640	593.4
34650	593.45
34660	593.52
34670	593.55
34680	593.68
34690	593.75
34700	593.84
34710	594.05
34720	594.05
34730	594.12
34740	594.17
34750	594.33
34760	594.41
34770	594.48
34780	594.56
34790	594.62
34800	594.7
34810	594.8
34820	594.76
34830	594.82
34840	594.87
34850	594.98
34860	594.97
34870	595.06
34880	595.12
34890	595.1
34900	595.19
34910	595.22
34920	595.39
34930	595.5
34940	595.52
34950	595.62
34960	595.66
34970	595.62
34980	595.69
34990	595.84
35000	595.96
35010	596.13
35020	596.24
35030	596.31
35040	596.35
35050	596.45
35060	596.59
35070	596.61
35080	596.78
35090	596.72
35100	596.82
35110	597.06
35120	597.17
35130	597.32
35140	597.35
35150	597.47
35160	597.52
35170	597.71
35180	597.86
35190	597.97
35200	597.98
35210	598.05
35220	598.07
35230	598.11
35240	598.35
35250	598.35
35260	598.44
35270	598.49
35280	598.7
35290	598.78
35300	598.8
35310	598.83
35320	598.92
35330	598.97
35340	599.08
35350	599.2
35360	599.3
35370	599.22
35380	599.27
35390	599.35
35400	599.45
35410	599.5
35420	599.56
35430	599.72
35440	599.75
35450	599.75
35460	599.77
35470	599.75
35480	599.76
35490	599.83
35500	599.89
35510	599.98
35520	600.12
35530	600.25
35540	600.29
35550	600.32
35560	600.4
35570	600.47
35580	600.54
35590	600.56
35600	600.62
35610	600.63
35620	600.79
35630	600.85
35640	600.93
35650	600.9
35660	600.87
35670	601.06
35680	601.11
35690	601.06
35700	601.12
35710	601.23
35720	601.37
35730	601.5
35740	601.59
35750	601.65
35760	601.7
35770	601.72
35780	601.74
35790	601.73
35800	601.66
35810	601.75
35820	601.81
35830	601.86
35840	601.93
35850	602.02
35860	601.97
35870	602.17
35880	602.12
35890	602.29
35900	602.4
35910	602.54
35920	602.69
35930	602.76
35940	602.79
35950	602.87
35960	602.97
35970	603.17
35980	603.3
35990	603.41
36000	603.47
36010	603.63
36020	603.58
36030	603.71
36040	603.79
36050	603.83
36060	603.87
36070	603.99
36080	604.04
36090	604.24
36100	604.29
36110	604.37
36120	604.38
36130	604.45
36140	604.44
36150	604.45
36160	604.47
36170	604.42
36180	604.59
36190	604.73
36200	604.89
36210	604.94
36220	604.95
36230	604.98
36240	605.07
36250	605.15
36260	605.32
36270	605.42
36280	605.58
36290	605.66
36300	605.77
36310	605.82
36320	605.91
36330	605.94
36340	606.1
36350	606.01
36360	606.05
36370	606.13
36380	606.16
36390	606.17
36400	606.2
36410	606.26
36420	606.28
36430	606.41
36440	606.5
36450	606.49
36460	606.49
36470	606.57
36480	606.66
36490	606.62
36500	606.67
36510	606.79
36520	606.85
36530	606.95
36540	607.09
36550	607.15
36560	607.15
36570	607.24
36580	607.37
36590	607.3
36600	607.39
36610	607.47
36620	607.63
36630	607.69
36640	607.77
36650	607.93
36660	608.0
36670	608.1
36680	608.27
36690	608.43
36700	608.51
36710	608.62
36720	608.63
36730	608.66
36740	608.76
36750	608.87
36760	608.99
36770	609.04
36780	609.23
36790	609.23
36800	609.42
36810	609.55
36820	609.6
36830	609.67
36840	609.79
36850	609.87
36860	609.87
36870	609.95
36880	610.04
36890	610.19
36900	610.2
36910	610.23
36920	610.38
36930	610.46
36940	610.6
36950	610.79
36960	610.87
36970	610.94
36980	610.96
36990	611.1
37000	611.29
37010	611.41
37020	611.59
37030	611.62
37040	611.75
37050	611.84
37060	612.02
37070	612.09
37080	612.14
37090	612.17
37100	612.29
37110	612.37
37120	612.36
37130	612.53
37140	612.43
37150	612.59
37160	612.66
37170	612.81
37180	612.96
37190	612.92
37200	612.96
37210	613.03
37220	613.23
37230	613.35
37240	613.43
37250	613.54
37260	613.55
37270	613.61
37280	613.63
37290	613.61
37300	613.61
37310	613.78
37320	613.86
37330	613.89
37340	613.97
37350	614.04
37360	613.96
37370	613.9
37380	614.02
37390	614.16
37400	614.22
37410	614.46
37420	614.51
37430	614.55
37440	614.63
37450	614.65
37460	614.69
37470	614.83
37480	614.85
37490	614.98
37500	614.97
37510	615.03
37520	615.09
37530	615.03
37540	615.16
37550	615.18
37560	615.23
37570	615.35
37580	615.37
37590	615.48
37600	615.62
37610	615.82
37620	615.93
37630	615.98
37640	616.09
37650	616.29
37660	616.43
37670	616.55
37680	616.58
37690	616.69
37700	616.76
37710	616.87
37720	616.98
37730	617.09
37740	617.05
37750	617.16
37760	617.32
37770	617.23
37780	617.35
37790	617.31
37800	617.28
37810	617.38
37820	617.53
37830	617.63
37840	617.58
37850	617.78
37860	617.87
37870	618.0
37880	618.11
37890	618.14
37900	618.2
37910	618.38
37920	618.51
37930	618.59
37940	618.67
37950	618.85
37960	618.94
37970	618.99
37980	619.06
37990	619.03
38000	619.12
38010	619.29
38020	619.4
38030	619.37
38040	619.45
38050	619.51
38060	619.6
38070	619.63
38080	619.72
38090	619.82
38100	619.97
38110	620.1
38120	620.21
38130	620.37
38140	620.49
38150	620.44
38160	620.53
38170	620.61
38180	620.64
38190	620.82
38200	620.93
38210	621.1
38220	621.33
38230	621.41
38240	621.51
38250	621.66
38260	621.79
38270	621.89
38280	621.78
38290	621.87
38300	621.96
38310	622.0
38320	622.13
38330	622.32
38340	622.48
38350	622.64
38360	622.73
38370	622.89
38380	622.9
38390	622.97
38400	623.06
38410	623.22
38420	623.3
38430	623.38
38440	623.38
38450	623.5
38460	623.53
38470	623.53
38480	623.57
38490	623.74
38500	623.82
38510	623.87
38520	623.92
38530	624.02
38540	624.11
38550	624.25
38560	624.25
38570	624.25
38580	624.34
38590	624.4
38600	624.44
38610	624.48
38620	624.46
38630	624.58
38640	624.68
38650	624.68
38660	624.82
38670	624.82
38680	624.83
38690	624.85
38700	624.94
38710	624.9
38720	625.03
38730	625.17
38740	625.2
38750	625.34
38760	625.47
38770	625.58
38780	625.55
38790	625.58
38800	625.7
38810	625.75
38820	625.86
38830	625.98
38840	626.06
38850	626.14
38860	626.18
38870	626.22
38880	626.28
38890	626.27
38900	626.35
38910	626.44
38920	626.55
38930	626.63
38940	626.71
38950	626.75
38960	626.67
38970	626.82
38980	626.9
38990	626.95
39000	627.02
39010	627.15
39020	627.21
39030	627.25
39040	627.3
39050	627.42
39060	627.5
39070	627.61
39080	627.69
39090	627.85
39100	627.9
39110	628.02
39120	628.03
39130	628.06
39140	628.19
39150	628.28
39160	628.44
39170	628.39
39180	628.55
39190	628.66
39200	628.7
39210	628.81
39220	628.97
39230	628.95
39240	629.04
39250	629.16
39260	629.26
39270	629.3
39280	629.44
39290	629.59
39300	629.61
39310	629.65
39320	629.73
39330	629.82
39340	629.9
39350	630.0
39360	630.06
39370	630.12
39380	630.2
39390	630.27
39400	630.41
39410	630.49
39420	630.59
39430	630.73
39440	630.9
39450	630.97
39460	631.17
39470	631.18
39480	631.19
39490	631.19
39500	631.22
39510	631.19
39520	631.24
39530	631.31
39540	631.34
39550	631.4
39560	631.46
39570	631.53
39580	631.67
39590	631.71
39600	631.76
39610	631.86
39620	631.84
39630	631.85
39640	631.84
39650	631.84
39660	631.93
39670	632.07
39680	632.03
39690	632.19
39700	632.29
39710	632.4
39720	632.47
39730	632.52
39740	632.46
39750	632.57
39760	632.62
39770	632.77
39780	632.78
39790	632.91
39800	632.97
39810	633.03
39820	633.02
39830	633.06
39840	633.03
39850	633.21
39860	633.32
39870	633.44
39880	633.5
39890	633.53
39900	633.67
39910	633.81
39920	633.84
39930	633.92
39940	633.97
39950	634.01
39960	633.99
39970	634.05
39980	634.16
39990	634.16
40000	634.22
40010	634.14
40020	634.17
40030	634.28
40040	634.42
40050	634.45
40060	634.59
40070	634.79
40080	635.04
40090	635.12
40100	635.14
40110	635.2
40120	635.22
40130	635.28
40140	635.44
40150	635.63
40160	635.76
40170	635.9
40180	635.86
40190	635.95
40200	635.93
40210	635.93
40220	636.12
40230	636.27
40240	636.42
40250	636.48
40260	636.53
40270	636.7
40280	636.82
40290	636.88
40300	637.04
40310	637.16
40320	637.24
40330	637.33
40340	637.4
40350	637.35
40360	637.38
40370	637.41
40380	637.56
40390	637.59
40400	637.66
40410	637.7
40420	637.82
40430	637.84
40440	637.94
40450	638.01
40460	638.09
40470	638.21
40480	638.33
40490	638.43
40500	638.44
40510	638.52
40520	638.54
40530	638.6
40540	638.85
40550	638.95
40560	638.99
40570	639.11
40580	639.23
40590	639.33
40600	639.27
40610	639.29
40620	639.33
40630	639.43
40640	639.55
40650	639.74
40660	639.86
40670	639.96
40680	639.94
40690	640.07
40700	640.17
40710	640.22
40720	640.36
40730	640.43
40740	640.42
40750	640.62
40760	640.69
40770	640.82
40780	640.81
40790	640.71
40800	640.81
40810	640.78
40820	640.77
40830	640.92
40840	641.0
40850	641.08
40860	641.14
40870	641.13
40880	641.2
40890	641.29
40900	641.48
40910	641.65
40920	641.75
40930	641.78
40940	641.77
40950	641.85
40960	641.94
40970	642.04
40980	642.09
40990	642.13
41000	642.21
41010	642.33
41020	642.36
41030	642.45
41040	642.45
41050	642.58
41060	642.72
41070	642.77
41080	642.73
41090	642.85
41100	642.92
41110	642.97
41120	643.11
41130	643.15
41140	643.21
41150	643.17
41160	643.2
41170	643.24
41180	643.24
41190	643.29
41200	643.3
41210	643.32
41220	643.44
41230	643.55
41240	643.62
41250	643.59
41260	643.61
41270	643.72
41280	643.8
41290	643.96
41300	644.05
41310	644.16
41320	644.31
41330	644.51
41340	644.62
41350	644.73
41360	644.76
41370	644.82
41380	644.97
41390	645.05
41400	644.99
41410	645.02
41420	645.06
41430	645.21
41440	645.18
41450	645.28
41460	645.23
41470	645.29
41480	645.34
41490	645.44
41500	645.53
41510	645.6
41520	645.56
41530	645.76
41540	646.0
41550	646.05
41560	646.1
41570	646.15
41580	646.24
41590	646.45
41600	646.55
41610	646.59
41620	646.58
41630	646.58
41640	646.59
41650	646.6
41660	646.62
41670	646.77
41680	646.87
41690	646.85
41700	646.91
41710	646.96
41720	646.99
41730	647.05
41740	647.09
41750	647.22
41760	647.34
41770	647.42
41780	647.59
41790	647.61
41800	647.7
41810	647.76
41820	647.79
41830	647.91
41840	647.99
41850	648.12
41860	648.26
41870	648.39
41880	648.52
41890	648.6
41900	648.74
41910	648.85
41920	648.91
41930	648.95
41940	649.0
41950	649.08
41960	649.12
41970	649.09
41980	649.11
41990	649.12
42000	649.11
42010	649.22
42020	649.34
42030	649.49
42040	649.51
42050	649.59
42060	649.63
42070	649.68
42080	649.71
42090	649.74
42100	649.76
42110	649.88
42120	649.94
42130	649.95
42140	650.05
42150	650.1
42160	650.19
42170	650.32
42180	650.46
42190	650.49
42200	650.5
42210	650.56
42220	650.67
42230	650.7
42240	650.74
42250	650.7
42260	650.73
42270	650.83
42280	650.94
42290	650.9
42300	651.02
42310	651.01
42320	650.99
42330	651.08
42340	651.14
42350	651.18
42360	651.17
42370	651.12
42380	651.27
42390	651.35
42400	651.43
42410	651.52
42420	651.55
42430	651.59
42440	651.63
42450	651.73
42460	651.86
42470	651.9
42480	652.12
42490	652.21
42500	652.17
42510	652.22
42520	652.33
42530	652.35
42540	652.46
42550	652.53
42560	652.64
42570	652.76
42580	652.79
42590	652.85
42600	653.0
42610	653.03
42620	653.02
42630	653.16
42640	653.23
42650	653.36
42660	653.44
42670	653.39
42680	653.47
42690	653.58
42700	653.63
42710	653.57
42720	653.62
42730	653.69
42740	653.78
42750	653.87
42760	653.85
42770	653.87
42780	653.93
42790	653.92
42800	653.98
42810	654.01
42820	654.13
42830	654.15
42840	654.2
42850	654.35
42860	654.37
42870	654.37
42880	654.42
42890	654.51
42900	654.61
42910	654.6
42920	654.7
42930	654.79
42940	654.88
42950	654.88
42960	654.82
42970	655.02
42980	654.98
42990	655.12
43000	655.14
43010	655.13
43020	655.1
43030	655.18
43040	655.2
43050	655.29
43060	655.34
43070	655.31
43080	655.21
43090	655.29
43100	655.33
43110	655.41
43120	655.56
43130	655.63
43140	655.67
43150	655.73
43160	655.8
43170	655.92
43180	655.89
43190	656.0
43200	656.04
43210	656.16
43220	656.16
43230	656.16
43240	656.21
43250	656.26
43260	656.34
43270	656.41
43280	656.51
43290	656.61
43300	656.7
43310	656.86
43320	656.92
43330	657.04
43340	657.19
43350	657.26
43360	657.32
43370	657.44
43380	657.52
43390	657.61
43400	657.7
43410	657.78
43420	657.89
43430	658.01
43440	658.09
43450	658.13
43460	658.15
43470	658.2
43480	658.2
43490	658.22
43500	658.23
43510	658.24
43520	658.23
43530	658.3
43540	658.41
43550	658.46
43560	658.53
43570	658.53
43580	658.43
43590	658.46
43600	658.5
43610	658.51
43620	658.57
43630	658.68
43640	658.76
43650	658.86
43660	658.98
43670	659.09
43680	659.09
43690	659.15
43700	659.17
43710	659.18
43720	659.24
43730	659.3
43740	659.41
43750	659.28
43760	659.36
43770	659.37
43780	659.4
43790	659.43
43800	659.48
43810	659.54
43820	659.68
43830	659.8
43840	659.91
43850	659.94
43860	659.92
43870	660.09
43880	660.14
43890	660.26
43900	660.24
43910	660.32
43920	660.4
43930	660.49
43940	660.61
43950	660.62
43960	660.57
43970	660.66
43980	660.69
43990	660.73
44000	660.86
44010	660.96
44020	660.95
44030	661.0
44040	661.13
44050	661.21
44060	661.21
44070	661.25
44080	661.34
44090	661.44
44100	661.48
44110	661.5
44120	661.63
44130	661.66
44140	661.75
44150	661.77
44160	661.88
44170	661.97
44180	662.03
44190	662.1
44200	662.26
44210	662.38
44220	662.45
44230	662.4
44240	662.49
44250	662.59
44260	662.65
44270	662.67
44280	662.79
44290	662.82
44300	662.83
44310	662.88
44320	662.92
44330	662.95
44340	663.03
44350	663.08
44360	663.21
44370	663.32
44380	663.34
44390	663.42
44400	663.5
44410	663.58
44420	663.55
44430	663.63
44440	663.67
44450	663.72
44460	663.73
44470	663.81
44480	663.88
44490	663.92
44500	663.98
44510	664.03
44520	664.15
44530	664.21
44540	664.25
44550	664.3
44560	664.42
44570	664.42
44580	664.43
44590	664.65
44600	664.67
44610	664.72
44620	664.74
44630	664.74
44640	664.84
44650	664.78
44660	664.83
44670	664.96
44680	665.03
44690	665.18
44700	665.25
44710	665.24
44720	665.36
44730	665.45
44740	665.43
44750	665.49
44760	665.53
44770	665.6
44780	665.64
44790	665.8
44800	665.86
44810	665.96
44820	666.07
44830	666.07
44840	666.17
44850	666.3
44860	666.25
44870	666.3
44880	666.32
44890	666.45
44900	666.57
44910	666.58
44920	666.62
44930	666.62
44940	666.68
44950	666.65
44960	666.68
44970	666.87
44980	666.97
44990	667.03
45000	667.08
45010	667.14
45020	667.33
45030	667.41
45040	667.52
45050	667.69
45060	667.78
45070	667.83
45080	667.83
45090	667.91
45100	667.92
45110	668.08
45120	668.1
45130	668.21
45140	668.3
45150	668.38
45160	668.39
45170	668.46
45180	668.55
45190	668.55
45200	668.71
45210	668.75
45220	668.83
45230	668.82
45240	668.94
45250	668.93
45260	669.01
45270	669.08
45280	669.08
45290	669.17
45300	669.23
45310	669.18
45320	669.33
45330	669.38
45340	669.42
45350	669.4
45360	669.5
45370	669.66
45380	669.69
45390	669.7
45400	669.72
45410	669.83
45420	669.87
45430	669.93
45440	670.03
45450	670.02
45460	670.03
45470	670.1
45480	670.18
45490	670.33
45500	670.53
45510	670.54
45520	670.56
45530	670.6
45540	670.62
45550	670.71
45560	670.81
45570	670.93
45580	671.09
45590	671.25
45600	671.39
45610	671.43
45620	671.57
45630	671.69
45640	671.75
45650	671.82
45660	671.99
45670	672.07
45680	672.1
45690	672.19
45700	672.24
45710	672.32
45720	672.38
45730	672.36
45740	672.36
45750	672.38
45760	672.35
45770	672.46
45780	672.46
45790	672.47
45800	672.6
45810	672.65
45820	672.67
45830	672.76
45840	672.8
45850	672.85
45860	672.93
45870	673.04
45880	673.06
45890	673.1
45900	673.16
45910	673.31
45920	673.35
45930	673.38
45940	673.4
45950	673.52
45960	673.46
45970	673.45
45980	673.59
45990	673.59
46000	673.6
46010	673.66
46020	673.85
46030	673.94
46040	674.01
46050	674.15
46060	674.24
46070	674.27
46080	674.36
46090	674.35
46100	674.36
46110	674.43
46120	674.5
46130	674.68
46140	674.7
46150	674.74
46160	674.78
46170	674.83
46180	674.92
46190	674.86
46200	674.87
46210	675.07
46220	675.13
46230	675.13
46240	675.08
46250	675.15
46260	675.25
46270	675.23
46280	675.39
46290	675.42
46300	675.46
46310	675.49
46320	675.5
46330	675.59
46340	675.64
46350	675.69
46360	675.75
46370	675.82
46380	675.95
46390	676.0
46400	675.93
46410	675.99
46420	676.05
46430	676.09
46440	676.12
46450	676.22
46460	676.22
46470	676.27
46480	676.27
46490	676.27
46500	676.31
46510	676.43
46520	676.43
46530	676.45
46540	676.52
46550	676.49
46560	676.51
46570	676.62
46580	676.77
46590	676.81
46600	676.77
46610	676.73
46620	676.75
46630	676.85
46640	676.78
46650	676.74
46660	676.82
46670	676.98
46680	677.03
46690	677.11
46700	677.22
46710	677.27
46720	677.31
46730	677.31
46740	677.47
46750	677.48
46760	677.56
46770	677.63
46780	677.7
46790	677.77
46800	677.74
46810	677.77
46820	677.72
46830	677.82
46840	677.86
46850	677.91
46860	678.01
46870	678.05
46880	678.14
46890	678.14
46900	678.17
46910	678.24
46920	678.27
46930	678.31
46940	678.34
46950	678.41
46960	678.44
46970	678.44
46980	678.42
46990	678.44
47000	678.51
47010	678.62
47020	678.67
47030	678.76
47040	678.88
47050	678.89
47060	678.96
47070	679.03
47080	679.12
47090	679.16
47100	679.11
47110	679.22
47120	679.27
47130	679.31
47140	679.35
47150	679.42
47160	679.5
47170	679.6
47180	679.72
47190	679.7
47200	679.79
47210	679.83
47220	679.79
47230	679.88
47240	679.86
47250	680.01
47260	680.04
47270	680.16
47280	680.29
47290	680.32
47300	680.4
47310	680.38
47320	680.42
47330	680.38
47340	680.44
47350	680.53
47360	680.6
47370	680.69
47380	680.76
47390	680.87
47400	680.96
47410	680.98
47420	681.04
47430	681.15
47440	681.3
47450	681.35
47460	681.4
47470	681.42
47480	681.49
47490	681.52
47500	681.63
47510	681.76
47520	681.82
47530	681.95
47540	682.05
47550	682.16
47560	682.21
47570	682.23
47580	682.28
47590	682.37
47600	682.38
47610	682.36
47620	682.51
47630	682.7
47640	682.75
47650	682.82
47660	682.85
47670	682.92
47680	683.01
47690	683.1
47700	683.2
47710	683.21
47720	683.28
47730	683.25
47740	683.3
47750	683.35
47760	683.32
47770	683.5
47780	683.57
47790	683.53
47800	683.61
47810	683.71
47820	683.7
47830	683.66
47840	683.67
47850	683.76
47860	683.85
47870	683.89
47880	683.9
47890	683.97
47900	684.01
47910	684.07
47920	684.01
47930	684.01
47940	684.0
47950	684.22
47960	684.28
47970	684.31
47980	684.36
47990	684.47
48000	684.57
48010	684.62
48020	684.64
48030	684.74
48040	684.8
48050	684.91
48060	684.99
48070	684.97
48080	685.02
48090	685.01
48100	685.05
48110	685.2
48120	685.3
48130	685.3
48140	685.32
48150	685.34
48160	685.31
48170	685.36
48180	685.39
48190	685.42
48200	685.5
48210	685.6
48220	685.68
48230	685.76
48240	685.78
48250	685.83
48260	685.91
48270	686.12
48280	686.25
48290	686.32
48300	686.38
48310	686.45
48320	686.47
48330	686.45
48340	686.43
48350	686.5
48360	686.54
48370	686.61
48380	686.62
48390	686.73
48400	686.94
48410	686.93
48420	686.93
48430	686.95
48440	686.98
48450	687.05
48460	687.13
48470	687.25
48480	687.29
48490	687.32
48500	687.44
48510	687.55
48520	687.61
48530	687.59
48540	687.61
48550	687.59
48560	687.6
48570	687.6
48580	687.53
48590	687.5
48600	687.48
48610	687.48
48620	687.53
48630	687.64
48640	687.63
48650	687.63
48660	687.66
48670	687.69
48680	687.81
48690	687.86
48700	687.86
48710	687.9
48720	687.83
48730	688.0
48740	688.11
48750	688.2
48760	688.17
48770	688.14
48780	688.16
48790	688.27
48800	688.31
48810	688.4
48820	688.42
48830	688.53
48840	688.61
48850	688.69
48860	688.77
48870	688.84
48880	688.82
48890	688.76
48900	688.88
48910	688.84
48920	688.83
48930	688.93
48940	689.07
48950	689.09
48960	689.14
48970	689.12
48980	689.19
48990	689.24
49000	689.27
49010	689.19
49020	689.3
49030	689.39
49040	689.36
49050	689.48
49060	689.58
49070	689.69
49080	689.78
49090	689.93
49100	689.96
49110	689.99
49120	690.16
49130	690.19
49140	690.35
49150	690.32
49160	690.24
49170	690.35
49180	690.54
49190	690.63
49200	690.67
49210	690.77
49220	690.79
49230	690.93
49240	690.98
49250	691.11
49260	691.14
49270	691.2
49280	691.36
49290	691.4
49300	691.36
49310	691.47
49320	691.54
49330	691.59
49340	691.63
49350	691.71
49360	691.75
49370	691.8
49380	691.81
49390	691.82
49400	691.87
49410	691.91
49420	691.92
49430	691.93
49440	691.95
49450	692.04
49460	692.11
49470	692.15
49480	692.19
49490	692.24
49500	692.31
49510	692.4
49520	692.42
49530	692.41
49540	692.54
49550	692.58
49560	692.68
49570	692.77
49580	692.8
49590	692.87
49600	692.94
49610	693.01
49620	693.03
49630	693.0
49640	693.05
49650	693.07
49660	693.07
49670	693.08
49680	693.13
49690	693.11
49700	693.2
49710	693.24
49720	693.31
49730	693.38
49740	693.44
49750	693.51
49760	693.53
49770	693.53
49780	693.6
49790	693.65
49800	693.67
49810	693.65
49820	693.64
49830	693.74
49840	693.82
49850	693.85
49860	693.86
49870	694.07
49880	694.01
49890	694.06
49900	694.06
49910	694.06
49920	694.05
49930	694.05
49940	694.09
49950	694.14
49960	694.25
49970	694.27
49980	694.22
49990	694.25
50000	694.27
50010	694.29
50020	694.35
50030	694.45
50040	694.42
50050	694.47
50060	694.53
50070	694.63
50080	694.72
50090	694.77
50100	694.76
50110	694.83
50120	694.92
50130	695.03
50140	695.02
50150	695.06
50160	695.1
50170	695.13
50180	695.23
50190	695.25
50200	695.35
50210	695.4
50220	695.47
50230	695.42
50240	695.47
50250	695.47
50260	695.51
50270	695.56
50280	695.6
50290	695.72
50300	695.75
50310	695.84
50320	695.84
50330	695.9
50340	695.95
50350	696.07
50360	696.2
50370	696.28
50380	696.39
50390	696.46
50400	696.51
50410	696.49
50420	696.5
50430	696.46
50440	696.5
50450	696.53
50460	696.55
50470	696.68
50480	696.65
50490	696.75
50500	696.72
50510	696.74
50520	696.64
50530	696.71
50540	696.81
50550	696.86
50560	696.89
50570	696.96
50580	696.97
50590	697.02
50600	697.11
50610	697.12
50620	697.14
50630	697.17
50640	697.19
50650	697.26
50660	697.36
50670	697.45
50680	697.5
50690	697.54
50700	697.55
50710	697.6
50720	697.69
50730	697.83
50740	697.89
50750	697.89
50760	697.95
50770	697.98
50780	698.06
50790	698.09
50800	698.15
50810	698.17
50820	698.19
50830	698.17
50840	698.29
50850	698.48
50860	698.65
50870	698.72
50880	698.74
50890	698.78
50900	698.8
50910	698.83
50920	698.81
50930	698.87
50940	698.88
50950	698.93
50960	698.89
50970	698.89
50980	698.94
50990	698.98
51000	699.05
51010	699.13
51020	699.19
51030	699.23
51040	699.24
51050	699.3
51060	699.34
51070	699.3
51080	699.33
51090	699.39
51100	699.4
51110	699.35
51120	699.36
51130	699.41
51140	699.41
51150	699.43
51160	699.54
51170	699.69
51180	699.7
51190	699.68
51200	699.71
51210	699.81
51220	699.82
51230	699.81
51240	699.86
51250	699.85
51260	699.95
51270	700.03
51280	700.1
51290	700.23
51300	700.29
51310	700.31
51320	700.29
51330	700.4
51340	700.51
51350	700.53
51360	700.51
51370	700.64
51380	700.71
51390	700.77
51400	700.84
51410	700.88
51420	700.91
51430	700.99
51440	701.04
51450	701.04
51460	701.04
51470	701.07
51480	701.15
51490	701.25
51500	701.28
51510	701.32
51520	701.35
51530	701.43
51540	701.42
51550	701.58
51560	701.54
51570	701.6
51580	701.75
51590	701.85
51600	701.87
51610	701.89
51620	701.84
51630	701.89
51640	702.0
51650	702.07
51660	702.1
51670	702.07
51680	702.24
51690	702.27
51700	702.3
51710	702.35
51720	702.44
51730	702.46
51740	702.53
51750	702.6
51760	702.68
51770	702.77
51780	702.79
51790	702.82
51800	702.81
51810	702.89
51820	702.93
51830	703.01
51840	703.15
51850	703.19
51860	703.21
51870	703.32
51880	703.36
51890	703.37
51900	703.44
51910	703.46
51920	703.49
51930	703.49
51940	703.5
51950	703.5
51960	703.66
51970	703.76
51980	703.84
51990	703.95
52000	704.08
52010	704.19
52020	704.23
52030	704.24
52040	704.33
52050	704.35
52060	704.38
52070	704.39
52080	704.39
52090	704.33
52100	704.53
52110	704.61
52120	704.66
52130	704.62
52140	704.63
52150	704.66
52160	704.7
52170	704.68
52180	704.67
52190	704.83
52200	704.91
52210	705.01
52220	705.15
52230	705.13
52240	705.21
52250	705.35
52260	705.39
52270	705.5
52280	705.56
52290	705.6
52300	705.58
52310	705.68
52320	705.79
52330	705.74
52340	705.76
52350	705.88
52360	705.94
52370	706.04
52380	706.08
52390	706.1
52400	706.18
52410	706.42
52420	706.47
52430	706.54
52440	706.57
52450	706.68
52460	706.74
52470	706.83
52480	706.85
52490	706.86
52500	706.85
52510	706.89
52520	706.95
52530	707.02
52540	707.01
52550	707.06
52560	707.08
52570	707.14
52580	707.2
52590	707.28
52600	707.33
52610	707.38
52620	707.36
52630	707.43
52640	707.51
52650	707.55
52660	707.55
52670	707.63
52680	707.63
52690	707.75
52700	707.84
52710	707.88
52720	707.85
52730	707.9
52740	707.94
52750	708.0
52760	708.05
52770	708.1
52780	708.11
52790	708.15
52800	708.24
52810	708.29
52820	708.32
52830	708.33
52840	708.38
52850	708.4
52860	708.4
52870	708.41
52880	708.45
52890	708.52
52900	708.55
52910	708.51
52920	708.53
52930	708.56
52940	708.6
52950	708.64
52960	708.62
52970	708.7
52980	708.7
52990	708.82
53000	708.82
53010	708.83
53020	708.9
53030	708.96
53040	708.99
53050	709.03
53060	709.06
53070	709.12
53080	709.17
53090	709.17
53100	709.18
53110	709.21
53120	709.22
53130	709.22
53140	709.14
53150	709.1
53160	709.13
53170	709.21
53180	709.21
53190	709.28
53200	709.29
53210	709.36
53220	709.39
53230	709.45
53240	709.48
53250	709.53
53260	709.54
53270	709.63
53280	709.73
53290	709.75
53300	709.83
53310	709.89
53320	709.94
53330	709.95
53340	709.98
53350	710.01
53360	710.07
53370	710.07
53380	710.08
53390	710.08
53400	710.1
53410	710.06
53420	710.23
53430	710.32
53440	710.29
53450	710.37
53460	710.35
53470	710.39
53480	710.47
53490	710.44
53500	710.46
53510	710.48
53520	710.44
53530	710.6
53540	710.72
53550	710.71
53560	710.74
53570	710.76
53580	710.84
53590	710.88
53600	710.97
53610	710.96
53620	711.04
53630	711.08
53640	711.11
53650	711.15
53660	711.17
53670	711.23
53680	711.26
53690	711.29
53700	711.31
53710	711.42
53720	711.47
53730	711.44
53740	711.46
53750	711.51
53760	711.54
53770	711.59
53780	711.52
53790	711.57
53800	711.59
53810	711.66
53820	711.71
53830	711.77
53840	711.81
53850	711.88
53860	711.91
53870	711.98
53880	711.97
53890	711.98
53900	712.04
53910	712.07
53920	712.11
53930	712.12
53940	712.09
53950	712.12
53960	712.17
53970	712.22
53980	712.24
53990	712.29
54000	712.34
54010	712.45
54020	712.52
54030	712.56
54040	712.6
54050	712.57
54060	712.58
54070	712.67
54080	712.73
54090	712.88
54100	712.95
54110	713.0
54120	713.08
54130	713.14
54140	713.18
54150	713.34
54160	713.39
54170	713.51
54180	713.59
54190	713.66
54200	713.71
54210	713.74
54220	713.81
54230	713.77
54240	713.72
54250	713.71
54260	713.78
54270	713.88
54280	713.87
54290	713.86
54300	713.86
54310	713.94
54320	713.97
54330	713.99
54340	714.05
54350	714.09
54360	714.2
54370	714.18
54380	714.21
54390	714.23
54400	714.32
54410	714.33
54420	714.33
54430	714.3
54440	714.36
54450	714.26
54460	714.26
54470	714.27
54480	714.31
54490	714.39
54500	714.42
54510	714.42
54520	714.51
54530	714.58
54540	714.6
54550	714.73
54560	714.75
54570	714.85
54580	714.93
54590	714.97
54600	715.06
54610	715.03
54620	715.06
54630	715.07
54640	715.13
54650	715.11
54660	715.07
54670	715.18
54680	715.24
54690	715.21
54700	715.26
54710	715.24
54720	715.22
54730	715.32
54740	715.36
54750	715.41
54760	715.36
54770	715.38
54780	715.31
54790	715.36
54800	715.59
54810	715.78
54820	715.83
54830	715.92
54840	716.0
54850	716.1
54860	716.1
54870	716.13
54880	716.05
54890	716.08
54900	716.18
54910	716.25
54920	716.22
54930	716.28
54940	716.37
54950	716.31
54960	716.39
54970	716.38
54980	716.46
54990	716.56
55000	716.73
55010	716.85
55020	716.95
55030	717.0
55040	716.97
55050	717.09
55060	717.23
55070	717.24
55080	717.29
55090	717.43
55100	717.52
55110	717.53
55120	717.64
55130	717.67
55140	717.66
55150	717.71
55160	717.73
55170	717.77
55180	717.8
55190	717.84
55200	717.92
55210	718.01
55220	718.05
55230	718.08
55240	718.18
55250	718.26
55260	718.3
55270	718.31
55280	718.41
55290	718.4
55300	718.44
55310	718.57
55320	718.62
55330	718.65
55340	718.82
55350	718.88
55360	718.86
55370	718.98
55380	719.07
55390	719.02
55400	719.08
55410	719.15
55420	719.17
55430	719.19
55440	719.24
55450	719.23
55460	719.22
55470	719.26
55480	719.3
55490	719.39
55500	719.43
55510	719.52
55520	719.61
55530	719.63
55540	719.73
55550	719.74
55560	719.75
55570	719.82
55580	719.96
55590	720.0
55600	719.99
55610	719.97
55620	720.04
55630	720.08
55640	720.09
55650	720.15
55660	720.23
55670	720.31
55680	720.43
55690	720.54
55700	720.5
55710	720.45
55720	720.56
55730	720.64
55740	720.65
55750	720.75
55760	720.89
55770	720.87
55780	720.91
55790	720.97
55800	721.06
55810	721.09
55820	721.18
55830	721.15
55840	721.14
55850	721.19
55860	721.29
55870	721.39
55880	721.42
55890	721.48
55900	721.58
55910	721.64
55920	721.7
55930	721.74
55940	721.72
55950	721.64
55960	721.69
55970	721.75
55980	721.83
55990	721.9
56000	721.92
56010	721.98
56020	722.01
56030	722.03
56040	722.04
56050	722.14
56060	722.12
56070	722.14
56080	722.19
56090	722.18
56100	722.26
56110	722.3
56120	722.42
56130	722.5
56140	722.52
56150	722.66
56160	722.78
56170	722.77
56180	722.82
56190	722.89
56200	723.05
56210	723.11
56220	723.14
56230	723.22
56240	723.23
56250	723.26
56260	723.37
56270	723.43
56280	723.52
56290	723.54
56300	723.58
56310	723.64
56320	723.61
56330	723.66
56340	723.69
56350	723.83
56360	723.87
56370	723.9
56380	723.96
56390	723.99
56400	723.99
56410	724.02
56420	724.06
56430	724.07
56440	724.09
56450	724.11
56460	724.09
56470	724.12
56480	724.14
56490	724.13
56500	724.21
56510	724.27
56520	724.32
56530	724.31
56540	724.33
56550	724.4
56560	724.37
56570	724.43
56580	724.4
56590	724.4
56600	724.44
56610	724.44
56620	724.44
56630	724.46
56640	724.48
56650	724.55
56660	724.73
56670	724.73
56680	724.81
56690	724.84
56700	724.9
56710	724.97
56720	725.0
56730	725.02
56740	725.02
56750	725.07
56760	725.06
56770	725.09
56780	725.09
56790	725.12
56800	725.11
56810	725.24
56820	725.31
56830	725.31
56840	725.35
56850	725.4
56860	725.42
56870	725.52
56880	725.55
56890	725.63
56900	725.74
56910	725.76
56920	725.79
56930	725.82
56940	725.93
56950	726.03
56960	726.1
56970	726.22
56980	726.18
56990	726.18
57000	726.26
57010	726.36
57020	726.44
57030	726.55
57040	726.49
57050	726.66
57060	726.73
57070	726.75
57080	726.75
57090	726.86
57100	726.88
57110	726.89
57120	727.11
57130	727.19
57140	727.18
57150	727.21
57160	727.16
57170	727.17
57180	727.21
57190	727.31
57200	727.38
57210	727.47
57220	727.52
57230	727.57
57240	727.61
57250	727.66
57260	727.65
57270	727.63
57280	727.67
57290	727.66
57300	727.76
57310	727.74
57320	727.78
57330	727.8
57340	727.79
57350	727.9
57360	727.95
57370	727.99
57380	728.02
57390	728.07
57400	728.03
57410	728.09
57420	728.2
57430	728.23
57440	728.25
57450	728.34
57460	728.42
57470	728.49
57480	728.49
57490	728.56
57500	728.57
57510	728.69
57520	728.61
57530	728.7
57540	728.78
57550	728.8
57560	728.84
57570	728.93
57580	729.0
57590	729.12
57600	729.16
57610	729.19
57620	729.26
57630	729.3
57640	729.33
57650	729.33
57660	729.38
57670	729.39
57680	729.4
57690	729.41
57700	729.39
57710	729.44
57720	729.49
57730	729.55
57740	729.57
57750	729.59
57760	729.59
57770	729.67
57780	729.74
57790	729.87
57800	729.93
57810	729.93
57820	729.92
57830	730.03
57840	730.02
57850	730.03
57860	729.99
57870	730.06
57880	730.17
57890	730.22
57900	730.25
57910	730.34
57920	730.39
57930	730.45
57940	730.54
57950	730.53
57960	730.57
57970	730.63
57980	730.7
57990	730.74
58000	730.72
58010	730.72
58020	730.74
58030	730.77
58040	730.81
58050	730.82
58060	730.85
58070	730.94
58080	730.92
58090	731.0
58100	731.02
58110	731.02
58120	731.08
58130	731.03
58140	731.09
58150	731.11
58160	731.14
58170	731.19
58180	731.25
58190	731.27
58200	731.35
58210	731.53
58220	731.6
58230	731.56
58240	731.73
58250	731.68
58260	731.79
58270	731.83
58280	731.94
58290	731.95
58300	732.02
58310	732.15
58320	732.16
58330	732.14
58340	732.2
58350	732.2
58360	732.22
58370	732.26
58380	732.26
58390	732.36
58400	732.41
58410	732.43
58420	732.46
58430	732.51
58440	732.55
58450	732.52
58460	732.47
58470	732.46
58480	732.44
58490	732.49
58500	732.51
58510	732.5
58520	732.59
58530	732.68
58540	732.73
58550	732.78
58560	732.83
58570	732.87
58580	732.95
58590	732.98
58600	732.99
58610	733.06
58620	733.06
58630	733.09
58640	733.21
58650	733.3
58660	733.35
58670	733.38
58680	733.5
58690	733.55
58700	733.55
58710	733.59
58720	733.62
58730	733.67
58740	733.62
58750	733.59
58760	733.65
58770	733.72
58780	733.73
58790	733.75
58800	733.75
58810	733.78
58820	733.79
58830	733.85
58840	733.96
58850	733.99
58860	734.01
58870	734.04
58880	734.02
58890	734.09
58900	734.2
58910	734.28
58920	734.35
58930	734.32
58940	734.34
58950	734.33
58960	734.46
58970	734.55
58980	734.66
58990	734.75
59000	734.73
59010	734.82
59020	734.97
59030	735.07
59040	735.1
59050	735.22
59060	735.35
59070	735.4
59080	735.46
59090	735.5
59100	735.57
59110	735.56
59120	735.57
59130	735.67
59140	735.69
59150	735.78
59160	735.85
59170	735.86
59180	735.95
59190	736.04
59200	736.09
59210	736.1
59220	736.18
59230	736.21
59240	736.2
59250	736.34
59260	736.38
59270	736.3
59280	736.36
59290	736.39
59300	736.48
59310	736.54
59320	736.52
59330	736.59
59340	736.61
59350	736.63
59360	736.69
59370	736.81
59380	736.88
59390	736.95
59400	736.99
59410	737.05
59420	737.04
59430	737.13
59440	737.13
59450	737.26
59460	737.24
59470	737.26
59480	737.28
59490	737.38
59500	737.44
59510	737.58
59520	737.65
59530	737.71
59540	737.76
59550	737.79
59560	737.83
59570	737.87
59580	737.9
59590	737.88
59600	737.94
59610	738.06
59620	738.17
59630	738.24
59640	738.23
59650	738.28
59660	738.23
59670	738.36
59680	738.47
59690	738.57
59700	738.55
59710	738.57
59720	738.64
59730	738.74
59740	738.87
59750	738.94
59760	738.94
59770	739.04
59780	739.1
59790	739.2
59800	739.24
59810	739.31
59820	739.43
59830	739.5
59840	739.6
59850	739.71
59860	739.75
59870	739.73
59880	739.81
59890	739.84
59900	739.88
59910	740.02
59920	740.12
59930	740.17
59940	740.19
59950	740.24
59960	740.22
59970	740.2
59980	740.2
59990	740.28
60000	740.41


==> results/NewExpt/Expt1/KLUCBcomp_subsampled.txt <==
300	8.22
600	16.17
900	24.36
1200	31.53
1500	40.03
1800	48.03
2100	56.28
2400	65.37
2700	72.78
3000	80.41
3300	89.59
3600	97.13
3900	105.39
4200	113.99
4500	123.02
4800	130.19
5100	136.9
5400	144.1
5700	152.83
6000	159.82
6300	166.63
6600	174.07
6900	181.89
7200	188.99
7500	195.34
7800	202.84
8100	209.42
8400	215.64
8700	222.53
9000	229.81
9300	234.97
9600	241.1
9900	247.82
10200	254.13
10500	260.72
10800	266.65
11100	272.16
11400	277.98
11700	284.12
12000	290.45
12300	295.98
12600	302.46
12900	308.06
13200	313.48
13500	319.58
13800	324.29
14100	330.62
14400	335.7
14700	341.6
15000	347.57
15300	353.85
15600	359.03
15900	363.94
16200	369.27
16500	374.8
16800	380.08
17100	385.5
17400	390.72
17700	396.1
18000	400.64
18300	404.65
18600	409.3
18900	414.05
19200	418.62
19500	423.15
19800	427.95
20100	433.33
20400	437.32
20700	442.42
21000	446.36
21300	450.11
21600	454.47
21900	458.63
22200	462.3
22500	466.09
22800	469.55
23100	473.0
23400	476.9
23700	481.63
24000	485.5
24300	489.24
24600	492.54
24900	496.0
25200	499.48
25500	503.59
25800	507.27
26100	510.76
26400	514.65
26700	519.0
27000	522.51
27300	526.01
27600	529.34
27900	532.38
28200	535.02
28500	538.24
28800	541.45
29100	544.48
29400	547.22
29700	550.1
30000	552.53
30300	555.59
30600	557.81
30900	560.42
31200	563.38
31500	565.71
31800	568.28
32100	571.31
32400	574.31
32700	577.33
33000	579.37
33300	582.29
33600	584.93
33900	587.51
34200	590.23
34500	592.4
34800	594.7
35100	596.82
35400	599.45
35700	601.12
36000	603.47
36300	605.77
36600	607.39
36900	610.2
37200	612.96
37500	614.97
37800	617.28
38100	619.97
38400	623.06
38700	624.94
39000	627.02
39300	629.61
39600	631.76
39900	633.67
40200	635.93
40500	638.44
40800	640.81
41100	642.92
41400	644.99
41700	646.91
42000	649.11
42300	651.02
42600	653.0
42900	654.61
43200	656.04
43500	658.23
43800	659.48
44100	661.48
44400	663.5
44700	665.25
45000	667.08
45300	669.23
45600	671.39
45900	673.16
46200	674.87
46500	676.31
46800	677.74
47100	679.11
47400	680.96
47700	683.2
48000	684.57
48300	686.38
48600	687.48
48900	688.88
49200	690.67
49500	692.31
49800	693.67
50100	694.76
50400	696.51
50700	697.55
51000	699.05
51300	700.29
51600	701.87
51900	703.44
52200	704.91
52500	706.85
52800	708.24
53100	709.18
53400	710.1
53700	711.31
54000	712.34
54300	713.86
54600	715.06
54900	716.18
55200	717.92
55500	719.43
55800	721.06
56100	722.26
56400	723.99
56700	724.9
57000	726.26
57300	727.76
57600	729.16
57900	730.25
58200	731.35
58500	732.51
58800	733.75
59100	735.57
59400	736.99
59700	738.55
60000	740.41


==> results/NewExpt/Expt1/KLUCBcomp_subsampled1.txt <==
3000	80.41
6000	159.82
9000	229.81
12000	290.45
15000	347.57
18000	400.64
21000	446.36
24000	485.5
27000	522.51
30000	552.53
33000	579.37
36000	603.47
39000	627.02
42000	649.11
45000	667.08
48000	684.57
51000	699.05
54000	712.34
57000	726.26
60000	740.41


==> results/NewExpt/Expt1/MOSS01_comp_subsampled.txt <==
6000	146.9
12000	246.83
18000	322.59
24000	385.21
30000	435.76
36000	480.73
42000	521.63
48000	558.39
54000	592.13
60000	624.16


==> results/NewExpt/Expt1/MOSScomp.txt <==
10	0.37
20	0.59
30	0.9
40	0.89
50	1.47
60	1.72
70	2.27
80	2.66
90	3.0
100	3.1
110	3.17
120	3.57
130	3.87
140	4.11
150	4.4
160	4.91
170	5.17
180	5.43
190	5.55
200	5.73
210	5.93
220	6.19
230	6.48
240	6.92
250	7.09
260	7.4
270	7.71
280	7.9
290	8.27
300	8.59
310	8.68
320	8.98
330	9.36
340	9.73
350	10.05
360	10.19
370	10.24
380	10.52
390	10.68
400	10.85
410	11.05
420	11.29
430	11.48
440	11.64
450	11.68
460	12.09
470	12.35
480	12.74
490	13.22
500	13.26
510	13.84
520	14.02
530	14.37
540	14.76
550	15.01
560	15.49
570	15.99
580	16.22
590	16.52
600	16.79
610	17.07
620	17.55
630	17.77
640	17.99
650	18.32
660	18.58
670	18.9
680	19.26
690	19.56
700	19.94
710	20.13
720	20.47
730	20.73
740	20.94
750	21.4
760	21.85
770	21.94
780	22.18
790	22.13
800	22.37
810	22.51
820	22.82
830	23.06
840	23.28
850	23.61
860	23.91
870	24.28
880	24.73
890	25.1
900	25.59
910	26.01
920	25.9
930	26.28
940	26.54
950	26.8
960	27.13
970	27.26
980	27.71
990	28.04
1000	28.2
1010	28.58
1020	28.71
1030	28.91
1040	29.12
1050	29.62
1060	29.96
1070	30.16
1080	30.58
1090	31.01
1100	31.41
1110	31.78
1120	31.95
1130	32.36
1140	32.51
1150	32.88
1160	33.05
1170	33.49
1180	33.73
1190	33.9
1200	34.22
1210	34.63
1220	35.13
1230	35.32
1240	35.52
1250	35.68
1260	35.86
1270	36.21
1280	36.76
1290	36.89
1300	37.16
1310	37.44
1320	37.7
1330	37.94
1340	38.17
1350	38.51
1360	38.8
1370	39.18
1380	39.63
1390	39.84
1400	39.91
1410	40.1
1420	40.39
1430	40.67
1440	40.94
1450	41.18
1460	41.48
1470	41.71
1480	41.94
1490	42.13
1500	42.28
1510	42.47
1520	42.69
1530	42.88
1540	43.11
1550	43.26
1560	43.53
1570	43.73
1580	43.99
1590	44.27
1600	44.55
1610	44.56
1620	44.8
1630	45.02
1640	45.24
1650	45.4
1660	45.75
1670	46.02
1680	46.36
1690	46.53
1700	46.65
1710	46.95
1720	47.18
1730	47.43
1740	47.77
1750	48.11
1760	48.45
1770	48.64
1780	48.77
1790	49.14
1800	49.54
1810	49.76
1820	50.06
1830	50.5
1840	50.64
1850	50.78
1860	50.91
1870	51.35
1880	51.68
1890	51.99
1900	52.28
1910	52.59
1920	53.07
1930	53.35
1940	53.62
1950	53.84
1960	54.2
1970	54.53
1980	54.83
1990	55.12
2000	55.15
2010	55.45
2020	55.84
2030	56.15
2040	56.53
2050	56.95
2060	57.2
2070	57.29
2080	57.56
2090	57.73
2100	57.83
2110	58.12
2120	58.2
2130	58.55
2140	58.91
2150	59.16
2160	59.35
2170	59.59
2180	59.82
2190	60.16
2200	60.42
2210	60.59
2220	60.87
2230	61.04
2240	61.1
2250	61.35
2260	61.82
2270	62.16
2280	62.36
2290	62.62
2300	62.81
2310	63.04
2320	63.21
2330	63.4
2340	63.67
2350	63.8
2360	64.23
2370	64.6
2380	64.83
2390	65.02
2400	65.46
2410	65.62
2420	65.97
2430	66.19
2440	66.18
2450	66.64
2460	66.87
2470	67.04
2480	67.26
2490	67.4
2500	67.65
2510	67.97
2520	68.26
2530	68.53
2540	68.69
2550	68.86
2560	69.33
2570	69.71
2580	70.1
2590	70.26
2600	70.43
2610	70.83
2620	70.97
2630	71.18
2640	71.39
2650	71.56
2660	71.74
2670	71.97
2680	72.17
2690	72.46
2700	72.5
2710	72.72
2720	72.75
2730	73.16
2740	73.34
2750	73.41
2760	73.62
2770	74.03
2780	74.3
2790	74.7
2800	74.9
2810	75.08
2820	75.39
2830	75.37
2840	75.66
2850	76.0
2860	76.2
2870	76.46
2880	76.82
2890	77.05
2900	77.35
2910	77.54
2920	77.68
2930	77.96
2940	78.21
2950	78.44
2960	78.7
2970	79.13
2980	79.11
2990	79.5
3000	79.78
3010	79.94
3020	80.09
3030	80.32
3040	80.72
3050	80.82
3060	81.11
3070	81.22
3080	81.35
3090	81.35
3100	81.47
3110	81.59
3120	81.64
3130	81.82
3140	81.78
3150	82.16
3160	82.5
3170	82.88
3180	83.03
3190	83.39
3200	83.7
3210	83.75
3220	84.03
3230	84.14
3240	84.34
3250	84.47
3260	84.74
3270	84.97
3280	85.22
3290	85.57
3300	85.61
3310	85.98
3320	86.38
3330	86.62
3340	86.96
3350	87.3
3360	87.53
3370	87.81
3380	88.41
3390	88.6
3400	88.86
3410	89.17
3420	89.39
3430	89.64
3440	89.88
3450	90.45
3460	90.69
3470	91.09
3480	91.53
3490	91.94
3500	92.34
3510	92.48
3520	92.74
3530	92.74
3540	93.13
3550	93.39
3560	93.59
3570	93.93
3580	94.14
3590	94.56
3600	94.88
3610	94.93
3620	95.37
3630	95.52
3640	95.67
3650	95.81
3660	96.14
3670	96.27
3680	96.47
3690	96.69
3700	97.03
3710	97.17
3720	97.44
3730	97.72
3740	97.98
3750	98.12
3760	98.31
3770	98.56
3780	98.78
3790	99.05
3800	99.27
3810	99.51
3820	99.74
3830	99.87
3840	100.26
3850	100.69
3860	100.96
3870	101.3
3880	101.6
3890	101.93
3900	101.96
3910	102.17
3920	102.47
3930	102.74
3940	102.94
3950	103.17
3960	103.38
3970	103.59
3980	103.76
3990	103.92
4000	104.24
4010	104.52
4020	104.74
4030	104.91
4040	105.24
4050	105.58
4060	105.93
4070	106.2
4080	106.35
4090	106.49
4100	106.86
4110	107.04
4120	107.24
4130	107.34
4140	107.4
4150	107.62
4160	107.68
4170	107.79
4180	108.0
4190	108.22
4200	108.72
4210	108.96
4220	109.34
4230	109.55
4240	109.96
4250	110.19
4260	110.28
4270	110.63
4280	110.93
4290	111.11
4300	111.43
4310	111.66
4320	112.0
4330	112.24
4340	112.51
4350	112.75
4360	113.05
4370	113.31
4380	113.6
4390	113.68
4400	113.87
4410	114.16
4420	114.37
4430	114.61
4440	114.74
4450	114.95
4460	115.23
4470	115.5
4480	115.76
4490	116.01
4500	116.35
4510	116.5
4520	116.6
4530	116.77
4540	116.93
4550	117.14
4560	117.44
4570	117.7
4580	117.89
4590	117.96
4600	118.11
4610	118.24
4620	118.38
4630	118.76
4640	118.87
4650	119.02
4660	119.21
4670	119.46
4680	119.7
4690	119.75
4700	119.98
4710	120.16
4720	120.36
4730	120.52
4740	120.66
4750	120.85
4760	121.23
4770	121.57
4780	121.72
4790	121.81
4800	122.08
4810	122.33
4820	122.42
4830	122.65
4840	122.98
4850	123.26
4860	123.4
4870	123.78
4880	124.0
4890	124.22
4900	124.37
4910	124.61
4920	124.7
4930	124.89
4940	125.13
4950	125.46
4960	125.88
4970	126.23
4980	126.53
4990	126.83
5000	127.04
5010	127.22
5020	127.41
5030	127.58
5040	127.64
5050	127.93
5060	128.08
5070	128.31
5080	128.5
5090	128.56
5100	128.84
5110	129.07
5120	129.29
5130	129.46
5140	129.62
5150	129.85
5160	130.14
5170	130.4
5180	130.51
5190	130.78
5200	131.18
5210	131.36
5220	131.6
5230	131.73
5240	131.95
5250	132.16
5260	132.28
5270	132.5
5280	132.65
5290	133.02
5300	133.12
5310	133.44
5320	133.78
5330	133.8
5340	134.15
5350	134.36
5360	134.46
5370	134.71
5380	134.88
5390	135.0
5400	135.31
5410	135.7
5420	135.74
5430	136.05
5440	136.46
5450	136.45
5460	136.81
5470	137.1
5480	137.47
5490	137.62
5500	137.87
5510	138.1
5520	138.26
5530	138.28
5540	138.62
5550	138.91
5560	139.17
5570	139.45
5580	139.84
5590	140.14
5600	140.46
5610	140.63
5620	140.8
5630	141.07
5640	141.11
5650	141.41
5660	141.48
5670	141.67
5680	141.86
5690	142.04
5700	142.13
5710	142.29
5720	142.45
5730	142.72
5740	142.96
5750	143.35
5760	143.68
5770	144.07
5780	144.19
5790	144.42
5800	144.59
5810	144.76
5820	144.67
5830	144.9
5840	145.15
5850	145.39
5860	145.57
5870	146.05
5880	146.14
5890	146.32
5900	146.44
5910	146.61
5920	146.65
5930	146.94
5940	147.23
5950	147.36
5960	147.46
5970	147.61
5980	147.77
5990	148.12
6000	148.26
6010	148.46
6020	148.69
6030	148.83
6040	148.96
6050	149.21
6060	149.33
6070	149.55
6080	149.78
6090	150.14
6100	150.23
6110	150.37
6120	150.58
6130	150.62
6140	150.86
6150	151.13
6160	151.48
6170	151.78
6180	152.02
6190	152.2
6200	152.37
6210	152.61
6220	152.83
6230	152.92
6240	153.27
6250	153.55
6260	153.76
6270	153.75
6280	154.03
6290	154.46
6300	154.69
6310	154.84
6320	155.12
6330	155.4
6340	155.55
6350	155.79
6360	156.03
6370	156.18
6380	156.27
6390	156.59
6400	156.82
6410	157.11
6420	157.38
6430	157.68
6440	157.75
6450	157.96
6460	158.27
6470	158.47
6480	158.8
6490	158.95
6500	159.28
6510	159.56
6520	159.65
6530	159.94
6540	160.11
6550	160.2
6560	160.31
6570	160.48
6580	160.76
6590	161.0
6600	161.2
6610	161.46
6620	161.6
6630	161.8
6640	162.12
6650	162.51
6660	162.62
6670	162.81
6680	163.04
6690	163.28
6700	163.51
6710	163.6
6720	163.84
6730	164.03
6740	164.21
6750	164.62
6760	164.64
6770	164.88
6780	165.09
6790	165.38
6800	165.66
6810	165.81
6820	166.07
6830	166.34
6840	166.51
6850	166.66
6860	166.81
6870	167.05
6880	167.42
6890	167.47
6900	167.69
6910	167.94
6920	168.27
6930	168.52
6940	168.64
6950	168.74
6960	168.82
6970	169.07
6980	169.13
6990	169.35
7000	169.67
7010	169.64
7020	169.59
7030	169.79
7040	170.06
7050	170.29
7060	170.37
7070	170.6
7080	170.69
7090	170.86
7100	170.96
7110	171.01
7120	171.12
7130	171.36
7140	171.46
7150	171.76
7160	171.88
7170	172.29
7180	172.45
7190	172.67
7200	172.78
7210	172.98
7220	173.08
7230	173.14
7240	173.31
7250	173.35
7260	173.53
7270	173.78
7280	174.11
7290	174.35
7300	174.48
7310	174.75
7320	174.76
7330	174.96
7340	175.28
7350	175.39
7360	175.62
7370	175.88
7380	175.94
7390	176.16
7400	176.24
7410	176.36
7420	176.7
7430	176.85
7440	177.17
7450	177.17
7460	177.28
7470	177.39
7480	177.48
7490	177.59
7500	177.8
7510	178.12
7520	178.27
7530	178.54
7540	178.61
7550	178.68
7560	179.14
7570	179.28
7580	179.35
7590	179.55
7600	179.76
7610	179.95
7620	180.03
7630	180.24
7640	180.31
7650	180.53
7660	180.76
7670	180.97
7680	181.11
7690	181.19
7700	181.33
7710	181.59
7720	181.74
7730	182.08
7740	182.26
7750	182.56
7760	182.74
7770	182.88
7780	183.21
7790	183.49
7800	183.66
7810	183.81
7820	183.94
7830	184.15
7840	184.18
7850	184.45
7860	184.69
7870	184.92
7880	185.08
7890	185.18
7900	185.27
7910	185.36
7920	185.51
7930	185.67
7940	185.96
7950	186.07
7960	186.05
7970	186.1
7980	186.32
7990	186.29
8000	186.53
8010	186.62
8020	186.78
8030	186.88
8040	187.16
8050	187.35
8060	187.57
8070	187.73
8080	187.95
8090	188.13
8100	188.36
8110	188.51
8120	188.88
8130	189.04
8140	189.2
8150	189.2
8160	189.3
8170	189.44
8180	189.62
8190	189.83
8200	190.08
8210	190.12
8220	190.23
8230	190.41
8240	190.59
8250	190.7
8260	190.87
8270	190.87
8280	191.1
8290	191.3
8300	191.56
8310	191.64
8320	191.88
8330	192.05
8340	192.36
8350	192.78
8360	193.0
8370	193.27
8380	193.44
8390	193.58
8400	193.76
8410	193.94
8420	194.25
8430	194.3
8440	194.45
8450	194.7
8460	194.94
8470	195.27
8480	195.52
8490	195.66
8500	195.74
8510	195.83
8520	196.05
8530	195.93
8540	195.91
8550	195.94
8560	196.16
8570	196.4
8580	196.58
8590	196.7
8600	196.95
8610	197.15
8620	197.38
8630	197.42
8640	197.63
8650	197.68
8660	197.86
8670	198.02
8680	197.97
8690	198.23
8700	198.39
8710	198.48
8720	198.55
8730	198.7
8740	198.71
8750	198.79
8760	198.96
8770	198.83
8780	198.83
8790	198.92
8800	198.97
8810	199.11
8820	199.29
8830	199.45
8840	199.66
8850	199.88
8860	200.07
8870	200.23
8880	200.43
8890	200.46
8900	200.61
8910	200.7
8920	200.93
8930	201.1
8940	201.33
8950	201.51
8960	201.63
8970	201.76
8980	201.97
8990	202.1
9000	202.21
9010	202.46
9020	202.66
9030	202.81
9040	202.98
9050	203.24
9060	203.38
9070	203.76
9080	203.93
9090	203.97
9100	204.24
9110	204.46
9120	204.64
9130	204.78
9140	204.98
9150	205.27
9160	205.52
9170	205.67
9180	205.76
9190	205.92
9200	206.24
9210	206.47
9220	206.51
9230	206.8
9240	206.94
9250	207.08
9260	207.13
9270	207.31
9280	207.54
9290	207.67
9300	207.83
9310	207.89
9320	208.12
9330	208.28
9340	208.41
9350	208.61
9360	208.89
9370	209.05
9380	209.26
9390	209.39
9400	209.45
9410	209.68
9420	209.71
9430	210.04
9440	210.2
9450	210.32
9460	210.53
9470	210.79
9480	211.0
9490	211.21
9500	211.41
9510	211.44
9520	211.67
9530	211.88
9540	212.1
9550	212.24
9560	212.44
9570	212.58
9580	212.87
9590	212.95
9600	213.08
9610	213.21
9620	213.4
9630	213.51
9640	213.71
9650	213.89
9660	214.06
9670	214.13
9680	214.35
9690	214.45
9700	214.5
9710	214.7
9720	214.83
9730	215.18
9740	215.36
9750	215.42
9760	215.49
9770	215.75
9780	215.99
9790	216.08
9800	216.38
9810	216.55
9820	216.74
9830	216.86
9840	216.88
9850	217.11
9860	217.38
9870	217.47
9880	217.61
9890	217.76
9900	217.87
9910	218.08
9920	218.3
9930	218.47
9940	218.61
9950	218.64
9960	218.87
9970	218.99
9980	219.25
9990	219.4
10000	219.6
10010	219.84
10020	220.02
10030	220.24
10040	220.44
10050	220.58
10060	220.71
10070	220.85
10080	221.12
10090	221.45
10100	221.62
10110	221.81
10120	221.83
10130	222.08
10140	222.11
10150	222.38
10160	222.53
10170	222.86
10180	223.06
10190	223.12
10200	223.28
10210	223.52
10220	223.76
10230	223.76
10240	223.97
10250	224.19
10260	224.44
10270	224.46
10280	224.63
10290	224.73
10300	224.88
10310	225.08
10320	225.27
10330	225.45
10340	225.54
10350	225.63
10360	225.83
10370	225.95
10380	226.27
10390	226.33
10400	226.6
10410	226.81
10420	227.07
10430	227.25
10440	227.3
10450	227.51
10460	227.59
10470	227.66
10480	227.8
10490	227.93
10500	228.09
10510	228.14
10520	228.44
10530	228.57
10540	228.66
10550	228.87
10560	229.24
10570	229.25
10580	229.39
10590	229.69
10600	229.93
10610	230.15
10620	230.22
10630	230.4
10640	230.7
10650	230.64
10660	230.86
10670	231.02
10680	231.22
10690	231.35
10700	231.62
10710	231.85
10720	232.08
10730	232.31
10740	232.43
10750	232.55
10760	232.72
10770	232.77
10780	232.88
10790	233.1
10800	233.22
10810	233.37
10820	233.47
10830	233.55
10840	233.61
10850	233.53
10860	233.66
10870	233.84
10880	234.07
10890	234.18
10900	234.29
10910	234.57
10920	234.6
10930	234.61
10940	234.83
10950	234.91
10960	235.1
10970	235.24
10980	235.3
10990	235.43
11000	235.58
11010	235.72
11020	235.76
11030	235.97
11040	236.28
11050	236.35
11060	236.42
11070	236.57
11080	236.75
11090	236.87
11100	237.01
11110	237.23
11120	237.46
11130	237.66
11140	237.74
11150	237.9
11160	238.0
11170	238.23
11180	238.4
11190	238.63
11200	238.79
11210	238.99
11220	239.15
11230	239.22
11240	239.3
11250	239.48
11260	239.64
11270	239.81
11280	240.02
11290	240.09
11300	240.24
11310	240.29
11320	240.51
11330	240.87
11340	241.02
11350	241.39
11360	241.57
11370	241.63
11380	241.66
11390	241.89
11400	242.05
11410	242.25
11420	242.46
11430	242.47
11440	242.52
11450	242.62
11460	242.62
11470	242.84
11480	242.89
11490	243.02
11500	243.3
11510	243.29
11520	243.43
11530	243.61
11540	243.81
11550	243.99
11560	244.13
11570	244.36
11580	244.38
11590	244.37
11600	244.38
11610	244.5
11620	244.68
11630	244.97
11640	245.25
11650	245.38
11660	245.59
11670	245.73
11680	245.87
11690	246.07
11700	246.15
11710	246.25
11720	246.29
11730	246.21
11740	246.39
11750	246.46
11760	246.45
11770	246.5
11780	246.67
11790	247.0
11800	247.26
11810	247.29
11820	247.35
11830	247.51
11840	247.58
11850	247.61
11860	247.8
11870	247.97
11880	248.19
11890	248.21
11900	248.45
11910	248.59
11920	248.66
11930	248.68
11940	248.92
11950	249.02
11960	249.3
11970	249.36
11980	249.55
11990	249.6
12000	249.87
12010	249.95
12020	250.05
12030	250.33
12040	250.36
12050	250.51
12060	250.67
12070	250.87
12080	250.88
12090	250.97
12100	251.0
12110	251.16
12120	251.33
12130	251.49
12140	251.61
12150	251.73
12160	251.81
12170	251.92
12180	252.2
12190	252.38
12200	252.49
12210	252.69
12220	252.81
12230	252.89
12240	252.98
12250	253.0
12260	253.31
12270	253.26
12280	253.21
12290	253.24
12300	253.43
12310	253.46
12320	253.72
12330	253.94
12340	254.04
12350	254.33
12360	254.57
12370	254.69
12380	254.81
12390	254.93
12400	255.12
12410	255.21
12420	255.39
12430	255.44
12440	255.54
12450	255.66
12460	255.55
12470	255.51
12480	255.48
12490	255.69
12500	255.77
12510	255.91
12520	256.07
12530	256.16
12540	256.39
12550	256.52
12560	256.47
12570	256.7
12580	257.0
12590	257.11
12600	257.25
12610	257.38
12620	257.5
12630	257.56
12640	257.62
12650	257.82
12660	258.14
12670	258.32
12680	258.5
12690	258.51
12700	258.57
12710	258.64
12720	258.61
12730	258.64
12740	258.68
12750	258.79
12760	259.05
12770	259.19
12780	259.36
12790	259.52
12800	259.57
12810	259.77
12820	259.97
12830	260.17
12840	260.23
12850	260.34
12860	260.46
12870	260.69
12880	260.96
12890	261.22
12900	261.3
12910	261.43
12920	261.72
12930	261.72
12940	261.84
12950	261.88
12960	262.07
12970	262.16
12980	262.31
12990	262.49
13000	262.67
13010	262.73
13020	262.76
13030	263.0
13040	263.14
13050	263.27
13060	263.38
13070	263.58
13080	263.72
13090	263.89
13100	263.86
13110	264.07
13120	264.13
13130	264.45
13140	264.59
13150	264.67
13160	264.78
13170	264.91
13180	264.89
13190	264.99
13200	265.09
13210	265.2
13220	265.5
13230	265.58
13240	265.73
13250	265.98
13260	266.07
13270	266.13
13280	266.27
13290	266.47
13300	266.56
13310	266.81
13320	267.07
13330	267.33
13340	267.48
13350	267.68
13360	267.8
13370	268.01
13380	268.13
13390	268.11
13400	268.19
13410	268.37
13420	268.5
13430	268.52
13440	268.57
13450	268.65
13460	268.75
13470	269.03
13480	269.02
13490	269.11
13500	269.29
13510	269.33
13520	269.39
13530	269.43
13540	269.55
13550	269.6
13560	269.81
13570	270.0
13580	270.01
13590	270.29
13600	270.38
13610	270.6
13620	270.69
13630	270.88
13640	271.12
13650	271.33
13660	271.43
13670	271.56
13680	271.62
13690	271.56
13700	271.65
13710	271.7
13720	272.01
13730	272.12
13740	272.29
13750	272.33
13760	272.38
13770	272.53
13780	272.68
13790	272.68
13800	272.78
13810	272.9
13820	273.04
13830	273.23
13840	273.39
13850	273.62
13860	273.73
13870	273.86
13880	274.02
13890	274.22
13900	274.29
13910	274.26
13920	274.4
13930	274.44
13940	274.54
13950	274.73
13960	274.92
13970	275.19
13980	275.32
13990	275.44
14000	275.66
14010	275.78
14020	275.74
14030	275.78
14040	275.92
14050	276.05
14060	276.11
14070	276.23
14080	276.23
14090	276.34
14100	276.5
14110	276.67
14120	276.78
14130	276.86
14140	277.08
14150	277.18
14160	277.32
14170	277.42
14180	277.33
14190	277.33
14200	277.42
14210	277.55
14220	277.73
14230	277.8
14240	277.91
14250	278.0
14260	278.02
14270	278.12
14280	278.31
14290	278.39
14300	278.51
14310	278.68
14320	278.67
14330	278.77
14340	278.84
14350	279.03
14360	279.11
14370	279.24
14380	279.42
14390	279.46
14400	279.54
14410	279.79
14420	279.97
14430	280.07
14440	280.24
14450	280.43
14460	280.55
14470	280.65
14480	280.78
14490	280.76
14500	280.84
14510	280.87
14520	280.94
14530	280.99
14540	281.22
14550	281.42
14560	281.59
14570	281.71
14580	281.83
14590	281.97
14600	282.05
14610	282.13
14620	282.27
14630	282.38
14640	282.66
14650	282.83
14660	282.9
14670	282.94
14680	283.08
14690	283.29
14700	283.53
14710	283.73
14720	283.8
14730	283.93
14740	283.86
14750	284.05
14760	284.3
14770	284.54
14780	284.72
14790	284.86
14800	284.98
14810	285.37
14820	285.47
14830	285.43
14840	285.67
14850	285.66
14860	285.88
14870	285.92
14880	286.12
14890	286.3
14900	286.43
14910	286.58
14920	286.84
14930	287.12
14940	287.18
14950	287.33
14960	287.43
14970	287.48
14980	287.77
14990	287.77
15000	287.92
15010	288.19
15020	288.37
15030	288.36
15040	288.52
15050	288.52
15060	288.57
15070	288.65
15080	288.78
15090	288.97
15100	289.02
15110	289.05
15120	289.32
15130	289.6
15140	289.77
15150	289.93
15160	290.09
15170	290.17
15180	290.32
15190	290.39
15200	290.37
15210	290.54
15220	290.57
15230	290.67
15240	290.79
15250	290.92
15260	291.21
15270	291.48
15280	291.62
15290	291.9
15300	291.93
15310	291.95
15320	292.13
15330	292.18
15340	292.19
15350	292.27
15360	292.34
15370	292.56
15380	292.67
15390	292.73
15400	292.71
15410	292.87
15420	292.86
15430	292.95
15440	293.03
15450	293.14
15460	293.39
15470	293.52
15480	293.63
15490	293.73
15500	293.93
15510	294.23
15520	294.36
15530	294.38
15540	294.53
15550	294.81
15560	294.99
15570	295.05
15580	295.19
15590	295.33
15600	295.49
15610	295.63
15620	295.75
15630	296.02
15640	296.05
15650	296.04
15660	296.21
15670	296.29
15680	296.49
15690	296.52
15700	296.67
15710	296.82
15720	297.0
15730	297.1
15740	297.08
15750	297.13
15760	297.29
15770	297.38
15780	297.49
15790	297.63
15800	297.68
15810	297.76
15820	297.88
15830	297.91
15840	298.04
15850	298.23
15860	298.45
15870	298.67
15880	298.85
15890	299.1
15900	299.25
15910	299.46
15920	299.54
15930	299.77
15940	299.88
15950	300.01
15960	300.14
15970	300.3
15980	300.29
15990	300.31
16000	300.36
16010	300.5
16020	300.59
16030	300.68
16040	300.87
16050	301.03
16060	301.25
16070	301.18
16080	301.19
16090	301.15
16100	301.36
16110	301.43
16120	301.54
16130	301.69
16140	301.8
16150	302.01
16160	302.18
16170	302.24
16180	302.28
16190	302.33
16200	302.57
16210	302.59
16220	302.69
16230	302.83
16240	302.88
16250	303.0
16260	303.16
16270	303.36
16280	303.49
16290	303.64
16300	303.77
16310	303.77
16320	303.75
16330	303.81
16340	303.93
16350	304.15
16360	304.32
16370	304.39
16380	304.63
16390	304.78
16400	304.93
16410	305.06
16420	305.19
16430	305.28
16440	305.4
16450	305.46
16460	305.56
16470	305.61
16480	305.73
16490	305.9
16500	306.04
16510	306.26
16520	306.37
16530	306.34
16540	306.43
16550	306.56
16560	306.72
16570	306.87
16580	306.96
16590	307.04
16600	307.12
16610	307.18
16620	307.17
16630	307.33
16640	307.42
16650	307.65
16660	307.74
16670	307.92
16680	308.05
16690	308.18
16700	308.25
16710	308.35
16720	308.48
16730	308.64
16740	308.73
16750	308.85
16760	309.14
16770	309.18
16780	309.42
16790	309.64
16800	309.78
16810	309.84
16820	309.96
16830	310.1
16840	310.26
16850	310.22
16860	310.34
16870	310.39
16880	310.51
16890	310.52
16900	310.75
16910	310.87
16920	310.93
16930	311.05
16940	311.09
16950	311.22
16960	311.26
16970	311.36
16980	311.41
16990	311.62
17000	311.6
17010	311.75
17020	312.0
17030	312.14
17040	312.35
17050	312.56
17060	312.75
17070	312.87
17080	312.97
17090	313.14
17100	313.27
17110	313.29
17120	313.43
17130	313.55
17140	313.72
17150	313.75
17160	313.79
17170	313.91
17180	314.0
17190	314.08
17200	314.25
17210	314.43
17220	314.59
17230	314.66
17240	314.84
17250	314.92
17260	315.0
17270	315.13
17280	315.33
17290	315.55
17300	315.74
17310	315.77
17320	315.9
17330	316.06
17340	316.17
17350	316.17
17360	316.17
17370	316.19
17380	316.27
17390	316.36
17400	316.53
17410	316.54
17420	316.68
17430	316.95
17440	317.02
17450	317.17
17460	317.34
17470	317.43
17480	317.49
17490	317.53
17500	317.69
17510	317.81
17520	317.79
17530	317.85
17540	317.98
17550	318.17
17560	318.31
17570	318.34
17580	318.48
17590	318.53
17600	318.58
17610	318.62
17620	318.79
17630	318.94
17640	319.05
17650	319.14
17660	319.27
17670	319.4
17680	319.41
17690	319.53
17700	319.58
17710	319.72
17720	319.76
17730	319.91
17740	320.1
17750	320.14
17760	320.3
17770	320.52
17780	320.67
17790	320.68
17800	320.7
17810	320.82
17820	320.84
17830	320.75
17840	320.85
17850	320.96
17860	321.18
17870	321.3
17880	321.49
17890	321.57
17900	321.63
17910	321.81
17920	321.96
17930	322.08
17940	322.06
17950	322.08
17960	322.14
17970	322.33
17980	322.4
17990	322.42
18000	322.53
18010	322.71
18020	322.9
18030	322.92
18040	322.98
18050	322.81
18060	322.86
18070	322.94
18080	323.0
18090	323.12
18100	323.24
18110	323.46
18120	323.56
18130	323.76
18140	323.89
18150	323.95
18160	324.23
18170	324.37
18180	324.44
18190	324.5
18200	324.69
18210	324.89
18220	325.01
18230	325.08
18240	325.16
18250	325.32
18260	325.38
18270	325.5
18280	325.5
18290	325.59
18300	325.7
18310	325.82
18320	326.04
18330	325.96
18340	326.03
18350	326.26
18360	326.33
18370	326.42
18380	326.59
18390	326.54
18400	326.63
18410	326.74
18420	326.85
18430	327.0
18440	327.2
18450	327.36
18460	327.51
18470	327.59
18480	327.63
18490	327.74
18500	327.81
18510	327.95
18520	327.96
18530	327.91
18540	327.95
18550	328.08
18560	328.25
18570	328.4
18580	328.48
18590	328.55
18600	328.69
18610	328.87
18620	328.87
18630	329.03
18640	329.26
18650	329.42
18660	329.61
18670	329.8
18680	329.95
18690	330.05
18700	330.1
18710	330.19
18720	330.37
18730	330.42
18740	330.48
18750	330.57
18760	330.65
18770	330.63
18780	330.71
18790	330.8
18800	330.94
18810	331.1
18820	331.26
18830	331.39
18840	331.5
18850	331.62
18860	331.64
18870	331.82
18880	331.87
18890	331.89
18900	332.04
18910	332.01
18920	332.11
18930	332.2
18940	332.27
18950	332.3
18960	332.31
18970	332.33
18980	332.5
18990	332.51
19000	332.6
19010	332.76
19020	332.89
19030	333.0
19040	333.16
19050	333.26
19060	333.33
19070	333.5
19080	333.58
19090	333.72
19100	333.78
19110	333.92
19120	334.04
19130	333.98
19140	334.04
19150	334.1
19160	334.22
19170	334.3
19180	334.52
19190	334.67
19200	334.62
19210	334.69
19220	334.82
19230	334.81
19240	334.87
19250	334.91
19260	334.91
19270	334.99
19280	335.0
19290	335.04
19300	335.14
19310	335.11
19320	335.17
19330	335.27
19340	335.36
19350	335.58
19360	335.74
19370	335.84
19380	335.87
19390	335.99
19400	336.12
19410	336.37
19420	336.47
19430	336.67
19440	336.83
19450	336.9
19460	336.93
19470	336.97
19480	337.1
19490	337.24
19500	337.45
19510	337.65
19520	337.79
19530	337.8
19540	337.7
19550	337.79
19560	337.76
19570	337.98
19580	337.98
19590	338.24
19600	338.44
19610	338.56
19620	338.6
19630	338.79
19640	338.8
19650	338.87
19660	338.99
19670	339.17
19680	339.32
19690	339.44
19700	339.54
19710	339.74
19720	339.8
19730	339.86
19740	339.9
19750	340.01
19760	340.13
19770	340.19
19780	340.41
19790	340.5
19800	340.56
19810	340.71
19820	340.78
19830	341.03
19840	341.19
19850	341.41
19860	341.44
19870	341.66
19880	341.81
19890	341.86
19900	341.91
19910	342.03
19920	342.22
19930	342.29
19940	342.21
19950	342.35
19960	342.4
19970	342.46
19980	342.5
19990	342.63
20000	342.76
20010	342.84
20020	342.83
20030	343.0
20040	343.18
20050	343.22
20060	343.38
20070	343.53
20080	343.7
20090	343.73
20100	343.8
20110	343.78
20120	343.85
20130	343.88
20140	343.88
20150	344.11
20160	344.29
20170	344.52
20180	344.64
20190	344.8
20200	344.88
20210	345.0
20220	345.17
20230	345.26
20240	345.42
20250	345.58
20260	345.63
20270	345.66
20280	345.87
20290	346.05
20300	346.15
20310	346.14
20320	346.27
20330	346.25
20340	346.44
20350	346.62
20360	346.9
20370	347.04
20380	347.14
20390	347.23
20400	347.38
20410	347.59
20420	347.62
20430	347.75
20440	347.76
20450	347.89
20460	348.01
20470	348.1
20480	348.3
20490	348.47
20500	348.65
20510	348.81
20520	348.84
20530	349.06
20540	349.16
20550	349.26
20560	349.33
20570	349.37
20580	349.53
20590	349.6
20600	349.64
20610	349.72
20620	349.8
20630	349.91
20640	350.11
20650	350.07
20660	350.31
20670	350.38
20680	350.48
20690	350.57
20700	350.68
20710	350.81
20720	350.96
20730	350.99
20740	351.06
20750	351.05
20760	351.22
20770	351.24
20780	351.31
20790	351.34
20800	351.49
20810	351.48
20820	351.53
20830	351.55
20840	351.75
20850	351.85
20860	351.9
20870	352.02
20880	352.12
20890	352.3
20900	352.27
20910	352.33
20920	352.35
20930	352.46
20940	352.5
20950	352.7
20960	352.82
20970	353.09
20980	353.25
20990	353.29
21000	353.34
21010	353.48
21020	353.51
21030	353.57
21040	353.59
21050	353.67
21060	353.71
21070	353.81
21080	353.8
21090	353.86
21100	353.87
21110	354.0
21120	354.19
21130	354.24
21140	354.24
21150	354.19
21160	354.15
21170	354.35
21180	354.51
21190	354.69
21200	354.83
21210	354.88
21220	354.89
21230	355.02
21240	355.18
21250	355.28
21260	355.35
21270	355.5
21280	355.62
21290	355.66
21300	355.74
21310	355.76
21320	355.84
21330	355.97
21340	356.15
21350	356.3
21360	356.38
21370	356.38
21380	356.52
21390	356.57
21400	356.8
21410	356.88
21420	356.96
21430	357.13
21440	357.17
21450	357.14
21460	357.23
21470	357.34
21480	357.46
21490	357.7
21500	357.74
21510	357.66
21520	357.78
21530	357.83
21540	357.91
21550	358.04
21560	358.14
21570	358.39
21580	358.44
21590	358.57
21600	358.75
21610	358.8
21620	358.95
21630	359.01
21640	359.11
21650	359.16
21660	359.28
21670	359.3
21680	359.43
21690	359.39
21700	359.45
21710	359.43
21720	359.53
21730	359.72
21740	359.78
21750	359.83
21760	359.96
21770	360.04
21780	360.12
21790	360.29
21800	360.42
21810	360.55
21820	360.63
21830	360.78
21840	360.8
21850	360.83
21860	360.85
21870	361.11
21880	361.2
21890	361.23
21900	361.51
21910	361.68
21920	361.77
21930	361.72
21940	361.8
21950	362.0
21960	362.02
21970	362.18
21980	362.09
21990	362.25
22000	362.38
22010	362.41
22020	362.45
22030	362.59
22040	362.82
22050	362.95
22060	362.99
22070	363.12
22080	363.22
22090	363.29
22100	363.4
22110	363.45
22120	363.55
22130	363.63
22140	363.9
22150	364.1
22160	364.18
22170	364.26
22180	364.51
22190	364.49
22200	364.54
22210	364.76
22220	364.92
22230	365.01
22240	365.13
22250	365.3
22260	365.37
22270	365.46
22280	365.53
22290	365.7
22300	365.9
22310	366.03
22320	366.23
22330	366.32
22340	366.35
22350	366.36
22360	366.46
22370	366.58
22380	366.69
22390	366.75
22400	366.69
22410	366.9
22420	367.08
22430	367.19
22440	367.3
22450	367.24
22460	367.31
22470	367.42
22480	367.44
22490	367.46
22500	367.46
22510	367.64
22520	367.82
22530	368.03
22540	368.04
22550	368.1
22560	368.04
22570	368.15
22580	368.27
22590	368.38
22600	368.62
22610	368.73
22620	368.88
22630	368.97
22640	369.09
22650	369.35
22660	369.41
22670	369.6
22680	369.8
22690	369.92
22700	369.99
22710	370.17
22720	370.34
22730	370.52
22740	370.81
22750	370.8
22760	371.11
22770	371.25
22780	371.32
22790	371.4
22800	371.47
22810	371.55
22820	371.57
22830	371.67
22840	371.78
22850	371.91
22860	372.01
22870	372.18
22880	372.18
22890	372.38
22900	372.43
22910	372.51
22920	372.58
22930	372.73
22940	372.93
22950	372.87
22960	372.95
22970	372.98
22980	373.02
22990	373.17
23000	373.28
23010	373.4
23020	373.59
23030	373.84
23040	373.9
23050	374.02
23060	374.05
23070	374.26
23080	374.28
23090	374.42
23100	374.56
23110	374.64
23120	374.87
23130	374.97
23140	375.13
23150	375.14
23160	375.36
23170	375.41
23180	375.46
23190	375.61
23200	375.85
23210	375.89
23220	375.94
23230	376.01
23240	376.27
23250	376.4
23260	376.51
23270	376.65
23280	376.81
23290	376.98
23300	377.13
23310	377.16
23320	377.31
23330	377.49
23340	377.72
23350	377.75
23360	377.81
23370	377.87
23380	378.04
23390	378.1
23400	378.24
23410	378.25
23420	378.29
23430	378.48
23440	378.48
23450	378.51
23460	378.66
23470	378.82
23480	379.03
23490	379.12
23500	379.31
23510	379.28
23520	379.39
23530	379.53
23540	379.64
23550	379.79
23560	379.91
23570	379.91
23580	379.98
23590	380.07
23600	380.13
23610	380.3
23620	380.51
23630	380.58
23640	380.73
23650	380.86
23660	380.93
23670	380.99
23680	381.11
23690	381.33
23700	381.25
23710	381.32
23720	381.4
23730	381.48
23740	381.53
23750	381.6
23760	381.59
23770	381.72
23780	381.8
23790	381.8
23800	381.92
23810	382.1
23820	382.04
23830	382.07
23840	382.06
23850	382.05
23860	382.27
23870	382.41
23880	382.63
23890	382.62
23900	382.75
23910	382.85
23920	382.83
23930	382.98
23940	383.15
23950	383.31
23960	383.34
23970	383.42
23980	383.48
23990	383.52
24000	383.69
24010	383.9
24020	384.01
24030	384.2
24040	384.34
24050	384.42
24060	384.52
24070	384.65
24080	384.69
24090	384.8
24100	384.92
24110	385.04
24120	385.16
24130	385.15
24140	385.32
24150	385.36
24160	385.49
24170	385.63
24180	385.7
24190	385.76
24200	385.77
24210	385.88
24220	385.85
24230	385.91
24240	386.0
24250	386.09
24260	386.25
24270	386.38
24280	386.59
24290	386.63
24300	386.67
24310	386.77
24320	386.79
24330	386.89
24340	386.92
24350	386.97
24360	387.05
24370	387.13
24380	387.21
24390	387.24
24400	387.4
24410	387.51
24420	387.65
24430	387.7
24440	387.83
24450	387.86
24460	387.89
24470	387.95
24480	388.12
24490	388.26
24500	388.29
24510	388.3
24520	388.33
24530	388.6
24540	388.64
24550	388.67
24560	388.79
24570	388.88
24580	388.95
24590	389.02
24600	389.17
24610	389.18
24620	389.28
24630	389.35
24640	389.53
24650	389.58
24660	389.63
24670	389.74
24680	389.86
24690	389.91
24700	390.02
24710	390.05
24720	390.12
24730	390.16
24740	390.22
24750	390.24
24760	390.39
24770	390.46
24780	390.44
24790	390.43
24800	390.49
24810	390.59
24820	390.78
24830	390.77
24840	390.93
24850	391.09
24860	391.33
24870	391.51
24880	391.61
24890	391.61
24900	391.73
24910	391.84
24920	391.98
24930	392.07
24940	392.22
24950	392.35
24960	392.48
24970	392.59
24980	392.78
24990	392.85
25000	392.95
25010	393.04
25020	393.08
25030	393.25
25040	393.35
25050	393.5
25060	393.49
25070	393.61
25080	393.68
25090	393.68
25100	393.69
25110	393.83
25120	394.0
25130	394.2
25140	394.24
25150	394.33
25160	394.46
25170	394.56
25180	394.62
25190	394.72
25200	394.76
25210	394.69
25220	394.59
25230	394.72
25240	394.67
25250	394.64
25260	394.72
25270	394.86
25280	394.99
25290	395.15
25300	395.26
25310	395.35
25320	395.4
25330	395.47
25340	395.52
25350	395.63
25360	395.79
25370	395.86
25380	396.01
25390	396.22
25400	396.28
25410	396.35
25420	396.47
25430	396.38
25440	396.42
25450	396.5
25460	396.54
25470	396.61
25480	396.76
25490	396.82
25500	396.9
25510	396.89
25520	397.06
25530	397.2
25540	397.39
25550	397.54
25560	397.68
25570	397.79
25580	397.89
25590	397.94
25600	398.08
25610	398.07
25620	398.21
25630	398.22
25640	398.24
25650	398.34
25660	398.51
25670	398.62
25680	398.79
25690	398.92
25700	398.9
25710	398.98
25720	399.05
25730	399.31
25740	399.36
25750	399.47
25760	399.5
25770	399.64
25780	399.77
25790	399.91
25800	400.05
25810	400.1
25820	400.24
25830	400.28
25840	400.39
25850	400.48
25860	400.6
25870	400.71
25880	400.81
25890	400.79
25900	400.84
25910	400.81
25920	400.97
25930	401.04
25940	401.14
25950	401.31
25960	401.28
25970	401.48
25980	401.57
25990	401.58
26000	401.61
26010	401.69
26020	401.84
26030	401.88
26040	401.83
26050	401.9
26060	402.04
26070	402.12
26080	402.24
26090	402.36
26100	402.45
26110	402.48
26120	402.59
26130	402.67
26140	402.78
26150	402.87
26160	402.89
26170	402.99
26180	403.07
26190	403.23
26200	403.27
26210	403.35
26220	403.35
26230	403.43
26240	403.48
26250	403.6
26260	403.77
26270	403.86
26280	403.97
26290	404.03
26300	404.07
26310	404.16
26320	404.24
26330	404.35
26340	404.52
26350	404.68
26360	404.7
26370	404.78
26380	404.85
26390	404.92
26400	405.09
26410	405.04
26420	405.24
26430	405.31
26440	405.4
26450	405.45
26460	405.62
26470	405.71
26480	405.69
26490	405.87
26500	405.81
26510	405.99
26520	406.19
26530	406.43
26540	406.54
26550	406.62
26560	406.78
26570	406.77
26580	406.72
26590	406.89
26600	406.86
26610	406.97
26620	407.09
26630	407.14
26640	407.28
26650	407.38
26660	407.47
26670	407.6
26680	407.67
26690	407.77
26700	407.77
26710	407.81
26720	407.84
26730	407.92
26740	408.03
26750	408.18
26760	408.31
26770	408.47
26780	408.4
26790	408.49
26800	408.56
26810	408.72
26820	408.84
26830	408.88
26840	408.91
26850	409.02
26860	408.98
26870	409.04
26880	409.13
26890	409.31
26900	409.34
26910	409.35
26920	409.5
26930	409.54
26940	409.64
26950	409.8
26960	409.91
26970	410.13
26980	410.3
26990	410.22
27000	410.25
27010	410.38
27020	410.55
27030	410.66
27040	410.94
27050	411.05
27060	411.05
27070	411.12
27080	411.16
27090	411.28
27100	411.36
27110	411.48
27120	411.75
27130	411.76
27140	411.87
27150	411.81
27160	411.73
27170	411.88
27180	412.06
27190	412.18
27200	412.38
27210	412.51
27220	412.61
27230	412.74
27240	412.85
27250	412.94
27260	413.01
27270	413.12
27280	413.17
27290	413.16
27300	413.18
27310	413.26
27320	413.26
27330	413.17
27340	413.24
27350	413.34
27360	413.34
27370	413.53
27380	413.58
27390	413.64
27400	413.77
27410	413.87
27420	413.97
27430	413.97
27440	414.1
27450	414.25
27460	414.31
27470	414.46
27480	414.55
27490	414.69
27500	414.72
27510	414.7
27520	414.9
27530	414.93
27540	415.03
27550	414.99
27560	415.09
27570	415.13
27580	415.26
27590	415.31
27600	415.41
27610	415.47
27620	415.53
27630	415.57
27640	415.57
27650	415.69
27660	415.83
27670	415.96
27680	416.04
27690	416.15
27700	416.27
27710	416.33
27720	416.48
27730	416.64
27740	416.7
27750	416.69
27760	416.86
27770	416.88
27780	416.99
27790	417.07
27800	417.07
27810	417.17
27820	417.25
27830	417.35
27840	417.43
27850	417.57
27860	417.64
27870	417.82
27880	417.88
27890	418.0
27900	418.12
27910	418.07
27920	418.09
27930	418.16
27940	418.18
27950	418.19
27960	418.3
27970	418.32
27980	418.51
27990	418.66
28000	418.72
28010	418.76
28020	418.8
28030	418.96
28040	418.99
28050	419.07
28060	419.02
28070	419.24
28080	419.34
28090	419.6
28100	419.77
28110	419.98
28120	420.03
28130	420.1
28140	420.11
28150	420.25
28160	420.28
28170	420.45
28180	420.52
28190	420.63
28200	420.73
28210	420.76
28220	420.96
28230	421.2
28240	421.34
28250	421.43
28260	421.47
28270	421.49
28280	421.55
28290	421.63
28300	421.69
28310	421.7
28320	421.82
28330	421.95
28340	422.13
28350	422.25
28360	422.36
28370	422.29
28380	422.44
28390	422.48
28400	422.46
28410	422.53
28420	422.6
28430	422.85
28440	422.9
28450	423.03
28460	423.17
28470	423.45
28480	423.55
28490	423.67
28500	423.72
28510	423.9
28520	423.95
28530	423.8
28540	423.78
28550	423.93
28560	423.98
28570	424.21
28580	424.39
28590	424.49
28600	424.59
28610	424.73
28620	424.83
28630	424.99
28640	425.15
28650	425.26
28660	425.32
28670	425.3
28680	425.38
28690	425.46
28700	425.48
28710	425.58
28720	425.72
28730	425.81
28740	425.96
28750	426.06
28760	426.39
28770	426.33
28780	426.37
28790	426.39
28800	426.34
28810	426.38
28820	426.6
28830	426.64
28840	426.62
28850	426.65
28860	426.81
28870	426.88
28880	426.88
28890	426.88
28900	427.03
28910	427.2
28920	427.41
28930	427.55
28940	427.65
28950	427.68
28960	427.73
28970	427.9
28980	427.99
28990	428.04
29000	428.05
29010	428.28
29020	428.44
29030	428.52
29040	428.57
29050	428.52
29060	428.61
29070	428.75
29080	428.82
29090	428.88
29100	428.88
29110	428.96
29120	429.04
29130	429.15
29140	429.18
29150	429.22
29160	429.23
29170	429.33
29180	429.29
29190	429.31
29200	429.35
29210	429.46
29220	429.58
29230	429.69
29240	429.8
29250	429.91
29260	430.07
29270	430.27
29280	430.39
29290	430.43
29300	430.45
29310	430.59
29320	430.69
29330	430.76
29340	430.9
29350	430.98
29360	430.97
29370	431.14
29380	431.26
29390	431.36
29400	431.33
29410	431.5
29420	431.62
29430	431.6
29440	431.78
29450	431.74
29460	431.72
29470	431.81
29480	431.88
29490	431.97
29500	432.06
29510	432.22
29520	432.25
29530	432.37
29540	432.55
29550	432.61
29560	432.67
29570	432.78
29580	432.83
29590	432.94
29600	432.95
29610	432.96
29620	432.95
29630	433.0
29640	432.92
29650	433.0
29660	433.14
29670	433.29
29680	433.34
29690	433.25
29700	433.33
29710	433.42
29720	433.47
29730	433.53
29740	433.6
29750	433.68
29760	433.69
29770	433.7
29780	433.78
29790	433.77
29800	433.75
29810	434.0
29820	434.21
29830	434.26
29840	434.39
29850	434.52
29860	434.69
29870	434.8
29880	434.93
29890	435.11
29900	435.21
29910	435.41
29920	435.49
29930	435.53
29940	435.61
29950	435.68
29960	435.66
29970	435.84
29980	435.92
29990	435.96
30000	436.05
30010	436.2
30020	436.23
30030	436.35
30040	436.42
30050	436.48
30060	436.53
30070	436.62
30080	436.71
30090	436.83
30100	436.84
30110	437.06
30120	437.17
30130	437.12
30140	437.25
30150	437.37
30160	437.34
30170	437.34
30180	437.42
30190	437.48
30200	437.55
30210	437.62
30220	437.68
30230	437.69
30240	437.91
30250	437.92
30260	437.95
30270	437.95
30280	437.95
30290	438.05
30300	438.19
30310	438.18
30320	438.23
30330	438.44
30340	438.53
30350	438.58
30360	438.75
30370	438.84
30380	438.95
30390	439.03
30400	439.16
30410	439.32
30420	439.37
30430	439.29
30440	439.35
30450	439.37
30460	439.5
30470	439.56
30480	439.68
30490	439.7
30500	439.74
30510	439.7
30520	439.8
30530	439.95
30540	440.02
30550	439.97
30560	440.19
30570	440.24
30580	440.28
30590	440.43
30600	440.6
30610	440.69
30620	440.86
30630	441.03
30640	441.07
30650	441.13
30660	441.26
30670	441.47
30680	441.58
30690	441.49
30700	441.6
30710	441.61
30720	441.7
30730	441.76
30740	441.84
30750	441.91
30760	441.97
30770	442.19
30780	442.37
30790	442.46
30800	442.57
30810	442.56
30820	442.63
30830	442.73
30840	442.91
30850	443.0
30860	443.01
30870	443.06
30880	443.13
30890	443.2
30900	443.26
30910	443.35
30920	443.37
30930	443.48
30940	443.5
30950	443.61
30960	443.71
30970	443.71
30980	443.84
30990	443.97
31000	444.06
31010	444.13
31020	444.16
31030	444.3
31040	444.43
31050	444.52
31060	444.56
31070	444.69
31080	444.68
31090	444.76
31100	444.91
31110	444.86
31120	445.04
31130	445.2
31140	445.26
31150	445.33
31160	445.44
31170	445.51
31180	445.62
31190	445.66
31200	445.78
31210	445.77
31220	445.89
31230	446.0
31240	446.0
31250	446.1
31260	446.14
31270	446.22
31280	446.33
31290	446.41
31300	446.49
31310	446.56
31320	446.65
31330	446.82
31340	446.82
31350	446.98
31360	447.1
31370	447.13
31380	447.23
31390	447.19
31400	447.17
31410	447.34
31420	447.47
31430	447.49
31440	447.56
31450	447.61
31460	447.73
31470	447.87
31480	448.04
31490	448.15
31500	448.24
31510	448.35
31520	448.47
31530	448.56
31540	448.61
31550	448.7
31560	448.82
31570	448.83
31580	448.86
31590	448.92
31600	449.04
31610	449.08
31620	449.17
31630	449.26
31640	449.37
31650	449.53
31660	449.54
31670	449.61
31680	449.66
31690	449.74
31700	449.81
31710	449.79
31720	449.97
31730	450.14
31740	450.1
31750	450.3
31760	450.46
31770	450.46
31780	450.46
31790	450.45
31800	450.57
31810	450.61
31820	450.65
31830	450.72
31840	450.7
31850	450.69
31860	450.7
31870	450.77
31880	450.68
31890	450.67
31900	450.88
31910	450.94
31920	451.09
31930	451.16
31940	451.21
31950	451.35
31960	451.45
31970	451.52
31980	451.57
31990	451.72
32000	451.82
32010	451.97
32020	452.03
32030	452.0
32040	452.13
32050	452.25
32060	452.33
32070	452.4
32080	452.56
32090	452.57
32100	452.69
32110	452.75
32120	452.86
32130	452.93
32140	453.06
32150	453.12
32160	453.2
32170	453.34
32180	453.38
32190	453.5
32200	453.52
32210	453.61
32220	453.63
32230	453.85
32240	453.82
32250	454.04
32260	454.25
32270	454.36
32280	454.39
32290	454.54
32300	454.57
32310	454.74
32320	454.82
32330	454.97
32340	454.92
32350	455.06
32360	455.05
32370	455.04
32380	455.14
32390	455.16
32400	455.28
32410	455.4
32420	455.47
32430	455.62
32440	455.65
32450	455.82
32460	455.92
32470	456.03
32480	456.24
32490	456.34
32500	456.45
32510	456.51
32520	456.58
32530	456.77
32540	456.8
32550	456.9
32560	456.89
32570	457.05
32580	457.11
32590	457.28
32600	457.38
32610	457.42
32620	457.37
32630	457.43
32640	457.62
32650	457.65
32660	457.71
32670	457.73
32680	457.86
32690	457.91
32700	457.94
32710	458.0
32720	458.05
32730	458.25
32740	458.31
32750	458.19
32760	458.28
32770	458.38
32780	458.48
32790	458.57
32800	458.59
32810	458.69
32820	458.7
32830	458.68
32840	458.79
32850	458.83
32860	458.98
32870	458.96
32880	459.11
32890	459.29
32900	459.33
32910	459.4
32920	459.5
32930	459.6
32940	459.74
32950	459.84
32960	459.94
32970	459.97
32980	459.98
32990	459.94
33000	460.0
33010	460.11
33020	460.18
33030	460.13
33040	460.21
33050	460.19
33060	460.16
33070	460.28
33080	460.29
33090	460.29
33100	460.43
33110	460.49
33120	460.55
33130	460.67
33140	460.77
33150	460.87
33160	460.83
33170	460.91
33180	461.0
33190	461.0
33200	461.14
33210	461.2
33220	461.17
33230	461.23
33240	461.2
33250	461.36
33260	461.42
33270	461.6
33280	461.72
33290	461.84
33300	462.01
33310	462.18
33320	462.25
33330	462.36
33340	462.38
33350	462.43
33360	462.49
33370	462.53
33380	462.62
33390	462.69
33400	462.78
33410	462.79
33420	462.96
33430	463.03
33440	463.09
33450	463.14
33460	463.17
33470	463.2
33480	463.33
33490	463.45
33500	463.51
33510	463.52
33520	463.52
33530	463.6
33540	463.64
33550	463.59
33560	463.71
33570	463.69
33580	463.66
33590	463.66
33600	463.77
33610	463.7
33620	463.77
33630	463.74
33640	463.81
33650	463.82
33660	463.97
33670	464.14
33680	464.22
33690	464.27
33700	464.33
33710	464.41
33720	464.45
33730	464.44
33740	464.56
33750	464.64
33760	464.73
33770	464.77
33780	464.8
33790	464.9
33800	465.11
33810	465.19
33820	465.31
33830	465.33
33840	465.42
33850	465.6
33860	465.79
33870	465.83
33880	465.98
33890	466.0
33900	466.03
33910	466.15
33920	466.29
33930	466.42
33940	466.54
33950	466.61
33960	466.7
33970	466.85
33980	466.96
33990	467.02
34000	467.06
34010	467.12
34020	467.14
34030	467.24
34040	467.35
34050	467.4
34060	467.57
34070	467.58
34080	467.6
34090	467.55
34100	467.6
34110	467.6
34120	467.62
34130	467.64
34140	467.7
34150	467.8
34160	467.82
34170	467.79
34180	467.88
34190	468.01
34200	468.0
34210	468.04
34220	468.09
34230	468.1
34240	468.22
34250	468.32
34260	468.34
34270	468.31
34280	468.33
34290	468.29
34300	468.32
34310	468.38
34320	468.54
34330	468.58
34340	468.56
34350	468.66
34360	468.84
34370	468.88
34380	468.95
34390	468.88
34400	468.94
34410	469.09
34420	468.98
34430	469.09
34440	469.24
34450	469.36
34460	469.34
34470	469.53
34480	469.51
34490	469.54
34500	469.59
34510	469.6
34520	469.74
34530	469.74
34540	469.76
34550	469.8
34560	469.79
34570	469.9
34580	469.98
34590	470.03
34600	470.23
34610	470.41
34620	470.46
34630	470.59
34640	470.73
34650	470.83
34660	470.83
34670	470.85
34680	470.9
34690	470.99
34700	471.03
34710	471.05
34720	471.11
34730	471.17
34740	471.25
34750	471.14
34760	471.25
34770	471.42
34780	471.57
34790	471.58
34800	471.58
34810	471.66
34820	471.73
34830	471.73
34840	471.92
34850	471.93
34860	471.97
34870	472.02
34880	472.16
34890	472.4
34900	472.56
34910	472.69
34920	472.83
34930	472.89
34940	472.92
34950	473.06
34960	473.13
34970	473.17
34980	473.35
34990	473.45
35000	473.52
35010	473.58
35020	473.62
35030	473.63
35040	473.67
35050	473.72
35060	473.82
35070	473.97
35080	474.12
35090	474.23
35100	474.26
35110	474.4
35120	474.51
35130	474.5
35140	474.54
35150	474.59
35160	474.7
35170	474.89
35180	474.98
35190	474.99
35200	475.1
35210	475.23
35220	475.33
35230	475.32
35240	475.34
35250	475.38
35260	475.48
35270	475.55
35280	475.63
35290	475.69
35300	475.84
35310	475.86
35320	475.86
35330	475.96
35340	476.04
35350	476.13
35360	476.27
35370	476.32
35380	476.4
35390	476.42
35400	476.43
35410	476.43
35420	476.53
35430	476.59
35440	476.63
35450	476.71
35460	476.88
35470	476.9
35480	477.0
35490	477.0
35500	477.02
35510	477.19
35520	477.32
35530	477.45
35540	477.5
35550	477.44
35560	477.55
35570	477.65
35580	477.75
35590	477.76
35600	477.84
35610	477.88
35620	477.87
35630	477.86
35640	478.01
35650	478.11
35660	478.12
35670	478.13
35680	478.37
35690	478.4
35700	478.49
35710	478.52
35720	478.7
35730	478.75
35740	478.82
35750	478.98
35760	479.1
35770	479.12
35780	479.19
35790	479.17
35800	479.17
35810	479.31
35820	479.41
35830	479.38
35840	479.45
35850	479.6
35860	479.65
35870	479.7
35880	479.8
35890	479.9
35900	479.91
35910	480.02
35920	480.08
35930	480.1
35940	480.2
35950	480.34
35960	480.39
35970	480.41
35980	480.45
35990	480.51
36000	480.54
36010	480.61
36020	480.64
36030	480.73
36040	480.89
36050	480.88
36060	480.98
36070	481.11
36080	481.1
36090	481.15
36100	481.23
36110	481.33
36120	481.39
36130	481.47
36140	481.47
36150	481.42
36160	481.43
36170	481.46
36180	481.54
36190	481.59
36200	481.74
36210	481.69
36220	481.84
36230	481.93
36240	481.97
36250	482.01
36260	482.26
36270	482.38
36280	482.49
36290	482.6
36300	482.72
36310	482.87
36320	482.99
36330	482.97
36340	483.05
36350	483.14
36360	483.2
36370	483.34
36380	483.33
36390	483.34
36400	483.37
36410	483.31
36420	483.4
36430	483.31
36440	483.26
36450	483.39
36460	483.53
36470	483.65
36480	483.81
36490	483.87
36500	483.91
36510	483.95
36520	484.11
36530	484.25
36540	484.31
36550	484.37
36560	484.58
36570	484.6
36580	484.59
36590	484.57
36600	484.48
36610	484.62
36620	484.68
36630	484.79
36640	484.86
36650	484.92
36660	485.05
36670	485.31
36680	485.28
36690	485.36
36700	485.34
36710	485.29
36720	485.48
36730	485.47
36740	485.49
36750	485.63
36760	485.76
36770	485.76
36780	485.85
36790	485.9
36800	485.91
36810	486.0
36820	486.02
36830	486.06
36840	486.1
36850	486.24
36860	486.24
36870	486.14
36880	486.35
36890	486.47
36900	486.44
36910	486.47
36920	486.57
36930	486.7
36940	486.78
36950	486.83
36960	486.87
36970	486.95
36980	487.07
36990	487.12
37000	487.2
37010	487.33
37020	487.35
37030	487.48
37040	487.41
37050	487.6
37060	487.64
37070	487.74
37080	487.84
37090	487.93
37100	487.99
37110	487.98
37120	488.02
37130	488.11
37140	488.2
37150	488.31
37160	488.31
37170	488.39
37180	488.51
37190	488.58
37200	488.62
37210	488.67
37220	488.59
37230	488.75
37240	488.82
37250	488.88
37260	489.01
37270	489.2
37280	489.26
37290	489.4
37300	489.51
37310	489.58
37320	489.6
37330	489.62
37340	489.56
37350	489.61
37360	489.6
37370	489.75
37380	489.8
37390	489.93
37400	489.99
37410	490.04
37420	490.17
37430	490.23
37440	490.29
37450	490.3
37460	490.43
37470	490.56
37480	490.67
37490	490.65
37500	490.69
37510	490.74
37520	490.87
37530	490.93
37540	491.12
37550	491.17
37560	491.3
37570	491.33
37580	491.35
37590	491.49
37600	491.55
37610	491.57
37620	491.81
37630	491.94
37640	491.97
37650	492.04
37660	492.03
37670	492.14
37680	492.33
37690	492.35
37700	492.42
37710	492.47
37720	492.5
37730	492.57
37740	492.62
37750	492.62
37760	492.73
37770	492.84
37780	492.85
37790	492.89
37800	493.04
37810	493.18
37820	493.22
37830	493.27
37840	493.24
37850	493.25
37860	493.45
37870	493.67
37880	493.75
37890	493.85
37900	493.97
37910	494.0
37920	494.11
37930	494.29
37940	494.35
37950	494.37
37960	494.37
37970	494.42
37980	494.55
37990	494.61
38000	494.74
38010	494.8
38020	494.79
38030	494.81
38040	494.94
38050	495.06
38060	495.13
38070	495.14
38080	495.32
38090	495.38
38100	495.45
38110	495.42
38120	495.44
38130	495.47
38140	495.51
38150	495.53
38160	495.55
38170	495.64
38180	495.58
38190	495.68
38200	495.74
38210	495.9
38220	495.91
38230	496.05
38240	496.15
38250	496.23
38260	496.21
38270	496.27
38280	496.35
38290	496.47
38300	496.53
38310	496.62
38320	496.63
38330	496.71
38340	496.73
38350	496.77
38360	496.84
38370	496.79
38380	496.91
38390	497.0
38400	496.96
38410	497.06
38420	497.23
38430	497.29
38440	497.34
38450	497.5
38460	497.5
38470	497.55
38480	497.56
38490	497.63
38500	497.71
38510	497.76
38520	497.77
38530	497.91
38540	497.87
38550	497.81
38560	497.86
38570	497.9
38580	497.9
38590	497.98
38600	498.06
38610	498.23
38620	498.4
38630	498.53
38640	498.62
38650	498.62
38660	498.7
38670	498.82
38680	498.87
38690	498.95
38700	499.01
38710	499.02
38720	499.03
38730	498.98
38740	499.09
38750	499.12
38760	499.32
38770	499.33
38780	499.47
38790	499.54
38800	499.62
38810	499.64
38820	499.76
38830	499.85
38840	499.92
38850	499.92
38860	500.0
38870	500.05
38880	500.21
38890	500.33
38900	500.42
38910	500.43
38920	500.41
38930	500.42
38940	500.58
38950	500.7
38960	500.77
38970	500.93
38980	500.98
38990	501.0
39000	501.05
39010	501.14
39020	501.17
39030	501.22
39040	501.33
39050	501.38
39060	501.45
39070	501.61
39080	501.74
39090	501.85
39100	501.89
39110	502.0
39120	502.04
39130	501.99
39140	502.13
39150	502.16
39160	502.27
39170	502.33
39180	502.42
39190	502.57
39200	502.63
39210	502.76
39220	502.86
39230	502.96
39240	503.05
39250	503.17
39260	503.21
39270	503.22
39280	503.29
39290	503.32
39300	503.34
39310	503.35
39320	503.48
39330	503.5
39340	503.54
39350	503.57
39360	503.72
39370	503.76
39380	503.75
39390	503.87
39400	503.93
39410	504.01
39420	504.0
39430	504.15
39440	504.15
39450	504.3
39460	504.38
39470	504.46
39480	504.49
39490	504.62
39500	504.78
39510	504.82
39520	504.87
39530	504.92
39540	505.03
39550	505.09
39560	505.24
39570	505.38
39580	505.43
39590	505.51
39600	505.52
39610	505.52
39620	505.7
39630	505.81
39640	505.8
39650	505.8
39660	505.77
39670	505.87
39680	505.9
39690	506.18
39700	506.22
39710	506.22
39720	506.31
39730	506.42
39740	506.45
39750	506.51
39760	506.54
39770	506.59
39780	506.74
39790	506.84
39800	506.97
39810	506.97
39820	507.13
39830	507.11
39840	507.12
39850	507.2
39860	507.23
39870	507.29
39880	507.34
39890	507.48
39900	507.51
39910	507.67
39920	507.75
39930	507.76
39940	507.91
39950	507.97
39960	508.05
39970	508.04
39980	508.1
39990	508.29
40000	508.44
40010	508.5
40020	508.54
40030	508.67
40040	508.68
40050	508.8
40060	508.9
40070	508.96
40080	509.05
40090	509.11
40100	509.24
40110	509.4
40120	509.5
40130	509.6
40140	509.7
40150	509.83
40160	509.9
40170	510.02
40180	510.21
40190	510.2
40200	510.25
40210	510.26
40220	510.35
40230	510.36
40240	510.42
40250	510.54
40260	510.49
40270	510.56
40280	510.67
40290	510.67
40300	510.81
40310	510.84
40320	510.91
40330	510.88
40340	510.92
40350	511.01
40360	511.06
40370	511.09
40380	511.17
40390	511.2
40400	511.19
40410	511.25
40420	511.34
40430	511.4
40440	511.43
40450	511.4
40460	511.46
40470	511.45
40480	511.58
40490	511.68
40500	511.85
40510	511.72
40520	511.82
40530	511.78
40540	511.9
40550	511.96
40560	512.03
40570	512.14
40580	512.29
40590	512.44
40600	512.45
40610	512.41
40620	512.5
40630	512.65
40640	512.64
40650	512.68
40660	512.7
40670	512.75
40680	512.93
40690	513.08
40700	513.2
40710	513.22
40720	513.31
40730	513.47
40740	513.57
40750	513.77
40760	513.85
40770	513.93
40780	514.02
40790	514.17
40800	514.39
40810	514.38
40820	514.58
40830	514.71
40840	514.81
40850	514.9
40860	514.86
40870	514.94
40880	514.94
40890	515.04
40900	515.1
40910	515.2
40920	515.27
40930	515.27
40940	515.45
40950	515.6
40960	515.65
40970	515.77
40980	515.93
40990	515.94
41000	516.02
41010	516.09
41020	516.24
41030	516.34
41040	516.42
41050	516.42
41060	516.57
41070	516.66
41080	516.77
41090	516.75
41100	516.9
41110	516.97
41120	517.19
41130	517.21
41140	517.19
41150	517.36
41160	517.43
41170	517.55
41180	517.58
41190	517.6
41200	517.67
41210	517.84
41220	517.83
41230	517.91
41240	518.09
41250	518.25
41260	518.3
41270	518.43
41280	518.6
41290	518.63
41300	518.69
41310	518.82
41320	518.96
41330	519.07
41340	519.14
41350	519.3
41360	519.34
41370	519.39
41380	519.46
41390	519.42
41400	519.38
41410	519.32
41420	519.46
41430	519.54
41440	519.57
41450	519.66
41460	519.77
41470	519.79
41480	519.81
41490	519.93
41500	520.04
41510	520.14
41520	520.12
41530	520.2
41540	520.19
41550	520.38
41560	520.44
41570	520.52
41580	520.65
41590	520.8
41600	520.86
41610	521.0
41620	521.09
41630	521.1
41640	521.2
41650	521.3
41660	521.36
41670	521.41
41680	521.45
41690	521.4
41700	521.5
41710	521.49
41720	521.54
41730	521.63
41740	521.64
41750	521.67
41760	521.77
41770	521.87
41780	522.02
41790	522.1
41800	522.17
41810	522.26
41820	522.35
41830	522.43
41840	522.44
41850	522.46
41860	522.64
41870	522.61
41880	522.67
41890	522.71
41900	522.7
41910	522.67
41920	522.72
41930	522.73
41940	522.87
41950	522.96
41960	523.07
41970	523.13
41980	523.11
41990	523.23
42000	523.22
42010	523.25
42020	523.36
42030	523.51
42040	523.64
42050	523.64
42060	523.68
42070	523.8
42080	523.83
42090	523.87
42100	523.94
42110	523.96
42120	524.1
42130	524.14
42140	524.21
42150	524.25
42160	524.36
42170	524.48
42180	524.55
42190	524.61
42200	524.58
42210	524.66
42220	524.66
42230	524.82
42240	524.94
42250	525.09
42260	525.2
42270	525.19
42280	525.23
42290	525.29
42300	525.34
42310	525.41
42320	525.46
42330	525.46
42340	525.48
42350	525.51
42360	525.49
42370	525.62
42380	525.7
42390	525.65
42400	525.72
42410	525.89
42420	526.02
42430	526.19
42440	526.21
42450	526.38
42460	526.38
42470	526.43
42480	526.46
42490	526.53
42500	526.66
42510	526.64
42520	526.73
42530	526.82
42540	526.88
42550	526.97
42560	527.02
42570	527.21
42580	527.2
42590	527.26
42600	527.27
42610	527.36
42620	527.5
42630	527.56
42640	527.65
42650	527.79
42660	527.78
42670	527.98
42680	528.07
42690	528.09
42700	528.15
42710	528.14
42720	528.18
42730	528.22
42740	528.28
42750	528.34
42760	528.44
42770	528.47
42780	528.5
42790	528.56
42800	528.67
42810	528.88
42820	528.86
42830	528.99
42840	529.11
42850	529.05
42860	529.28
42870	529.39
42880	529.54
42890	529.59
42900	529.71
42910	529.74
42920	529.81
42930	529.7
42940	529.74
42950	529.87
42960	530.02
42970	530.16
42980	530.36
42990	530.5
43000	530.63
43010	530.7
43020	530.75
43030	530.9
43040	530.95
43050	530.91
43060	531.04
43070	531.13
43080	531.11
43090	531.17
43100	531.22
43110	531.3
43120	531.36
43130	531.34
43140	531.39
43150	531.37
43160	531.48
43170	531.52
43180	531.75
43190	531.82
43200	531.79
43210	531.92
43220	532.05
43230	532.07
43240	532.17
43250	532.12
43260	532.17
43270	532.28
43280	532.33
43290	532.42
43300	532.61
43310	532.79
43320	532.66
43330	532.76
43340	532.75
43350	532.83
43360	532.84
43370	532.85
43380	532.98
43390	533.15
43400	533.26
43410	533.38
43420	533.55
43430	533.62
43440	533.69
43450	533.78
43460	533.86
43470	534.1
43480	534.13
43490	534.22
43500	534.21
43510	534.21
43520	534.24
43530	534.36
43540	534.44
43550	534.47
43560	534.46
43570	534.53
43580	534.57
43590	534.69
43600	534.9
43610	534.99
43620	535.11
43630	535.14
43640	535.2
43650	535.26
43660	535.45
43670	535.47
43680	535.59
43690	535.63
43700	535.69
43710	535.78
43720	535.85
43730	535.9
43740	535.98
43750	535.95
43760	535.92
43770	535.99
43780	536.11
43790	536.16
43800	536.27
43810	536.33
43820	536.43
43830	536.49
43840	536.52
43850	536.55
43860	536.56
43870	536.68
43880	536.69
43890	536.75
43900	536.81
43910	536.84
43920	536.88
43930	536.81
43940	536.94
43950	537.05
43960	537.18
43970	537.3
43980	537.47
43990	537.6
44000	537.71
44010	537.76
44020	537.91
44030	537.98
44040	538.11
44050	538.08
44060	538.15
44070	538.24
44080	538.35
44090	538.46
44100	538.58
44110	538.68
44120	538.76
44130	538.76
44140	538.78
44150	538.75
44160	538.8
44170	538.86
44180	538.85
44190	539.01
44200	539.08
44210	539.2
44220	539.23
44230	539.37
44240	539.42
44250	539.48
44260	539.55
44270	539.67
44280	539.72
44290	539.71
44300	539.84
44310	539.91
44320	540.02
44330	540.14
44340	540.17
44350	540.24
44360	540.29
44370	540.33
44380	540.39
44390	540.46
44400	540.59
44410	540.71
44420	540.75
44430	540.74
44440	540.82
44450	540.89
44460	540.89
44470	540.98
44480	541.01
44490	540.93
44500	541.0
44510	541.04
44520	541.05
44530	541.19
44540	541.21
44550	541.34
44560	541.37
44570	541.38
44580	541.4
44590	541.46
44600	541.56
44610	541.54
44620	541.67
44630	541.71
44640	541.78
44650	541.81
44660	541.76
44670	541.85
44680	541.93
44690	541.95
44700	541.99
44710	542.04
44720	541.99
44730	542.02
44740	542.04
44750	542.07
44760	542.1
44770	542.19
44780	542.32
44790	542.49
44800	542.58
44810	542.63
44820	542.72
44830	542.77
44840	542.79
44850	542.84
44860	542.8
44870	542.84
44880	542.99
44890	543.0
44900	542.97
44910	543.06
44920	543.0
44930	543.12
44940	543.13
44950	543.19
44960	543.24
44970	543.33
44980	543.36
44990	543.44
45000	543.51
45010	543.53
45020	543.72
45030	543.74
45040	543.79
45050	543.79
45060	543.98
45070	544.05
45080	544.08
45090	544.24
45100	544.3
45110	544.39
45120	544.5
45130	544.62
45140	544.67
45150	544.77
45160	544.86
45170	544.9
45180	544.99
45190	544.98
45200	545.12
45210	545.12
45220	545.2
45230	545.3
45240	545.5
45250	545.58
45260	545.61
45270	545.78
45280	545.84
45290	545.93
45300	545.94
45310	546.07
45320	546.07
45330	546.12
45340	546.21
45350	546.26
45360	546.34
45370	546.38
45380	546.48
45390	546.59
45400	546.58
45410	546.67
45420	546.72
45430	546.72
45440	546.73
45450	546.81
45460	546.8
45470	546.92
45480	547.04
45490	547.13
45500	547.21
45510	547.24
45520	547.39
45530	547.57
45540	547.61
45550	547.81
45560	547.94
45570	547.96
45580	547.96
45590	547.96
45600	548.1
45610	548.13
45620	548.21
45630	548.27
45640	548.25
45650	548.27
45660	548.36
45670	548.43
45680	548.46
45690	548.52
45700	548.55
45710	548.59
45720	548.67
45730	548.73
45740	548.81
45750	548.82
45760	548.87
45770	548.82
45780	548.91
45790	549.0
45800	549.11
45810	549.18
45820	549.24
45830	549.36
45840	549.45
45850	549.54
45860	549.56
45870	549.57
45880	549.64
45890	549.66
45900	549.75
45910	549.86
45920	549.99
45930	549.95
45940	550.09
45950	550.16
45960	550.22
45970	550.32
45980	550.31
45990	550.32
46000	550.33
46010	550.28
46020	550.37
46030	550.42
46040	550.5
46050	550.63
46060	550.63
46070	550.8
46080	550.9
46090	551.1
46100	551.04
46110	551.05
46120	551.15
46130	551.18
46140	551.26
46150	551.31
46160	551.38
46170	551.48
46180	551.64
46190	551.64
46200	551.67
46210	551.79
46220	551.81
46230	551.81
46240	551.86
46250	551.99
46260	552.07
46270	552.1
46280	552.12
46290	552.15
46300	552.21
46310	552.2
46320	552.39
46330	552.43
46340	552.38
46350	552.39
46360	552.36
46370	552.42
46380	552.43
46390	552.48
46400	552.53
46410	552.58
46420	552.73
46430	552.79
46440	552.83
46450	552.88
46460	552.94
46470	553.12
46480	553.06
46490	553.09
46500	553.12
46510	553.17
46520	553.27
46530	553.29
46540	553.26
46550	553.27
46560	553.22
46570	553.27
46580	553.34
46590	553.36
46600	553.36
46610	553.45
46620	553.46
46630	553.65
46640	553.69
46650	553.79
46660	553.99
46670	553.96
46680	554.05
46690	554.05
46700	554.03
46710	554.04
46720	554.05
46730	554.2
46740	554.21
46750	554.28
46760	554.31
46770	554.37
46780	554.56
46790	554.58
46800	554.67
46810	554.73
46820	554.81
46830	554.98
46840	555.03
46850	555.12
46860	555.29
46870	555.39
46880	555.45
46890	555.62
46900	555.72
46910	555.71
46920	555.79
46930	555.8
46940	555.88
46950	555.96
46960	556.1
46970	556.18
46980	556.25
46990	556.32
47000	556.42
47010	556.51
47020	556.58
47030	556.58
47040	556.74
47050	556.8
47060	556.88
47070	556.99
47080	557.14
47090	557.23
47100	557.3
47110	557.44
47120	557.52
47130	557.65
47140	557.72
47150	557.79
47160	557.78
47170	557.86
47180	557.97
47190	557.94
47200	558.01
47210	558.05
47220	558.1
47230	558.09
47240	558.07
47250	558.12
47260	558.15
47270	558.15
47280	558.2
47290	558.35
47300	558.49
47310	558.58
47320	558.67
47330	558.62
47340	558.7
47350	558.73
47360	558.81
47370	558.9
47380	558.95
47390	559.04
47400	559.11
47410	559.16
47420	559.24
47430	559.29
47440	559.36
47450	559.35
47460	559.42
47470	559.55
47480	559.61
47490	559.63
47500	559.73
47510	559.77
47520	559.88
47530	559.95
47540	559.96
47550	559.96
47560	560.01
47570	560.09
47580	560.16
47590	560.23
47600	560.27
47610	560.4
47620	560.48
47630	560.66
47640	560.75
47650	560.79
47660	560.81
47670	560.76
47680	560.76
47690	560.76
47700	560.84
47710	560.76
47720	560.75
47730	560.77
47740	560.79
47750	560.73
47760	560.79
47770	560.93
47780	561.07
47790	561.07
47800	561.11
47810	561.13
47820	561.18
47830	561.27
47840	561.33
47850	561.41
47860	561.54
47870	561.58
47880	561.67
47890	561.77
47900	561.97
47910	562.02
47920	562.05
47930	562.15
47940	562.23
47950	562.2
47960	562.31
47970	562.35
47980	562.44
47990	562.43
48000	562.49
48010	562.6
48020	562.63
48030	562.69
48040	562.66
48050	562.66
48060	562.76
48070	562.7
48080	562.61
48090	562.66
48100	562.68
48110	562.68
48120	562.84
48130	562.82
48140	562.95
48150	563.06
48160	563.19
48170	563.23
48180	563.29
48190	563.38
48200	563.44
48210	563.45
48220	563.47
48230	563.53
48240	563.6
48250	563.64
48260	563.69
48270	563.72
48280	563.73
48290	563.79
48300	563.8
48310	563.85
48320	563.89
48330	563.97
48340	563.96
48350	563.94
48360	564.0
48370	564.16
48380	564.16
48390	564.15
48400	564.22
48410	564.31
48420	564.45
48430	564.47
48440	564.57
48450	564.68
48460	564.78
48470	564.88
48480	565.03
48490	565.25
48500	565.41
48510	565.38
48520	565.38
48530	565.56
48540	565.6
48550	565.72
48560	565.8
48570	565.93
48580	566.01
48590	566.06
48600	566.09
48610	566.18
48620	566.19
48630	566.36
48640	566.39
48650	566.44
48660	566.47
48670	566.5
48680	566.56
48690	566.61
48700	566.69
48710	566.67
48720	566.78
48730	566.96
48740	566.97
48750	567.03
48760	567.07
48770	567.12
48780	567.21
48790	567.17
48800	567.22
48810	567.25
48820	567.29
48830	567.26
48840	567.23
48850	567.46
48860	567.6
48870	567.74
48880	567.81
48890	567.87
48900	567.95
48910	568.11
48920	568.07
48930	568.13
48940	568.27
48950	568.42
48960	568.42
48970	568.42
48980	568.48
48990	568.47
49000	568.56
49010	568.54
49020	568.7
49030	568.69
49040	568.84
49050	568.9
49060	569.0
49070	569.05
49080	569.19
49090	569.25
49100	569.32
49110	569.35
49120	569.4
49130	569.48
49140	569.66
49150	569.76
49160	569.76
49170	569.85
49180	569.81
49190	569.83
49200	569.97
49210	569.98
49220	569.98
49230	570.12
49240	570.16
49250	570.24
49260	570.22
49270	570.28
49280	570.39
49290	570.37
49300	570.38
49310	570.41
49320	570.44
49330	570.49
49340	570.61
49350	570.64
49360	570.7
49370	570.67
49380	570.78
49390	570.83
49400	570.88
49410	571.07
49420	571.12
49430	571.17
49440	571.22
49450	571.4
49460	571.49
49470	571.57
49480	571.61
49490	571.71
49500	571.8
49510	571.95
49520	571.96
49530	572.04
49540	572.13
49550	572.19
49560	572.15
49570	572.26
49580	572.3
49590	572.34
49600	572.25
49610	572.29
49620	572.43
49630	572.58
49640	572.7
49650	572.79
49660	572.78
49670	572.84
49680	572.9
49690	572.91
49700	572.98
49710	573.1
49720	573.14
49730	573.27
49740	573.29
49750	573.4
49760	573.39
49770	573.4
49780	573.5
49790	573.62
49800	573.71
49810	573.77
49820	573.85
49830	573.85
49840	573.85
49850	573.93
49860	573.89
49870	573.96
49880	573.92
49890	573.97
49900	574.1
49910	574.14
49920	574.18
49930	574.24
49940	574.31
49950	574.33
49960	574.32
49970	574.33
49980	574.35
49990	574.38
50000	574.37
50010	574.45
50020	574.45
50030	574.41
50040	574.48
50050	574.51
50060	574.58
50070	574.55
50080	574.72
50090	574.85
50100	575.0
50110	575.04
50120	575.13
50130	575.17
50140	575.3
50150	575.34
50160	575.42
50170	575.46
50180	575.53
50190	575.66
50200	575.68
50210	575.74
50220	575.83
50230	575.87
50240	575.84
50250	575.84
50260	575.88
50270	575.96
50280	576.08
50290	576.17
50300	576.28
50310	576.31
50320	576.38
50330	576.33
50340	576.5
50350	576.58
50360	576.71
50370	576.77
50380	576.8
50390	576.8
50400	576.84
50410	576.93
50420	577.04
50430	577.01
50440	577.1
50450	577.13
50460	577.13
50470	577.2
50480	577.29
50490	577.3
50500	577.33
50510	577.32
50520	577.49
50530	577.5
50540	577.7
50550	577.68
50560	577.84
50570	577.9
50580	578.06
50590	578.09
50600	578.13
50610	578.2
50620	578.32
50630	578.47
50640	578.52
50650	578.69
50660	578.67
50670	578.7
50680	578.81
50690	578.82
50700	578.94
50710	578.91
50720	579.06
50730	579.15
50740	579.03
50750	579.01
50760	578.97
50770	578.98
50780	579.15
50790	579.14
50800	579.23
50810	579.39
50820	579.55
50830	579.57
50840	579.52
50850	579.6
50860	579.57
50870	579.67
50880	579.8
50890	579.82
50900	579.94
50910	579.96
50920	579.99
50930	580.1
50940	580.27
50950	580.48
50960	580.52
50970	580.48
50980	580.67
50990	580.71
51000	580.67
51010	580.82
51020	580.88
51030	581.02
51040	581.08
51050	581.13
51060	581.3
51070	581.35
51080	581.32
51090	581.35
51100	581.33
51110	581.43
51120	581.57
51130	581.61
51140	581.72
51150	581.72
51160	581.76
51170	581.82
51180	582.0
51190	582.12
51200	582.15
51210	582.14
51220	582.28
51230	582.3
51240	582.45
51250	582.44
51260	582.49
51270	582.49
51280	582.67
51290	582.78
51300	582.79
51310	582.95
51320	583.04
51330	583.12
51340	583.21
51350	583.14
51360	583.18
51370	583.25
51380	583.34
51390	583.43
51400	583.49
51410	583.56
51420	583.63
51430	583.67
51440	583.74
51450	583.87
51460	583.92
51470	583.99
51480	584.11
51490	584.16
51500	584.21
51510	584.16
51520	584.19
51530	584.29
51540	584.33
51550	584.26
51560	584.3
51570	584.29
51580	584.29
51590	584.33
51600	584.39
51610	584.43
51620	584.49
51630	584.52
51640	584.57
51650	584.59
51660	584.65
51670	584.67
51680	584.8
51690	584.82
51700	584.82
51710	584.85
51720	584.9
51730	584.9
51740	584.99
51750	585.02
51760	585.1
51770	585.16
51780	585.25
51790	585.36
51800	585.38
51810	585.39
51820	585.46
51830	585.43
51840	585.55
51850	585.54
51860	585.56
51870	585.64
51880	585.6
51890	585.68
51900	585.73
51910	585.83
51920	585.8
51930	585.9
51940	585.99
51950	586.03
51960	586.08
51970	586.15
51980	586.19
51990	586.23
52000	586.31
52010	586.4
52020	586.51
52030	586.54
52040	586.54
52050	586.54
52060	586.61
52070	586.63
52080	586.73
52090	586.73
52100	586.79
52110	586.82
52120	586.87
52130	586.98
52140	587.03
52150	587.07
52160	587.17
52170	587.18
52180	587.18
52190	587.19
52200	587.21
52210	587.27
52220	587.31
52230	587.43
52240	587.53
52250	587.58
52260	587.55
52270	587.68
52280	587.68
52290	587.71
52300	587.77
52310	587.84
52320	587.89
52330	587.92
52340	588.05
52350	588.15
52360	588.2
52370	588.25
52380	588.26
52390	588.35
52400	588.4
52410	588.37
52420	588.41
52430	588.5
52440	588.56
52450	588.64
52460	588.67
52470	588.71
52480	588.83
52490	588.85
52500	588.89
52510	588.96
52520	588.98
52530	589.06
52540	589.05
52550	589.07
52560	589.14
52570	589.2
52580	589.23
52590	589.25
52600	589.42
52610	589.43
52620	589.47
52630	589.46
52640	589.54
52650	589.73
52660	589.74
52670	589.85
52680	589.87
52690	589.92
52700	589.93
52710	590.06
52720	590.2
52730	590.24
52740	590.22
52750	590.22
52760	590.2
52770	590.32
52780	590.38
52790	590.47
52800	590.6
52810	590.72
52820	590.9
52830	590.94
52840	591.07
52850	591.08
52860	591.06
52870	591.12
52880	591.19
52890	591.16
52900	591.16
52910	591.12
52920	591.12
52930	591.11
52940	591.17
52950	591.28
52960	591.35
52970	591.35
52980	591.35
52990	591.32
53000	591.41
53010	591.51
53020	591.58
53030	591.66
53040	591.8
53050	591.83
53060	591.88
53070	591.97
53080	591.94
53090	592.06
53100	592.14
53110	592.14
53120	592.33
53130	592.39
53140	592.54
53150	592.53
53160	592.59
53170	592.73
53180	592.78
53190	592.93
53200	592.94
53210	592.96
53220	593.08
53230	593.09
53240	593.07
53250	593.15
53260	593.14
53270	593.14
53280	593.23
53290	593.27
53300	593.33
53310	593.46
53320	593.51
53330	593.56
53340	593.59
53350	593.69
53360	593.72
53370	593.82
53380	593.91
53390	593.89
53400	593.94
53410	594.06
53420	594.1
53430	594.18
53440	594.25
53450	594.26
53460	594.36
53470	594.5
53480	594.55
53490	594.61
53500	594.74
53510	594.73
53520	594.77
53530	594.75
53540	594.76
53550	594.89
53560	594.91
53570	594.96
53580	595.03
53590	595.05
53600	595.1
53610	595.25
53620	595.29
53630	595.36
53640	595.37
53650	595.54
53660	595.62
53670	595.66
53680	595.77
53690	595.73
53700	595.75
53710	595.89
53720	596.03
53730	596.1
53740	596.12
53750	596.23
53760	596.3
53770	596.42
53780	596.42
53790	596.44
53800	596.5
53810	596.56
53820	596.61
53830	596.74
53840	596.76
53850	596.82
53860	596.88
53870	596.93
53880	597.01
53890	596.99
53900	597.03
53910	597.1
53920	597.23
53930	597.2
53940	597.19
53950	597.34
53960	597.41
53970	597.46
53980	597.46
53990	597.47
54000	597.58
54010	597.64
54020	597.67
54030	597.68
54040	597.73
54050	597.9
54060	597.95
54070	597.98
54080	598.1
54090	598.19
54100	598.26
54110	598.32
54120	598.48
54130	598.5
54140	598.54
54150	598.52
54160	598.62
54170	598.71
54180	598.85
54190	598.86
54200	598.87
54210	598.9
54220	599.04
54230	599.05
54240	599.13
54250	599.21
54260	599.27
54270	599.35
54280	599.41
54290	599.32
54300	599.33
54310	599.39
54320	599.38
54330	599.49
54340	599.49
54350	599.42
54360	599.39
54370	599.43
54380	599.52
54390	599.47
54400	599.5
54410	599.6
54420	599.66
54430	599.64
54440	599.84
54450	599.76
54460	599.83
54470	599.96
54480	600.08
54490	600.09
54500	600.13
54510	600.16
54520	600.23
54530	600.32
54540	600.37
54550	600.5
54560	600.51
54570	600.54
54580	600.67
54590	600.67
54600	600.74
54610	600.75
54620	600.78
54630	600.9
54640	600.9
54650	600.98
54660	601.02
54670	601.08
54680	601.13
54690	601.24
54700	601.29
54710	601.37
54720	601.4
54730	601.59
54740	601.69
54750	601.73
54760	601.84
54770	601.87
54780	601.96
54790	602.01
54800	602.06
54810	602.21
54820	602.26
54830	602.29
54840	602.3
54850	602.33
54860	602.38
54870	602.37
54880	602.37
54890	602.45
54900	602.52
54910	602.51
54920	602.53
54930	602.6
54940	602.64
54950	602.74
54960	602.74
54970	602.85
54980	602.86
54990	602.94
55000	603.0
55010	603.07
55020	603.08
55030	603.11
55040	603.09
55050	603.27
55060	603.36
55070	603.37
55080	603.43
55090	603.53
55100	603.63
55110	603.69
55120	603.76
55130	603.8
55140	603.92
55150	603.95
55160	603.94
55170	603.93
55180	604.0
55190	604.05
55200	604.15
55210	604.16
55220	604.15
55230	604.14
55240	604.27
55250	604.38
55260	604.45
55270	604.58
55280	604.62
55290	604.58
55300	604.62
55310	604.7
55320	604.74
55330	604.82
55340	604.8
55350	604.83
55360	604.83
55370	604.84
55380	604.89
55390	604.96
55400	605.06
55410	605.1
55420	605.15
55430	605.28
55440	605.29
55450	605.4
55460	605.45
55470	605.48
55480	605.53
55490	605.52
55500	605.64
55510	605.62
55520	605.74
55530	605.82
55540	605.85
55550	605.9
55560	605.93
55570	605.99
55580	606.0
55590	605.99
55600	606.11
55610	606.15
55620	606.22
55630	606.27
55640	606.29
55650	606.43
55660	606.44
55670	606.53
55680	606.61
55690	606.69
55700	606.78
55710	606.82
55720	606.76
55730	606.87
55740	606.89
55750	606.98
55760	606.99
55770	607.11
55780	607.21
55790	607.17
55800	607.2
55810	607.25
55820	607.33
55830	607.39
55840	607.53
55850	607.64
55860	607.69
55870	607.74
55880	607.79
55890	607.81
55900	607.85
55910	607.84
55920	607.84
55930	608.02
55940	608.07
55950	608.11
55960	608.17
55970	608.16
55980	608.23
55990	608.29
56000	608.32
56010	608.26
56020	608.32
56030	608.41
56040	608.47
56050	608.48
56060	608.54
56070	608.58
56080	608.66
56090	608.58
56100	608.67
56110	608.75
56120	608.8
56130	608.89
56140	608.96
56150	609.03
56160	609.1
56170	609.13
56180	609.16
56190	609.19
56200	609.14
56210	609.18
56220	609.37
56230	609.39
56240	609.56
56250	609.51
56260	609.51
56270	609.53
56280	609.56
56290	609.6
56300	609.66
56310	609.66
56320	609.82
56330	609.83
56340	609.92
56350	610.03
56360	610.04
56370	610.04
56380	610.1
56390	610.22
56400	610.21
56410	610.26
56420	610.32
56430	610.37
56440	610.41
56450	610.56
56460	610.7
56470	610.67
56480	610.7
56490	610.75
56500	610.81
56510	610.84
56520	610.9
56530	610.93
56540	610.93
56550	610.89
56560	610.97
56570	611.02
56580	611.06
56590	611.09
56600	611.11
56610	611.15
56620	611.22
56630	611.26
56640	611.36
56650	611.44
56660	611.59
56670	611.64
56680	611.7
56690	611.75
56700	611.86
56710	611.91
56720	611.96
56730	612.03
56740	612.1
56750	612.23
56760	612.31
56770	612.44
56780	612.41
56790	612.53
56800	612.63
56810	612.71
56820	612.68
56830	612.78
56840	612.78
56850	612.77
56860	612.8
56870	612.86
56880	612.95
56890	613.05
56900	613.21
56910	613.24
56920	613.22
56930	613.29
56940	613.28
56950	613.33
56960	613.42
56970	613.42
56980	613.49
56990	613.54
57000	613.58
57010	613.6
57020	613.67
57030	613.71
57040	613.84
57050	613.91
57060	614.09
57070	613.98
57080	614.01
57090	614.07
57100	614.07
57110	614.12
57120	614.21
57130	614.29
57140	614.34
57150	614.36
57160	614.42
57170	614.52
57180	614.54
57190	614.6
57200	614.68
57210	614.71
57220	614.8
57230	614.93
57240	614.93
57250	614.96
57260	614.95
57270	615.09
57280	615.05
57290	615.19
57300	615.16
57310	615.17
57320	615.29
57330	615.32
57340	615.4
57350	615.37
57360	615.43
57370	615.58
57380	615.58
57390	615.7
57400	615.77
57410	615.82
57420	615.87
57430	615.92
57440	615.94
57450	615.94
57460	616.04
57470	615.99
57480	616.0
57490	616.07
57500	616.07
57510	616.17
57520	616.15
57530	616.2
57540	616.23
57550	616.32
57560	616.4
57570	616.46
57580	616.6
57590	616.66
57600	616.71
57610	616.79
57620	616.88
57630	616.98
57640	617.07
57650	617.13
57660	617.19
57670	617.22
57680	617.23
57690	617.3
57700	617.4
57710	617.44
57720	617.55
57730	617.72
57740	617.67
57750	617.78
57760	617.77
57770	617.82
57780	617.83
57790	617.84
57800	617.86
57810	617.91
57820	617.96
57830	617.97
57840	618.05
57850	618.14
57860	618.15
57870	618.23
57880	618.22
57890	618.29
57900	618.36
57910	618.44
57920	618.55
57930	618.65
57940	618.7
57950	618.76
57960	618.73
57970	618.77
57980	618.89
57990	618.93
58000	618.94
58010	618.9
58020	618.96
58030	619.04
58040	618.94
58050	618.94
58060	619.07
58070	619.09
58080	619.09
58090	619.12
58100	619.3
58110	619.34
58120	619.49
58130	619.51
58140	619.59
58150	619.7
58160	619.74
58170	619.79
58180	619.81
58190	619.8
58200	619.86
58210	619.94
58220	620.1
58230	620.25
58240	620.36
58250	620.34
58260	620.42
58270	620.47
58280	620.57
58290	620.59
58300	620.63
58310	620.66
58320	620.78
58330	620.77
58340	620.79
58350	620.79
58360	620.76
58370	620.8
58380	620.78
58390	620.83
58400	620.93
58410	620.93
58420	620.97
58430	621.03
58440	621.12
58450	621.11
58460	621.21
58470	621.22
58480	621.31
58490	621.44
58500	621.41
58510	621.38
58520	621.46
58530	621.64
58540	621.72
58550	621.73
58560	621.73
58570	621.83
58580	621.74
58590	621.79
58600	621.91
58610	621.98
58620	622.01
58630	622.06
58640	622.15
58650	622.25
58660	622.31
58670	622.46
58680	622.5
58690	622.53
58700	622.7
58710	622.74
58720	622.75
58730	622.86
58740	622.86
58750	622.85
58760	622.93
58770	622.93
58780	623.09
58790	623.14
58800	623.25
58810	623.23
58820	623.39
58830	623.37
58840	623.43
58850	623.47
58860	623.59
58870	623.67
58880	623.69
58890	623.79
58900	623.78
58910	623.83
58920	623.88
58930	624.01
58940	623.99
58950	623.95
58960	624.0
58970	624.01
58980	624.2
58990	624.15
59000	624.22
59010	624.1
59020	624.21
59030	624.3
59040	624.43
59050	624.54
59060	624.62
59070	624.59
59080	624.62
59090	624.63
59100	624.58
59110	624.63
59120	624.73
59130	624.88
59140	624.99
59150	625.09
59160	625.15
59170	625.15
59180	625.19
59190	625.16
59200	625.18
59210	625.27
59220	625.3
59230	625.31
59240	625.28
59250	625.25
59260	625.36
59270	625.47
59280	625.56
59290	625.63
59300	625.6
59310	625.61
59320	625.74
59330	625.88
59340	625.99
59350	626.01
59360	626.01
59370	626.02
59380	626.09
59390	626.09
59400	626.19
59410	626.22
59420	626.27
59430	626.24
59440	626.25
59450	626.29
59460	626.44
59470	626.49
59480	626.41
59490	626.43
59500	626.5
59510	626.6
59520	626.65
59530	626.7
59540	626.75
59550	626.82
59560	626.82
59570	626.9
59580	626.97
59590	627.05
59600	627.1
59610	627.16
59620	627.26
59630	627.22
59640	627.27
59650	627.34
59660	627.44
59670	627.52
59680	627.51
59690	627.51
59700	627.6
59710	627.7
59720	627.82
59730	627.87
59740	627.89
59750	627.89
59760	627.9
59770	627.85
59780	627.84
59790	627.82
59800	627.92
59810	628.07
59820	628.12
59830	628.07
59840	628.22
59850	628.3
59860	628.41
59870	628.53
59880	628.58
59890	628.73
59900	628.77
59910	628.86
59920	628.95
59930	629.07
59940	629.17
59950	629.27
59960	629.37
59970	629.48
59980	629.57
59990	629.66
60000	629.8


==> results/NewExpt/Expt1/MOSScomp_subsampled.txt <==
300	8.59
600	16.79
900	25.59
1200	34.22
1500	42.28
1800	49.54
2100	57.83
2400	65.46
2700	72.5
3000	79.78
3300	85.61
3600	94.88
3900	101.96
4200	108.72
4500	116.35
4800	122.08
5100	128.84
5400	135.31
5700	142.13
6000	148.26
6300	154.69
6600	161.2
6900	167.69
7200	172.78
7500	177.8
7800	183.66
8100	188.36
8400	193.76
8700	198.39
9000	202.21
9300	207.83
9600	213.08
9900	217.87
10200	223.28
10500	228.09
10800	233.22
11100	237.01
11400	242.05
11700	246.15
12000	249.87
12300	253.43
12600	257.25
12900	261.3
13200	265.09
13500	269.29
13800	272.78
14100	276.5
14400	279.54
14700	283.53
15000	287.92
15300	291.93
15600	295.49
15900	299.25
16200	302.57
16500	306.04
16800	309.78
17100	313.27
17400	316.53
17700	319.58
18000	322.53
18300	325.7
18600	328.69
18900	332.04
19200	334.62
19500	337.45
19800	340.56
20100	343.8
20400	347.38
20700	350.68
21000	353.34
21300	355.74
21600	358.75
21900	361.51
22200	364.54
22500	367.46
22800	371.47
23100	374.56
23400	378.24
23700	381.25
24000	383.69
24300	386.67
24600	389.17
24900	391.73
25200	394.76
25500	396.9
25800	400.05
26100	402.45
26400	405.09
26700	407.77
27000	410.25
27300	413.18
27600	415.41
27900	418.12
28200	420.73
28500	423.72
28800	426.34
29100	428.88
29400	431.33
29700	433.33
30000	436.05
30300	438.19
30600	440.6
30900	443.26
31200	445.78
31500	448.24
31800	450.57
32100	452.69
32400	455.28
32700	457.94
33000	460.0
33300	462.01
33600	463.77
33900	466.03
34200	468.0
34500	469.59
34800	471.58
35100	474.26
35400	476.43
35700	478.49
36000	480.54
36300	482.72
36600	484.48
36900	486.44
37200	488.62
37500	490.69
37800	493.04
38100	495.45
38400	496.96
38700	499.01
39000	501.05
39300	503.34
39600	505.52
39900	507.51
40200	510.25
40500	511.85
40800	514.39
41100	516.9
41400	519.38
41700	521.5
42000	523.22
42300	525.34
42600	527.27
42900	529.71
43200	531.79
43500	534.21
43800	536.27
44100	538.58
44400	540.59
44700	541.99
45000	543.51
45300	545.94
45600	548.1
45900	549.75
46200	551.67
46500	553.12
46800	554.67
47100	557.3
47400	559.11
47700	560.84
48000	562.49
48300	563.8
48600	566.09
48900	567.95
49200	569.97
49500	571.8
49800	573.71
50100	575.0
50400	576.84
50700	578.94
51000	580.67
51300	582.79
51600	584.39
51900	585.73
52200	587.21
52500	588.89
52800	590.6
53100	592.14
53400	593.94
53700	595.75
54000	597.58
54300	599.33
54600	600.74
54900	602.52
55200	604.15
55500	605.64
55800	607.2
56100	608.67
56400	610.21
56700	611.86
57000	613.58
57300	615.16
57600	616.71
57900	618.36
58200	619.86
58500	621.41
58800	623.25
59100	624.58
59400	626.19
59700	627.6
60000	629.8


==> results/NewExpt/Expt1/MOSScomp_subsampled1.txt <==
3000	79.78
6000	148.26
9000	202.21
12000	249.87
15000	287.92
18000	322.53
21000	353.34
24000	383.69
27000	410.25
30000	436.05
33000	460.0
36000	480.54
39000	501.05
42000	523.22
45000	543.51
48000	562.49
51000	580.67
54000	597.58
57000	613.58
60000	629.8


==> results/NewExpt/Expt1/NEclUCB01_comp_subsampled.txt <==
6000	158.99
12000	273.75
18000	343.84
24000	393.9
30000	429.52
36000	453.46
42000	474.12
48000	489.55
54000	502.39
60000	511.82


==> results/NewExpt/Expt1/NEclUCB01_new_comp_subsampled.txt <==
6000	147.72
12000	222.0
18000	251.57
24000	268.29
30000	277.42
36000	283.34
42000	288.04
48000	293.41
54000	297.69
60000	302.38


==> results/NewExpt/Expt1/OCUCB01_comp_subsampled.txt <==
6000	161.79
12000	312.99
18000	458.95
24000	572.04
30000	657.57
36000	714.03
42000	732.51
48000	737.4
54000	738.47
60000	738.64


==> results/NewExpt/Expt1/TS01_comp_subsampled.txt <==
6000	150.68
12000	248.96
18000	309.56
24000	346.09
30000	372.55
36000	392.81
42000	408.2
48000	420.58
54000	431.29
60000	441.54


==> results/NewExpt/Expt1/TS02_comp_subsampled.txt <==
6000	148.39
12000	238.71
18000	297.0
24000	328.16
30000	349.15
36000	368.15
42000	383.74
48000	396.79
54000	408.33
60000	418.89


==> results/NewExpt/Expt1/TScomp.txt <==
10	0.26
20	0.47
30	0.67
40	1.24
50	1.47
60	1.63
70	1.7
80	1.93
90	2.35
100	2.49
110	2.88
120	3.01
130	3.46
140	3.65
150	4.04
160	4.45
170	4.67
180	4.86
190	5.27
200	5.45
210	5.76
220	6.2
230	6.45
240	6.81
250	7.07
260	7.45
270	7.63
280	7.63
290	7.89
300	8.15
310	8.48
320	8.76
330	9.17
340	9.42
350	9.75
360	9.87
370	10.18
380	10.31
390	10.49
400	10.85
410	10.88
420	10.93
430	11.22
440	11.67
450	11.86
460	12.1
470	12.29
480	12.37
490	12.56
500	12.85
510	13.33
520	13.52
530	13.81
540	14.3
550	14.78
560	15.1
570	15.37
580	15.37
590	15.71
600	15.76
610	16.1
620	16.49
630	16.9
640	17.02
650	17.21
660	17.58
670	17.88
680	18.2
690	18.45
700	18.79
710	19.0
720	19.42
730	19.68
740	20.09
750	20.3
760	20.85
770	21.24
780	21.45
790	21.65
800	21.88
810	22.12
820	22.44
830	22.61
840	22.95
850	23.18
860	23.44
870	23.65
880	24.0
890	24.26
900	24.71
910	24.97
920	25.22
930	25.54
940	25.98
950	26.2
960	26.42
970	26.78
980	26.97
990	27.27
1000	27.46
1010	27.59
1020	27.88
1030	28.3
1040	28.6
1050	28.82
1060	29.1
1070	29.29
1080	29.48
1090	29.83
1100	29.98
1110	30.01
1120	30.31
1130	30.56
1140	30.96
1150	31.28
1160	31.53
1170	31.64
1180	31.95
1190	32.26
1200	32.51
1210	32.91
1220	33.09
1230	33.27
1240	33.47
1250	33.69
1260	34.01
1270	34.52
1280	34.69
1290	35.11
1300	35.47
1310	35.92
1320	36.17
1330	36.36
1340	36.47
1350	36.61
1360	36.91
1370	37.04
1380	37.19
1390	37.7
1400	37.91
1410	38.17
1420	38.43
1430	38.63
1440	38.79
1450	39.04
1460	39.25
1470	39.52
1480	39.91
1490	40.38
1500	40.45
1510	40.58
1520	40.87
1530	41.17
1540	41.41
1550	41.8
1560	41.94
1570	42.17
1580	42.36
1590	42.65
1600	42.93
1610	43.39
1620	43.64
1630	44.02
1640	44.26
1650	44.54
1660	44.94
1670	45.2
1680	45.62
1690	46.01
1700	46.45
1710	46.76
1720	47.16
1730	47.58
1740	47.94
1750	48.09
1760	48.4
1770	48.74
1780	48.85
1790	48.96
1800	49.18
1810	49.46
1820	49.72
1830	50.03
1840	50.23
1850	50.28
1860	50.6
1870	50.83
1880	51.17
1890	51.09
1900	51.36
1910	51.56
1920	51.79
1930	52.24
1940	52.5
1950	53.01
1960	53.24
1970	53.55
1980	53.99
1990	54.38
2000	54.89
2010	55.03
2020	55.26
2030	55.46
2040	55.72
2050	55.9
2060	56.28
2070	56.57
2080	56.99
2090	56.97
2100	57.11
2110	57.43
2120	57.59
2130	58.08
2140	58.17
2150	58.25
2160	58.5
2170	58.81
2180	59.15
2190	59.38
2200	59.58
2210	59.79
2220	60.28
2230	60.6
2240	60.6
2250	60.99
2260	61.34
2270	61.62
2280	61.81
2290	62.18
2300	62.4
2310	62.45
2320	62.6
2330	62.94
2340	63.03
2350	63.14
2360	63.44
2370	63.73
2380	63.95
2390	64.27
2400	64.6
2410	64.79
2420	65.24
2430	65.52
2440	65.66
2450	65.97
2460	66.27
2470	66.51
2480	66.7
2490	66.84
2500	67.11
2510	67.4
2520	67.5
2530	67.48
2540	67.83
2550	68.14
2560	68.49
2570	68.81
2580	69.12
2590	69.33
2600	69.58
2610	70.04
2620	70.2
2630	70.41
2640	70.54
2650	70.8
2660	71.07
2670	71.58
2680	71.71
2690	71.97
2700	72.29
2710	72.46
2720	72.74
2730	73.26
2740	73.6
2750	73.82
2760	74.06
2770	74.37
2780	74.31
2790	74.75
2800	74.92
2810	75.09
2820	75.21
2830	75.29
2840	75.57
2850	75.67
2860	76.1
2870	76.24
2880	76.55
2890	76.76
2900	76.91
2910	77.16
2920	77.39
2930	77.63
2940	77.83
2950	78.2
2960	78.39
2970	78.72
2980	78.91
2990	79.27
3000	79.5
3010	79.88
3020	80.0
3030	80.08
3040	80.23
3050	80.73
3060	80.87
3070	81.07
3080	81.45
3090	81.6
3100	82.02
3110	82.27
3120	82.5
3130	82.77
3140	82.97
3150	83.2
3160	83.43
3170	83.65
3180	83.9
3190	84.21
3200	84.44
3210	84.81
3220	85.16
3230	85.36
3240	85.48
3250	85.91
3260	86.08
3270	86.49
3280	86.69
3290	86.94
3300	87.07
3310	87.24
3320	87.49
3330	87.87
3340	87.98
3350	88.19
3360	88.41
3370	88.59
3380	88.79
3390	88.89
3400	89.1
3410	89.16
3420	89.3
3430	89.57
3440	89.71
3450	89.87
3460	90.31
3470	90.65
3480	91.0
3490	91.39
3500	91.52
3510	91.73
3520	91.87
3530	92.02
3540	92.35
3550	92.54
3560	92.81
3570	92.99
3580	93.34
3590	93.56
3600	93.76
3610	93.98
3620	94.25
3630	94.72
3640	94.77
3650	94.96
3660	95.29
3670	95.7
3680	95.81
3690	96.06
3700	96.29
3710	96.46
3720	96.82
3730	97.22
3740	97.48
3750	97.73
3760	97.81
3770	98.04
3780	98.25
3790	98.58
3800	98.94
3810	99.38
3820	99.61
3830	99.93
3840	100.16
3850	100.4
3860	100.63
3870	100.85
3880	100.95
3890	101.01
3900	101.42
3910	101.57
3920	101.63
3930	101.63
3940	101.8
3950	102.03
3960	102.21
3970	102.45
3980	102.65
3990	102.88
4000	103.06
4010	103.12
4020	103.38
4030	103.51
4040	103.9
4050	104.09
4060	104.17
4070	104.4
4080	104.67
4090	104.77
4100	104.91
4110	105.29
4120	105.49
4130	105.86
4140	106.11
4150	106.28
4160	106.52
4170	106.53
4180	106.55
4190	106.71
4200	106.77
4210	106.93
4220	106.89
4230	107.1
4240	107.16
4250	107.47
4260	107.78
4270	107.98
4280	108.27
4290	108.57
4300	108.74
4310	108.87
4320	109.11
4330	109.2
4340	109.38
4350	109.5
4360	109.86
4370	110.11
4380	110.12
4390	110.52
4400	110.94
4410	111.16
4420	111.39
4430	111.74
4440	111.91
4450	112.1
4460	112.24
4470	112.75
4480	112.85
4490	112.95
4500	113.13
4510	113.35
4520	113.59
4530	113.95
4540	114.16
4550	114.43
4560	114.73
4570	115.16
4580	115.29
4590	115.49
4600	115.95
4610	116.26
4620	116.67
4630	116.99
4640	117.39
4650	117.72
4660	117.99
4670	118.25
4680	118.48
4690	118.83
4700	118.95
4710	119.13
4720	119.4
4730	119.47
4740	119.81
4750	119.98
4760	119.91
4770	120.39
4780	120.79
4790	121.13
4800	121.26
4810	121.43
4820	121.61
4830	121.75
4840	121.88
4850	122.24
4860	122.39
4870	122.88
4880	123.15
4890	123.37
4900	123.52
4910	123.79
4920	123.96
4930	124.19
4940	124.42
4950	124.58
4960	124.67
4970	124.97
4980	125.24
4990	125.43
5000	125.65
5010	125.82
5020	126.07
5030	126.15
5040	126.11
5050	126.21
5060	126.26
5070	126.47
5080	126.54
5090	126.71
5100	126.95
5110	127.33
5120	127.59
5130	127.67
5140	127.73
5150	127.95
5160	128.33
5170	128.65
5180	128.78
5190	129.14
5200	129.35
5210	129.57
5220	129.74
5230	129.74
5240	129.96
5250	130.11
5260	130.38
5270	130.67
5280	130.83
5290	131.1
5300	131.35
5310	131.48
5320	131.76
5330	131.95
5340	132.0
5350	132.32
5360	132.38
5370	132.48
5380	132.8
5390	133.1
5400	133.2
5410	133.49
5420	133.81
5430	134.07
5440	134.34
5450	134.72
5460	134.99
5470	135.23
5480	135.45
5490	135.78
5500	135.83
5510	136.01
5520	136.15
5530	136.33
5540	136.76
5550	136.94
5560	137.37
5570	137.54
5580	137.92
5590	138.21
5600	138.34
5610	138.46
5620	138.53
5630	138.83
5640	139.05
5650	139.26
5660	139.41
5670	139.74
5680	139.9
5690	139.89
5700	139.92
5710	140.07
5720	140.05
5730	140.29
5740	140.31
5750	140.51
5760	140.58
5770	140.88
5780	141.12
5790	141.21
5800	141.54
5810	141.78
5820	141.88
5830	142.03
5840	142.28
5850	142.4
5860	142.62
5870	142.79
5880	143.05
5890	143.25
5900	143.34
5910	143.65
5920	143.69
5930	143.87
5940	144.23
5950	144.51
5960	144.48
5970	144.8
5980	144.98
5990	145.18
6000	145.43
6010	145.78
6020	146.06
6030	146.33
6040	146.39
6050	146.64
6060	146.9
6070	147.11
6080	147.18
6090	147.38
6100	147.58
6110	147.9
6120	148.13
6130	148.38
6140	148.74
6150	148.89
6160	149.13
6170	149.47
6180	149.89
6190	150.14
6200	150.47
6210	150.75
6220	151.05
6230	151.21
6240	151.3
6250	151.57
6260	151.76
6270	151.95
6280	152.21
6290	152.42
6300	152.68
6310	152.98
6320	153.28
6330	153.5
6340	153.68
6350	153.81
6360	153.96
6370	154.11
6380	154.32
6390	154.52
6400	154.67
6410	154.87
6420	155.0
6430	155.08
6440	155.44
6450	155.61
6460	155.91
6470	156.08
6480	156.39
6490	156.63
6500	156.86
6510	157.12
6520	157.44
6530	157.64
6540	157.82
6550	157.79
6560	157.94
6570	158.26
6580	158.54
6590	158.67
6600	158.97
6610	158.96
6620	158.93
6630	159.03
6640	159.22
6650	159.48
6660	159.52
6670	159.51
6680	159.84
6690	159.94
6700	159.97
6710	160.2
6720	160.4
6730	160.46
6740	160.69
6750	160.89
6760	161.17
6770	161.37
6780	161.66
6790	161.72
6800	161.95
6810	162.23
6820	162.5
6830	162.68
6840	162.91
6850	163.11
6860	163.27
6870	163.55
6880	163.65
6890	163.85
6900	164.08
6910	164.12
6920	164.18
6930	164.33
6940	164.55
6950	164.63
6960	164.76
6970	165.06
6980	165.27
6990	165.51
7000	165.75
7010	166.0
7020	166.25
7030	166.31
7040	166.48
7050	166.81
7060	166.82
7070	167.08
7080	167.38
7090	167.42
7100	167.55
7110	167.82
7120	167.89
7130	167.96
7140	168.1
7150	168.42
7160	168.56
7170	168.76
7180	168.83
7190	168.96
7200	168.94
7210	169.14
7220	169.1
7230	169.46
7240	169.56
7250	169.84
7260	170.15
7270	170.48
7280	170.52
7290	170.76
7300	170.82
7310	171.03
7320	171.26
7330	171.52
7340	171.67
7350	171.87
7360	172.25
7370	172.26
7380	172.41
7390	172.53
7400	172.69
7410	172.88
7420	172.97
7430	173.14
7440	173.31
7450	173.54
7460	173.8
7470	174.0
7480	174.19
7490	174.37
7500	174.57
7510	174.81
7520	174.98
7530	175.1
7540	175.4
7550	175.45
7560	175.77
7570	176.0
7580	175.96
7590	175.91
7600	176.07
7610	176.34
7620	176.39
7630	176.58
7640	176.85
7650	177.03
7660	176.96
7670	177.16
7680	177.36
7690	177.44
7700	177.68
7710	177.83
7720	178.1
7730	178.2
7740	178.32
7750	178.32
7760	178.38
7770	178.55
7780	178.84
7790	179.04
7800	179.19
7810	179.36
7820	179.53
7830	179.74
7840	179.9
7850	179.94
7860	179.9
7870	180.16
7880	180.35
7890	180.52
7900	180.72
7910	180.98
7920	180.96
7930	181.05
7940	181.08
7950	181.25
7960	181.25
7970	181.56
7980	181.76
7990	181.9
8000	182.08
8010	182.2
8020	182.4
8030	182.65
8040	182.74
8050	183.02
8060	183.21
8070	183.35
8080	183.34
8090	183.69
8100	183.99
8110	183.99
8120	184.08
8130	184.27
8140	184.33
8150	184.33
8160	184.44
8170	184.6
8180	184.87
8190	185.03
8200	185.19
8210	185.44
8220	185.61
8230	185.76
8240	185.83
8250	186.2
8260	186.31
8270	186.48
8280	186.67
8290	187.03
8300	187.21
8310	187.32
8320	187.42
8330	187.49
8340	187.53
8350	187.72
8360	187.89
8370	188.09
8380	188.41
8390	188.48
8400	188.58
8410	188.59
8420	188.72
8430	188.94
8440	189.17
8450	189.42
8460	189.6
8470	189.84
8480	190.05
8490	190.18
8500	190.33
8510	190.5
8520	190.71
8530	190.76
8540	190.85
8550	190.84
8560	191.04
8570	191.3
8580	191.54
8590	191.72
8600	191.89
8610	192.01
8620	192.22
8630	192.6
8640	192.74
8650	192.91
8660	193.09
8670	193.23
8680	193.42
8690	193.79
8700	193.95
8710	194.09
8720	194.42
8730	194.53
8740	194.74
8750	194.83
8760	195.16
8770	195.18
8780	195.36
8790	195.64
8800	195.87
8810	196.14
8820	196.27
8830	196.35
8840	196.46
8850	196.61
8860	196.84
8870	197.07
8880	197.19
8890	197.41
8900	197.47
8910	197.64
8920	197.8
8930	198.0
8940	198.16
8950	198.4
8960	198.5
8970	198.78
8980	199.04
8990	199.25
9000	199.35
9010	199.34
9020	199.47
9030	199.76
9040	199.85
9050	199.88
9060	200.09
9070	200.05
9080	200.18
9090	200.3
9100	200.37
9110	200.7
9120	200.87
9130	201.24
9140	201.43
9150	201.5
9160	201.53
9170	201.67
9180	201.82
9190	201.96
9200	202.09
9210	202.34
9220	202.53
9230	202.72
9240	203.0
9250	203.15
9260	203.35
9270	203.54
9280	203.71
9290	203.65
9300	203.78
9310	203.91
9320	203.97
9330	204.05
9340	204.23
9350	204.46
9360	204.66
9370	204.87
9380	205.15
9390	205.21
9400	205.32
9410	205.47
9420	205.64
9430	205.91
9440	206.16
9450	206.26
9460	206.46
9470	206.68
9480	206.87
9490	207.03
9500	207.12
9510	207.27
9520	207.41
9530	207.56
9540	207.79
9550	207.77
9560	207.95
9570	208.0
9580	208.03
9590	208.08
9600	208.25
9610	208.34
9620	208.54
9630	208.67
9640	208.8
9650	208.92
9660	209.05
9670	209.17
9680	209.39
9690	209.55
9700	209.59
9710	209.67
9720	209.69
9730	209.92
9740	210.15
9750	210.13
9760	210.12
9770	210.2
9780	210.41
9790	210.49
9800	210.52
9810	210.76
9820	210.96
9830	211.16
9840	211.23
9850	211.29
9860	211.36
9870	211.52
9880	211.66
9890	211.79
9900	211.86
9910	212.08
9920	212.25
9930	212.44
9940	212.5
9950	212.66
9960	212.86
9970	213.1
9980	213.32
9990	213.31
10000	213.37
10010	213.37
10020	213.36
10030	213.6
10040	213.62
10050	213.79
10060	213.85
10070	213.98
10080	214.11
10090	214.37
10100	214.51
10110	214.58
10120	214.75
10130	214.9
10140	215.11
10150	215.23
10160	215.46
10170	215.84
10180	216.01
10190	216.12
10200	216.22
10210	216.39
10220	216.48
10230	216.7
10240	216.89
10250	217.23
10260	217.42
10270	217.61
10280	217.91
10290	217.98
10300	218.09
10310	218.15
10320	218.3
10330	218.57
10340	218.85
10350	218.92
10360	218.97
10370	219.1
10380	219.3
10390	219.4
10400	219.55
10410	219.59
10420	219.57
10430	219.72
10440	219.74
10450	219.79
10460	219.99
10470	220.28
10480	220.22
10490	220.25
10500	220.5
10510	220.52
10520	220.63
10530	220.78
10540	220.92
10550	221.14
10560	221.1
10570	221.21
10580	221.35
10590	221.52
10600	221.64
10610	221.81
10620	221.94
10630	221.85
10640	221.99
10650	222.08
10660	222.15
10670	222.24
10680	222.3
10690	222.41
10700	222.53
10710	222.56
10720	222.67
10730	222.88
10740	222.92
10750	222.97
10760	223.04
10770	223.26
10780	223.46
10790	223.77
10800	223.77
10810	224.02
10820	224.36
10830	224.49
10840	224.52
10850	224.61
10860	224.5
10870	224.55
10880	224.67
10890	224.74
10900	224.85
10910	225.05
10920	225.17
10930	225.35
10940	225.47
10950	225.83
10960	226.02
10970	226.21
10980	226.25
10990	226.4
11000	226.57
11010	226.57
11020	226.74
11030	226.77
11040	226.81
11050	226.97
11060	227.17
11070	227.22
11080	227.28
11090	227.37
11100	227.46
11110	227.74
11120	227.87
11130	227.98
11140	228.19
11150	228.31
11160	228.5
11170	228.66
11180	228.81
11190	228.92
11200	229.03
11210	229.16
11220	229.3
11230	229.27
11240	229.37
11250	229.47
11260	229.61
11270	229.65
11280	229.61
11290	229.72
11300	229.87
11310	230.0
11320	230.14
11330	230.36
11340	230.39
11350	230.61
11360	230.87
11370	231.01
11380	231.17
11390	231.33
11400	231.5
11410	231.67
11420	231.67
11430	231.79
11440	232.0
11450	232.26
11460	232.32
11470	232.47
11480	232.66
11490	232.81
11500	232.86
11510	232.87
11520	233.08
11530	233.14
11540	233.28
11550	233.4
11560	233.47
11570	233.53
11580	233.55
11590	233.74
11600	233.86
11610	233.88
11620	234.13
11630	234.28
11640	234.4
11650	234.52
11660	234.62
11670	234.77
11680	234.88
11690	234.98
11700	234.9
11710	234.84
11720	234.83
11730	234.8
11740	234.93
11750	234.99
11760	235.07
11770	235.19
11780	235.27
11790	235.53
11800	235.67
11810	235.87
11820	235.79
11830	235.92
11840	236.03
11850	236.14
11860	236.27
11870	236.28
11880	236.35
11890	236.58
11900	236.62
11910	236.82
11920	236.94
11930	237.11
11940	237.3
11950	237.24
11960	237.33
11970	237.47
11980	237.66
11990	237.91
12000	238.0
12010	238.19
12020	238.26
12030	238.41
12040	238.53
12050	238.71
12060	238.76
12070	238.82
12080	238.98
12090	238.98
12100	239.12
12110	239.19
12120	239.29
12130	239.44
12140	239.57
12150	239.78
12160	239.88
12170	239.74
12180	239.94
12190	240.06
12200	240.32
12210	240.42
12220	240.55
12230	240.71
12240	240.86
12250	240.92
12260	241.0
12270	241.06
12280	241.22
12290	241.44
12300	241.52
12310	241.71
12320	241.85
12330	242.05
12340	242.15
12350	242.06
12360	242.2
12370	242.28
12380	242.48
12390	242.61
12400	242.83
12410	242.91
12420	243.04
12430	243.11
12440	243.22
12450	243.34
12460	243.48
12470	243.57
12480	243.6
12490	243.76
12500	243.91
12510	244.0
12520	243.96
12530	244.16
12540	244.35
12550	244.62
12560	244.71
12570	244.83
12580	244.89
12590	244.9
12600	245.0
12610	245.1
12620	245.13
12630	245.11
12640	245.08
12650	245.31
12660	245.37
12670	245.54
12680	245.71
12690	245.73
12700	245.83
12710	245.94
12720	246.05
12730	246.19
12740	246.4
12750	246.52
12760	246.66
12770	246.83
12780	246.92
12790	247.06
12800	247.2
12810	247.23
12820	247.38
12830	247.47
12840	247.57
12850	247.84
12860	247.85
12870	247.87
12880	247.99
12890	248.23
12900	248.32
12910	248.53
12920	248.68
12930	248.81
12940	248.98
12950	249.08
12960	249.2
12970	249.34
12980	249.32
12990	249.46
13000	249.51
13010	249.75
13020	249.93
13030	249.98
13040	250.16
13050	250.2
13060	250.22
13070	250.28
13080	250.43
13090	250.54
13100	250.62
13110	250.69
13120	250.83
13130	250.83
13140	251.01
13150	251.25
13160	251.34
13170	251.42
13180	251.5
13190	251.66
13200	251.67
13210	251.62
13220	251.7
13230	251.79
13240	251.84
13250	252.0
13260	252.0
13270	252.06
13280	252.05
13290	252.22
13300	252.31
13310	252.41
13320	252.67
13330	252.84
13340	252.88
13350	252.93
13360	253.1
13370	253.16
13380	253.27
13390	253.27
13400	253.38
13410	253.35
13420	253.37
13430	253.48
13440	253.56
13450	253.65
13460	253.78
13470	253.81
13480	253.84
13490	253.93
13500	253.92
13510	254.06
13520	254.11
13530	254.18
13540	254.34
13550	254.52
13560	254.65
13570	254.74
13580	254.75
13590	254.88
13600	255.1
13610	255.21
13620	255.13
13630	255.27
13640	255.45
13650	255.43
13660	255.56
13670	255.56
13680	255.62
13690	255.7
13700	255.72
13710	255.72
13720	255.77
13730	255.96
13740	256.09
13750	256.16
13760	256.31
13770	256.46
13780	256.53
13790	256.63
13800	256.84
13810	256.87
13820	257.11
13830	257.23
13840	257.27
13850	257.19
13860	257.18
13870	257.28
13880	257.44
13890	257.57
13900	257.61
13910	257.64
13920	257.84
13930	258.07
13940	258.22
13950	258.32
13960	258.51
13970	258.54
13980	258.61
13990	258.8
14000	258.83
14010	258.98
14020	259.1
14030	259.1
14040	259.25
14050	259.31
14060	259.27
14070	259.26
14080	259.28
14090	259.39
14100	259.48
14110	259.55
14120	259.57
14130	259.66
14140	259.75
14150	259.83
14160	259.85
14170	260.08
14180	260.15
14190	260.35
14200	260.41
14210	260.6
14220	260.64
14230	260.72
14240	260.85
14250	260.99
14260	261.13
14270	261.18
14280	261.27
14290	261.25
14300	261.35
14310	261.46
14320	261.57
14330	261.65
14340	261.75
14350	261.78
14360	261.82
14370	261.87
14380	261.96
14390	262.03
14400	261.98
14410	262.14
14420	262.26
14430	262.3
14440	262.31
14450	262.32
14460	262.38
14470	262.51
14480	262.63
14490	262.66
14500	262.77
14510	262.78
14520	262.88
14530	262.96
14540	263.08
14550	263.18
14560	263.29
14570	263.37
14580	263.52
14590	263.61
14600	263.69
14610	263.68
14620	263.76
14630	263.78
14640	263.83
14650	263.92
14660	264.05
14670	264.16
14680	264.28
14690	264.51
14700	264.53
14710	264.73
14720	264.83
14730	264.88
14740	264.91
14750	265.01
14760	265.07
14770	265.13
14780	265.23
14790	265.44
14800	265.48
14810	265.58
14820	265.81
14830	265.85
14840	265.91
14850	265.94
14860	266.08
14870	266.18
14880	266.3
14890	266.37
14900	266.4
14910	266.49
14920	266.62
14930	266.73
14940	266.79
14950	266.91
14960	266.91
14970	267.04
14980	267.12
14990	267.17
15000	267.19
15010	267.35
15020	267.47
15030	267.51
15040	267.57
15050	267.55
15060	267.61
15070	267.57
15080	267.58
15090	267.66
15100	267.65
15110	267.72
15120	267.81
15130	267.9
15140	267.96
15150	267.99
15160	268.12
15170	268.25
15180	268.33
15190	268.37
15200	268.43
15210	268.47
15220	268.53
15230	268.68
15240	268.66
15250	268.74
15260	268.84
15270	268.99
15280	269.08
15290	269.22
15300	269.3
15310	269.37
15320	269.4
15330	269.52
15340	269.7
15350	269.72
15360	269.81
15370	269.81
15380	269.85
15390	269.88
15400	270.0
15410	270.02
15420	270.14
15430	270.21
15440	270.18
15450	270.26
15460	270.4
15470	270.45
15480	270.47
15490	270.53
15500	270.6
15510	270.65
15520	270.73
15530	270.75
15540	270.82
15550	270.91
15560	270.99
15570	271.07
15580	271.14
15590	271.18
15600	271.29
15610	271.25
15620	271.31
15630	271.4
15640	271.34
15650	271.44
15660	271.51
15670	271.49
15680	271.61
15690	271.55
15700	271.63
15710	271.83
15720	271.81
15730	271.94
15740	272.03
15750	272.05
15760	272.19
15770	272.23
15780	272.28
15790	272.3
15800	272.32
15810	272.37
15820	272.44
15830	272.56
15840	272.65
15850	272.76
15860	272.78
15870	272.91
15880	272.99
15890	273.16
15900	273.31
15910	273.3
15920	273.37
15930	273.5
15940	273.43
15950	273.51
15960	273.61
15970	273.74
15980	273.91
15990	273.94
16000	274.04
16010	274.18
16020	274.33
16030	274.41
16040	274.37
16050	274.51
16060	274.62
16070	274.75
16080	274.82
16090	274.97
16100	275.04
16110	275.11
16120	275.26
16130	275.24
16140	275.4
16150	275.52
16160	275.52
16170	275.53
16180	275.58
16190	275.6
16200	275.6
16210	275.77
16220	275.87
16230	275.96
16240	276.0
16250	276.07
16260	276.13
16270	276.21
16280	276.31
16290	276.39
16300	276.46
16310	276.59
16320	276.67
16330	276.8
16340	276.92
16350	277.01
16360	276.99
16370	277.06
16380	277.19
16390	277.26
16400	277.24
16410	277.26
16420	277.41
16430	277.56
16440	277.57
16450	277.67
16460	277.73
16470	277.87
16480	277.95
16490	278.0
16500	278.05
16510	278.08
16520	278.2
16530	278.37
16540	278.45
16550	278.49
16560	278.62
16570	278.69
16580	278.86
16590	278.83
16600	278.82
16610	278.97
16620	279.03
16630	279.15
16640	279.36
16650	279.41
16660	279.41
16670	279.5
16680	279.69
16690	279.8
16700	279.8
16710	279.97
16720	279.98
16730	279.99
16740	280.14
16750	280.16
16760	280.22
16770	280.31
16780	280.42
16790	280.47
16800	280.44
16810	280.49
16820	280.41
16830	280.43
16840	280.47
16850	280.59
16860	280.78
16870	280.94
16880	281.1
16890	281.1
16900	281.23
16910	281.34
16920	281.43
16930	281.48
16940	281.57
16950	281.73
16960	281.76
16970	281.84
16980	281.88
16990	281.88
17000	281.96
17010	282.03
17020	282.17
17030	282.18
17040	282.28
17050	282.37
17060	282.36
17070	282.36
17080	282.43
17090	282.55
17100	282.54
17110	282.66
17120	282.7
17130	282.72
17140	282.88
17150	282.91
17160	282.94
17170	282.98
17180	283.08
17190	283.17
17200	283.32
17210	283.43
17220	283.55
17230	283.77
17240	283.8
17250	284.06
17260	284.18
17270	284.24
17280	284.37
17290	284.51
17300	284.66
17310	284.67
17320	284.73
17330	284.76
17340	284.82
17350	284.86
17360	284.92
17370	285.09
17380	285.11
17390	285.21
17400	285.28
17410	285.32
17420	285.55
17430	285.69
17440	285.73
17450	285.74
17460	285.85
17470	285.87
17480	285.97
17490	286.06
17500	286.23
17510	286.36
17520	286.42
17530	286.46
17540	286.55
17550	286.65
17560	286.71
17570	286.67
17580	286.68
17590	286.79
17600	286.97
17610	287.13
17620	287.17
17630	287.23
17640	287.29
17650	287.29
17660	287.29
17670	287.36
17680	287.39
17690	287.52
17700	287.7
17710	287.83
17720	287.81
17730	287.89
17740	288.02
17750	287.96
17760	287.97
17770	287.93
17780	288.0
17790	288.18
17800	288.18
17810	288.2
17820	288.21
17830	288.31
17840	288.33
17850	288.45
17860	288.65
17870	288.76
17880	288.83
17890	288.87
17900	288.98
17910	289.06
17920	289.13
17930	289.16
17940	289.15
17950	289.19
17960	289.26
17970	289.42
17980	289.54
17990	289.61
18000	289.74
18010	289.81
18020	289.86
18030	289.95
18040	290.01
18050	290.09
18060	290.15
18070	290.22
18080	290.19
18090	290.25
18100	290.22
18110	290.38
18120	290.59
18130	290.67
18140	290.81
18150	290.91
18160	291.05
18170	291.15
18180	291.08
18190	291.24
18200	291.36
18210	291.49
18220	291.49
18230	291.58
18240	291.68
18250	291.81
18260	291.88
18270	291.99
18280	292.02
18290	292.21
18300	292.25
18310	292.36
18320	292.45
18330	292.54
18340	292.67
18350	292.67
18360	292.7
18370	292.84
18380	292.84
18390	292.93
18400	293.07
18410	293.2
18420	293.31
18430	293.27
18440	293.4
18450	293.47
18460	293.62
18470	293.73
18480	293.85
18490	293.9
18500	293.93
18510	293.95
18520	294.04
18530	294.12
18540	294.12
18550	294.21
18560	294.25
18570	294.26
18580	294.39
18590	294.44
18600	294.55
18610	294.63
18620	294.73
18630	294.74
18640	294.68
18650	294.9
18660	294.95
18670	295.06
18680	295.16
18690	295.21
18700	295.4
18710	295.45
18720	295.5
18730	295.59
18740	295.69
18750	295.81
18760	295.9
18770	295.93
18780	295.94
18790	296.0
18800	295.94
18810	296.0
18820	296.21
18830	296.32
18840	296.38
18850	296.44
18860	296.53
18870	296.54
18880	296.63
18890	296.8
18900	296.79
18910	296.8
18920	296.91
18930	296.84
18940	296.9
18950	296.85
18960	296.88
18970	296.91
18980	296.99
18990	297.0
19000	297.1
19010	297.13
19020	297.24
19030	297.23
19040	297.31
19050	297.34
19060	297.35
19070	297.45
19080	297.57
19090	297.49
19100	297.57
19110	297.56
19120	297.7
19130	297.67
19140	297.71
19150	297.72
19160	297.86
19170	298.04
19180	298.16
19190	298.27
19200	298.33
19210	298.45
19220	298.54
19230	298.63
19240	298.64
19250	298.53
19260	298.59
19270	298.69
19280	298.78
19290	298.75
19300	298.79
19310	298.94
19320	299.08
19330	299.12
19340	299.22
19350	299.34
19360	299.46
19370	299.49
19380	299.56
19390	299.63
19400	299.73
19410	299.86
19420	299.91
19430	299.95
19440	300.0
19450	300.02
19460	300.13
19470	300.23
19480	300.29
19490	300.37
19500	300.43
19510	300.42
19520	300.46
19530	300.46
19540	300.53
19550	300.53
19560	300.62
19570	300.7
19580	300.72
19590	300.81
19600	300.86
19610	300.94
19620	300.92
19630	300.98
19640	300.98
19650	301.08
19660	301.07
19670	301.1
19680	301.08
19690	301.18
19700	301.26
19710	301.32
19720	301.39
19730	301.46
19740	301.46
19750	301.53
19760	301.63
19770	301.64
19780	301.75
19790	301.76
19800	301.78
19810	301.8
19820	301.85
19830	301.85
19840	301.92
19850	301.98
19860	301.99
19870	302.09
19880	302.21
19890	302.29
19900	302.38
19910	302.41
19920	302.58
19930	302.55
19940	302.57
19950	302.6
19960	302.6
19970	302.7
19980	302.81
19990	302.74
20000	302.78
20010	302.9
20020	302.94
20030	303.01
20040	302.99
20050	303.03
20060	303.1
20070	303.14
20080	303.21
20090	303.22
20100	303.28
20110	303.43
20120	303.55
20130	303.67
20140	303.74
20150	303.74
20160	303.79
20170	303.79
20180	303.83
20190	303.89
20200	303.9
20210	304.03
20220	304.16
20230	304.15
20240	304.11
20250	304.17
20260	304.2
20270	304.24
20280	304.23
20290	304.29
20300	304.35
20310	304.34
20320	304.42
20330	304.52
20340	304.65
20350	304.72
20360	304.83
20370	304.88
20380	304.94
20390	304.97
20400	305.01
20410	305.01
20420	305.03
20430	305.11
20440	305.23
20450	305.36
20460	305.35
20470	305.51
20480	305.63
20490	305.61
20500	305.7
20510	305.69
20520	305.82
20530	305.88
20540	305.94
20550	306.01
20560	306.11
20570	306.17
20580	306.26
20590	306.29
20600	306.34
20610	306.38
20620	306.42
20630	306.43
20640	306.52
20650	306.67
20660	306.69
20670	306.68
20680	306.65
20690	306.72
20700	306.76
20710	306.83
20720	306.9
20730	307.0
20740	306.99
20750	307.01
20760	307.11
20770	307.24
20780	307.17
20790	307.18
20800	307.32
20810	307.45
20820	307.54
20830	307.64
20840	307.64
20850	307.78
20860	307.86
20870	308.0
20880	308.01
20890	308.09
20900	308.17
20910	308.14
20920	308.19
20930	308.32
20940	308.36
20950	308.5
20960	308.54
20970	308.62
20980	308.74
20990	308.76
21000	308.74
21010	308.84
21020	308.88
21030	309.02
21040	309.12
21050	309.23
21060	309.26
21070	309.38
21080	309.43
21090	309.53
21100	309.61
21110	309.64
21120	309.64
21130	309.67
21140	309.69
21150	309.71
21160	309.67
21170	309.78
21180	309.86
21190	309.87
21200	310.0
21210	310.09
21220	310.06
21230	310.1
21240	310.17
21250	310.28
21260	310.29
21270	310.27
21280	310.29
21290	310.28
21300	310.39
21310	310.52
21320	310.55
21330	310.51
21340	310.6
21350	310.72
21360	310.75
21370	310.8
21380	310.8
21390	310.8
21400	310.85
21410	310.78
21420	310.98
21430	310.97
21440	311.0
21450	311.02
21460	311.14
21470	311.18
21480	311.28
21490	311.31
21500	311.39
21510	311.48
21520	311.43
21530	311.56
21540	311.71
21550	311.74
21560	311.8
21570	311.84
21580	311.88
21590	311.89
21600	311.94
21610	311.98
21620	312.0
21630	312.02
21640	312.09
21650	312.17
21660	312.21
21670	312.25
21680	312.3
21690	312.28
21700	312.42
21710	312.43
21720	312.48
21730	312.61
21740	312.59
21750	312.64
21760	312.63
21770	312.71
21780	312.77
21790	312.83
21800	312.9
21810	313.01
21820	313.07
21830	313.09
21840	313.11
21850	313.07
21860	313.13
21870	313.16
21880	313.26
21890	313.35
21900	313.38
21910	313.39
21920	313.45
21930	313.45
21940	313.43
21950	313.47
21960	313.58
21970	313.71
21980	313.77
21990	313.77
22000	313.89
22010	313.97
22020	313.99
22030	313.97
22040	314.06
22050	314.12
22060	314.14
22070	314.22
22080	314.24
22090	314.21
22100	314.26
22110	314.29
22120	314.37
22130	314.32
22140	314.33
22150	314.39
22160	314.41
22170	314.52
22180	314.6
22190	314.65
22200	314.73
22210	314.77
22220	314.76
22230	314.79
22240	314.8
22250	314.74
22260	314.76
22270	314.78
22280	314.82
22290	314.83
22300	314.86
22310	314.95
22320	315.08
22330	315.14
22340	315.13
22350	315.1
22360	315.21
22370	315.21
22380	315.25
22390	315.34
22400	315.43
22410	315.48
22420	315.53
22430	315.47
22440	315.49
22450	315.46
22460	315.53
22470	315.64
22480	315.8
22490	315.77
22500	315.93
22510	315.92
22520	316.04
22530	316.1
22540	316.08
22550	316.06
22560	316.01
22570	316.08
22580	316.21
22590	316.3
22600	316.39
22610	316.53
22620	316.57
22630	316.59
22640	316.67
22650	316.72
22660	316.83
22670	316.92
22680	316.95
22690	317.02
22700	317.03
22710	317.05
22720	317.1
22730	317.17
22740	317.23
22750	317.2
22760	317.13
22770	317.09
22780	317.14
22790	317.35
22800	317.38
22810	317.43
22820	317.42
22830	317.46
22840	317.53
22850	317.53
22860	317.5
22870	317.5
22880	317.44
22890	317.49
22900	317.56
22910	317.64
22920	317.66
22930	317.8
22940	317.8
22950	317.92
22960	318.03
22970	318.07
22980	318.1
22990	318.0
23000	318.03
23010	318.02
23020	318.05
23030	318.13
23040	318.1
23050	318.1
23060	318.13
23070	318.22
23080	318.27
23090	318.37
23100	318.37
23110	318.45
23120	318.52
23130	318.62
23140	318.67
23150	318.71
23160	318.81
23170	318.9
23180	318.91
23190	318.95
23200	319.0
23210	319.06
23220	319.09
23230	319.22
23240	319.32
23250	319.37
23260	319.55
23270	319.55
23280	319.7
23290	319.81
23300	319.89
23310	319.97
23320	320.05
23330	320.19
23340	320.21
23350	320.33
23360	320.33
23370	320.38
23380	320.36
23390	320.34
23400	320.38
23410	320.4
23420	320.5
23430	320.55
23440	320.71
23450	320.76
23460	320.82
23470	320.91
23480	320.93
23490	320.9
23500	320.98
23510	320.99
23520	321.08
23530	321.12
23540	321.2
23550	321.3
23560	321.41
23570	321.44
23580	321.48
23590	321.51
23600	321.57
23610	321.59
23620	321.66
23630	321.78
23640	321.82
23650	321.91
23660	321.98
23670	321.99
23680	322.05
23690	322.1
23700	322.14
23710	322.24
23720	322.33
23730	322.36
23740	322.5
23750	322.67
23760	322.78
23770	322.81
23780	322.95
23790	322.98
23800	322.94
23810	322.97
23820	323.02
23830	323.06
23840	323.19
23850	323.28
23860	323.32
23870	323.42
23880	323.48
23890	323.58
23900	323.65
23910	323.7
23920	323.74
23930	323.75
23940	323.78
23950	323.86
23960	323.92
23970	323.88
23980	323.97
23990	323.97
24000	323.98
24010	324.02
24020	324.03
24030	324.14
24040	324.12
24050	324.07
24060	324.08
24070	324.17
24080	324.24
24090	324.21
24100	324.19
24110	324.2
24120	324.32
24130	324.41
24140	324.52
24150	324.59
24160	324.63
24170	324.74
24180	324.77
24190	324.92
24200	325.0
24210	325.05
24220	325.15
24230	325.22
24240	325.28
24250	325.37
24260	325.45
24270	325.53
24280	325.58
24290	325.67
24300	325.76
24310	325.76
24320	325.8
24330	325.89
24340	325.89
24350	325.95
24360	326.08
24370	326.04
24380	326.09
24390	326.11
24400	326.14
24410	326.18
24420	326.21
24430	326.33
24440	326.33
24450	326.31
24460	326.39
24470	326.47
24480	326.47
24490	326.59
24500	326.62
24510	326.73
24520	326.73
24530	326.76
24540	326.81
24550	326.89
24560	326.94
24570	327.06
24580	327.06
24590	327.12
24600	327.13
24610	327.14
24620	327.09
24630	327.11
24640	327.14
24650	327.18
24660	327.2
24670	327.28
24680	327.37
24690	327.47
24700	327.46
24710	327.52
24720	327.52
24730	327.48
24740	327.53
24750	327.54
24760	327.6
24770	327.76
24780	327.89
24790	327.96
24800	328.04
24810	328.07
24820	328.09
24830	328.16
24840	328.15
24850	328.22
24860	328.26
24870	328.36
24880	328.45
24890	328.49
24900	328.41
24910	328.52
24920	328.59
24930	328.72
24940	328.78
24950	328.85
24960	328.97
24970	329.01
24980	329.04
24990	329.14
25000	329.19
25010	329.17
25020	329.22
25030	329.4
25040	329.48
25050	329.55
25060	329.57
25070	329.61
25080	329.63
25090	329.68
25100	329.67
25110	329.71
25120	329.77
25130	329.9
25140	330.01
25150	330.05
25160	330.1
25170	330.17
25180	330.31
25190	330.3
25200	330.4
25210	330.51
25220	330.5
25230	330.55
25240	330.62
25250	330.6
25260	330.64
25270	330.71
25280	330.77
25290	330.81
25300	330.84
25310	330.92
25320	330.93
25330	330.89
25340	330.99
25350	331.0
25360	331.01
25370	330.96
25380	331.05
25390	331.07
25400	331.08
25410	331.12
25420	331.23
25430	331.2
25440	331.31
25450	331.32
25460	331.29
25470	331.34
25480	331.33
25490	331.37
25500	331.41
25510	331.45
25520	331.43
25530	331.46
25540	331.47
25550	331.57
25560	331.61
25570	331.61
25580	331.75
25590	331.79
25600	331.83
25610	331.88
25620	331.88
25630	331.94
25640	332.02
25650	332.02
25660	332.0
25670	332.0
25680	332.04
25690	331.97
25700	331.94
25710	332.01
25720	332.02
25730	332.02
25740	332.09
25750	332.2
25760	332.27
25770	332.35
25780	332.41
25790	332.48
25800	332.53
25810	332.6
25820	332.62
25830	332.71
25840	332.81
25850	332.84
25860	332.86
25870	332.9
25880	332.9
25890	332.94
25900	332.91
25910	332.9
25920	332.99
25930	333.02
25940	333.08
25950	333.16
25960	333.13
25970	333.15
25980	333.08
25990	333.13
26000	333.15
26010	333.18
26020	333.23
26030	333.23
26040	333.27
26050	333.34
26060	333.41
26070	333.47
26080	333.53
26090	333.52
26100	333.57
26110	333.62
26120	333.68
26130	333.76
26140	333.73
26150	333.79
26160	333.78
26170	333.82
26180	333.92
26190	333.98
26200	334.06
26210	334.05
26220	334.16
26230	334.24
26240	334.37
26250	334.43
26260	334.47
26270	334.44
26280	334.5
26290	334.51
26300	334.62
26310	334.62
26320	334.63
26330	334.77
26340	334.84
26350	334.85
26360	334.91
26370	334.99
26380	335.08
26390	335.08
26400	335.1
26410	335.16
26420	335.19
26430	335.28
26440	335.35
26450	335.47
26460	335.51
26470	335.5
26480	335.61
26490	335.63
26500	335.69
26510	335.77
26520	335.78
26530	335.76
26540	335.81
26550	335.83
26560	335.9
26570	335.89
26580	335.94
26590	335.97
26600	336.07
26610	336.14
26620	336.13
26630	336.12
26640	336.08
26650	336.13
26660	336.27
26670	336.29
26680	336.38
26690	336.3
26700	336.4
26710	336.4
26720	336.41
26730	336.46
26740	336.53
26750	336.57
26760	336.55
26770	336.57
26780	336.63
26790	336.73
26800	336.75
26810	336.71
26820	336.73
26830	336.82
26840	336.94
26850	336.94
26860	336.9
26870	336.92
26880	336.96
26890	336.96
26900	336.99
26910	337.03
26920	337.04
26930	336.99
26940	337.08
26950	337.1
26960	337.1
26970	337.23
26980	337.23
26990	337.32
27000	337.32
27010	337.32
27020	337.37
27030	337.37
27040	337.42
27050	337.47
27060	337.49
27070	337.51
27080	337.55
27090	337.57
27100	337.59
27110	337.59
27120	337.65
27130	337.71
27140	337.82
27150	337.86
27160	337.86
27170	337.91
27180	337.98
27190	338.01
27200	338.07
27210	338.13
27220	338.15
27230	338.16
27240	338.19
27250	338.26
27260	338.23
27270	338.31
27280	338.35
27290	338.4
27300	338.42
27310	338.46
27320	338.5
27330	338.53
27340	338.58
27350	338.57
27360	338.59
27370	338.61
27380	338.61
27390	338.68
27400	338.68
27410	338.79
27420	338.82
27430	338.86
27440	338.94
27450	338.93
27460	338.98
27470	339.01
27480	339.0
27490	339.05
27500	339.05
27510	339.11
27520	339.14
27530	339.1
27540	339.15
27550	339.15
27560	339.2
27570	339.25
27580	339.28
27590	339.25
27600	339.21
27610	339.22
27620	339.27
27630	339.42
27640	339.43
27650	339.49
27660	339.48
27670	339.51
27680	339.54
27690	339.59
27700	339.68
27710	339.8
27720	339.95
27730	339.99
27740	340.0
27750	340.13
27760	340.11
27770	340.22
27780	340.33
27790	340.43
27800	340.48
27810	340.49
27820	340.52
27830	340.52
27840	340.58
27850	340.6
27860	340.64
27870	340.67
27880	340.67
27890	340.63
27900	340.68
27910	340.74
27920	340.76
27930	340.87
27940	340.91
27950	340.93
27960	341.04
27970	341.12
27980	341.05
27990	341.06
28000	341.18
28010	341.22
28020	341.22
28030	341.25
28040	341.29
28050	341.3
28060	341.37
28070	341.45
28080	341.59
28090	341.67
28100	341.69
28110	341.79
28120	341.78
28130	341.89
28140	341.92
28150	341.98
28160	342.05
28170	342.09
28180	342.18
28190	342.18
28200	342.28
28210	342.34
28220	342.33
28230	342.36
28240	342.37
28250	342.47
28260	342.57
28270	342.66
28280	342.63
28290	342.61
28300	342.66
28310	342.68
28320	342.69
28330	342.78
28340	342.8
28350	342.83
28360	342.86
28370	342.85
28380	342.86
28390	343.01
28400	343.12
28410	343.23
28420	343.23
28430	343.3
28440	343.32
28450	343.37
28460	343.46
28470	343.54
28480	343.46
28490	343.5
28500	343.51
28510	343.52
28520	343.6
28530	343.56
28540	343.63
28550	343.62
28560	343.6
28570	343.59
28580	343.62
28590	343.66
28600	343.75
28610	343.86
28620	343.85
28630	343.85
28640	343.91
28650	344.01
28660	344.0
28670	344.1
28680	344.13
28690	344.17
28700	344.25
28710	344.28
28720	344.32
28730	344.41
28740	344.47
28750	344.54
28760	344.51
28770	344.5
28780	344.62
28790	344.66
28800	344.64
28810	344.68
28820	344.71
28830	344.77
28840	344.82
28850	344.85
28860	344.91
28870	344.98
28880	344.97
28890	345.01
28900	345.03
28910	345.11
28920	345.18
28930	345.26
28940	345.22
28950	345.28
28960	345.42
28970	345.46
28980	345.46
28990	345.46
29000	345.54
29010	345.57
29020	345.51
29030	345.52
29040	345.54
29050	345.55
29060	345.65
29070	345.61
29080	345.69
29090	345.72
29100	345.73
29110	345.71
29120	345.81
29130	345.89
29140	345.95
29150	345.92
29160	345.95
29170	346.02
29180	346.02
29190	346.02
29200	346.01
29210	346.04
29220	346.1
29230	346.15
29240	346.16
29250	346.19
29260	346.18
29270	346.19
29280	346.24
29290	346.29
29300	346.37
29310	346.34
29320	346.3
29330	346.36
29340	346.35
29350	346.38
29360	346.56
29370	346.57
29380	346.55
29390	346.56
29400	346.62
29410	346.73
29420	346.79
29430	346.72
29440	346.7
29450	346.73
29460	346.78
29470	346.82
29480	346.83
29490	346.91
29500	346.96
29510	347.03
29520	347.19
29530	347.19
29540	347.24
29550	347.32
29560	347.41
29570	347.45
29580	347.51
29590	347.51
29600	347.58
29610	347.64
29620	347.68
29630	347.73
29640	347.83
29650	347.88
29660	347.83
29670	347.9
29680	347.98
29690	348.04
29700	348.18
29710	348.18
29720	348.27
29730	348.39
29740	348.37
29750	348.35
29760	348.39
29770	348.44
29780	348.53
29790	348.56
29800	348.67
29810	348.73
29820	348.77
29830	348.75
29840	348.83
29850	348.84
29860	348.81
29870	348.86
29880	348.88
29890	348.97
29900	349.06
29910	349.08
29920	349.12
29930	349.15
29940	349.24
29950	349.35
29960	349.37
29970	349.43
29980	349.46
29990	349.54
30000	349.51
30010	349.47
30020	349.57
30030	349.68
30040	349.69
30050	349.73
30060	349.72
30070	349.81
30080	349.9
30090	349.92
30100	349.91
30110	349.92
30120	349.95
30130	350.01
30140	349.95
30150	349.98
30160	349.97
30170	350.0
30180	350.09
30190	350.12
30200	350.13
30210	350.19
30220	350.16
30230	350.16
30240	350.17
30250	350.15
30260	350.21
30270	350.24
30280	350.29
30290	350.35
30300	350.32
30310	350.44
30320	350.49
30330	350.57
30340	350.61
30350	350.7
30360	350.79
30370	350.75
30380	350.88
30390	350.96
30400	351.03
30410	351.01
30420	351.04
30430	351.1
30440	351.14
30450	351.19
30460	351.22
30470	351.18
30480	351.21
30490	351.35
30500	351.39
30510	351.41
30520	351.36
30530	351.38
30540	351.41
30550	351.46
30560	351.49
30570	351.51
30580	351.56
30590	351.57
30600	351.59
30610	351.62
30620	351.64
30630	351.66
30640	351.68
30650	351.71
30660	351.74
30670	351.76
30680	351.73
30690	351.81
30700	351.83
30710	351.82
30720	351.85
30730	351.91
30740	351.95
30750	351.94
30760	351.97
30770	352.0
30780	352.02
30790	352.15
30800	352.14
30810	352.11
30820	352.2
30830	352.22
30840	352.23
30850	352.35
30860	352.39
30870	352.4
30880	352.45
30890	352.5
30900	352.58
30910	352.59
30920	352.65
30930	352.7
30940	352.78
30950	352.8
30960	352.87
30970	352.83
30980	352.99
30990	353.03
31000	353.07
31010	353.11
31020	353.07
31030	353.18
31040	353.21
31050	353.34
31060	353.36
31070	353.36
31080	353.48
31090	353.55
31100	353.61
31110	353.69
31120	353.77
31130	353.76
31140	353.84
31150	353.84
31160	353.89
31170	353.94
31180	353.95
31190	353.98
31200	353.99
31210	353.99
31220	353.97
31230	354.0
31240	354.05
31250	354.09
31260	354.07
31270	354.19
31280	354.23
31290	354.26
31300	354.32
31310	354.36
31320	354.45
31330	354.5
31340	354.55
31350	354.58
31360	354.59
31370	354.51
31380	354.5
31390	354.52
31400	354.49
31410	354.52
31420	354.54
31430	354.62
31440	354.77
31450	354.79
31460	354.82
31470	354.78
31480	354.82
31490	354.83
31500	354.85
31510	354.9
31520	354.93
31530	354.91
31540	354.87
31550	354.94
31560	355.02
31570	355.08
31580	355.14
31590	355.14
31600	355.23
31610	355.29
31620	355.36
31630	355.34
31640	355.33
31650	355.34
31660	355.35
31670	355.34
31680	355.38
31690	355.35
31700	355.39
31710	355.52
31720	355.55
31730	355.58
31740	355.57
31750	355.49
31760	355.49
31770	355.55
31780	355.54
31790	355.53
31800	355.61
31810	355.66
31820	355.7
31830	355.81
31840	355.89
31850	355.93
31860	355.99
31870	356.01
31880	356.02
31890	356.05
31900	356.09
31910	356.1
31920	356.12
31930	356.15
31940	356.13
31950	356.16
31960	356.19
31970	356.18
31980	356.21
31990	356.28
32000	356.26
32010	356.29
32020	356.36
32030	356.41
32040	356.45
32050	356.5
32060	356.59
32070	356.61
32080	356.66
32090	356.67
32100	356.75
32110	356.83
32120	356.81
32130	356.85
32140	356.83
32150	356.83
32160	356.77
32170	356.84
32180	356.93
32190	356.99
32200	357.0
32210	357.11
32220	357.15
32230	357.19
32240	357.23
32250	357.23
32260	357.29
32270	357.28
32280	357.31
32290	357.42
32300	357.46
32310	357.53
32320	357.61
32330	357.68
32340	357.82
32350	357.78
32360	357.81
32370	357.75
32380	357.8
32390	357.82
32400	357.82
32410	357.85
32420	357.89
32430	357.87
32440	357.93
32450	357.94
32460	357.95
32470	357.9
32480	357.95
32490	358.02
32500	358.09
32510	358.19
32520	358.27
32530	358.35
32540	358.36
32550	358.36
32560	358.35
32570	358.37
32580	358.34
32590	358.33
32600	358.39
32610	358.45
32620	358.59
32630	358.65
32640	358.71
32650	358.77
32660	358.86
32670	358.92
32680	358.95
32690	359.03
32700	359.07
32710	359.1
32720	359.13
32730	359.2
32740	359.22
32750	359.25
32760	359.26
32770	359.32
32780	359.37
32790	359.41
32800	359.45
32810	359.45
32820	359.49
32830	359.52
32840	359.47
32850	359.53
32860	359.6
32870	359.66
32880	359.76
32890	359.78
32900	359.83
32910	359.77
32920	359.73
32930	359.76
32940	359.83
32950	359.9
32960	359.93
32970	359.96
32980	359.99
32990	359.97
33000	359.97
33010	359.95
33020	360.02
33030	360.07
33040	360.0
33050	360.05
33060	360.13
33070	360.12
33080	360.15
33090	360.18
33100	360.19
33110	360.21
33120	360.21
33130	360.27
33140	360.27
33150	360.38
33160	360.48
33170	360.47
33180	360.54
33190	360.54
33200	360.51
33210	360.52
33220	360.53
33230	360.56
33240	360.58
33250	360.56
33260	360.66
33270	360.74
33280	360.72
33290	360.71
33300	360.75
33310	360.77
33320	360.72
33330	360.84
33340	360.91
33350	360.88
33360	360.89
33370	360.95
33380	360.98
33390	360.97
33400	361.02
33410	361.0
33420	361.0
33430	360.99
33440	361.0
33450	361.0
33460	361.01
33470	361.06
33480	361.09
33490	361.1
33500	361.15
33510	361.19
33520	361.3
33530	361.26
33540	361.31
33550	361.41
33560	361.44
33570	361.45
33580	361.43
33590	361.44
33600	361.43
33610	361.48
33620	361.49
33630	361.52
33640	361.5
33650	361.55
33660	361.57
33670	361.6
33680	361.64
33690	361.64
33700	361.71
33710	361.69
33720	361.72
33730	361.75
33740	361.81
33750	361.84
33760	361.93
33770	362.0
33780	362.04
33790	362.1
33800	362.14
33810	362.22
33820	362.25
33830	362.29
33840	362.32
33850	362.36
33860	362.4
33870	362.45
33880	362.47
33890	362.49
33900	362.57
33910	362.59
33920	362.56
33930	362.66
33940	362.6
33950	362.6
33960	362.58
33970	362.64
33980	362.69
33990	362.75
34000	362.72
34010	362.73
34020	362.83
34030	362.8
34040	362.82
34050	362.87
34060	362.95
34070	362.96
34080	362.98
34090	363.07
34100	363.12
34110	363.11
34120	363.09
34130	363.11
34140	363.17
34150	363.23
34160	363.27
34170	363.32
34180	363.39
34190	363.42
34200	363.43
34210	363.48
34220	363.49
34230	363.5
34240	363.51
34250	363.53
34260	363.6
34270	363.68
34280	363.69
34290	363.68
34300	363.61
34310	363.66
34320	363.71
34330	363.74
34340	363.87
34350	363.88
34360	363.98
34370	364.01
34380	364.04
34390	364.06
34400	364.13
34410	364.11
34420	364.13
34430	364.14
34440	364.22
34450	364.26
34460	364.27
34470	364.32
34480	364.39
34490	364.38
34500	364.44
34510	364.49
34520	364.5
34530	364.48
34540	364.54
34550	364.5
34560	364.58
34570	364.61
34580	364.66
34590	364.71
34600	364.8
34610	364.83
34620	364.82
34630	364.82
34640	364.89
34650	364.93
34660	364.99
34670	364.95
34680	364.99
34690	365.06
34700	365.08
34710	365.14
34720	365.13
34730	365.14
34740	365.08
34750	365.11
34760	365.18
34770	365.21
34780	365.29
34790	365.33
34800	365.31
34810	365.36
34820	365.42
34830	365.41
34840	365.51
34850	365.53
34860	365.58
34870	365.65
34880	365.69
34890	365.7
34900	365.69
34910	365.73
34920	365.67
34930	365.75
34940	365.81
34950	365.85
34960	365.9
34970	366.01
34980	365.95
34990	365.95
35000	366.01
35010	365.97
35020	366.05
35030	366.06
35040	366.12
35050	366.11
35060	366.13
35070	366.23
35080	366.21
35090	366.17
35100	366.17
35110	366.15
35120	366.14
35130	366.19
35140	366.12
35150	366.16
35160	366.25
35170	366.27
35180	366.3
35190	366.32
35200	366.3
35210	366.33
35220	366.33
35230	366.38
35240	366.34
35250	366.34
35260	366.29
35270	366.36
35280	366.45
35290	366.51
35300	366.48
35310	366.53
35320	366.57
35330	366.57
35340	366.56
35350	366.65
35360	366.64
35370	366.65
35380	366.64
35390	366.69
35400	366.66
35410	366.68
35420	366.71
35430	366.72
35440	366.73
35450	366.8
35460	366.77
35470	366.75
35480	366.75
35490	366.73
35500	366.76
35510	366.81
35520	366.85
35530	366.83
35540	366.9
35550	366.94
35560	367.0
35570	366.95
35580	367.05
35590	367.11
35600	367.14
35610	367.21
35620	367.25
35630	367.21
35640	367.23
35650	367.34
35660	367.38
35670	367.41
35680	367.49
35690	367.49
35700	367.55
35710	367.55
35720	367.57
35730	367.62
35740	367.62
35750	367.64
35760	367.71
35770	367.76
35780	367.75
35790	367.74
35800	367.74
35810	367.73
35820	367.73
35830	367.8
35840	367.91
35850	367.94
35860	368.01
35870	368.01
35880	368.13
35890	368.04
35900	368.01
35910	368.07
35920	368.08
35930	368.07
35940	368.09
35950	368.17
35960	368.22
35970	368.2
35980	368.25
35990	368.32
36000	368.37
36010	368.42
36020	368.39
36030	368.43
36040	368.54
36050	368.56
36060	368.55
36070	368.55
36080	368.58
36090	368.63
36100	368.63
36110	368.71
36120	368.78
36130	368.83
36140	368.81
36150	368.78
36160	368.85
36170	368.94
36180	369.02
36190	369.04
36200	369.11
36210	369.2
36220	369.23
36230	369.31
36240	369.32
36250	369.3
36260	369.36
36270	369.32
36280	369.42
36290	369.45
36300	369.47
36310	369.47
36320	369.49
36330	369.58
36340	369.64
36350	369.68
36360	369.71
36370	369.79
36380	369.87
36390	369.95
36400	369.89
36410	369.89
36420	369.97
36430	370.0
36440	370.06
36450	370.16
36460	370.18
36470	370.23
36480	370.28
36490	370.32
36500	370.32
36510	370.28
36520	370.29
36530	370.32
36540	370.39
36550	370.44
36560	370.53
36570	370.59
36580	370.57
36590	370.62
36600	370.57
36610	370.69
36620	370.71
36630	370.69
36640	370.74
36650	370.84
36660	370.84
36670	370.86
36680	370.92
36690	370.97
36700	370.98
36710	371.08
36720	371.06
36730	371.01
36740	370.99
36750	371.02
36760	371.06
36770	371.04
36780	371.09
36790	371.12
36800	371.18
36810	371.18
36820	371.18
36830	371.26
36840	371.31
36850	371.33
36860	371.29
36870	371.4
36880	371.41
36890	371.49
36900	371.5
36910	371.52
36920	371.56
36930	371.61
36940	371.68
36950	371.69
36960	371.72
36970	371.72
36980	371.7
36990	371.72
37000	371.77
37010	371.85
37020	371.88
37030	371.94
37040	371.96
37050	372.01
37060	372.0
37070	372.01
37080	372.07
37090	372.16
37100	372.18
37110	372.24
37120	372.3
37130	372.36
37140	372.42
37150	372.47
37160	372.46
37170	372.45
37180	372.53
37190	372.57
37200	372.58
37210	372.58
37220	372.57
37230	372.62
37240	372.68
37250	372.59
37260	372.64
37270	372.63
37280	372.66
37290	372.66
37300	372.66
37310	372.7
37320	372.74
37330	372.73
37340	372.8
37350	372.84
37360	372.84
37370	372.92
37380	372.92
37390	372.92
37400	372.99
37410	373.06
37420	373.06
37430	373.11
37440	373.08
37450	373.11
37460	373.13
37470	373.16
37480	373.13
37490	373.11
37500	373.12
37510	373.16
37520	373.1
37530	373.15
37540	373.27
37550	373.32
37560	373.38
37570	373.39
37580	373.37
37590	373.42
37600	373.42
37610	373.44
37620	373.5
37630	373.62
37640	373.67
37650	373.72
37660	373.76
37670	373.85
37680	373.91
37690	373.94
37700	373.98
37710	374.03
37720	373.98
37730	374.09
37740	374.09
37750	374.05
37760	374.08
37770	374.11
37780	374.11
37790	374.09
37800	374.18
37810	374.29
37820	374.3
37830	374.34
37840	374.4
37850	374.44
37860	374.48
37870	374.53
37880	374.58
37890	374.59
37900	374.6
37910	374.57
37920	374.5
37930	374.55
37940	374.53
37950	374.59
37960	374.63
37970	374.69
37980	374.69
37990	374.7
38000	374.77
38010	374.84
38020	374.86
38030	374.91
38040	375.0
38050	375.04
38060	375.03
38070	375.11
38080	375.18
38090	375.22
38100	375.24
38110	375.26
38120	375.31
38130	375.39
38140	375.38
38150	375.35
38160	375.36
38170	375.38
38180	375.48
38190	375.57
38200	375.57
38210	375.65
38220	375.68
38230	375.75
38240	375.74
38250	375.76
38260	375.9
38270	375.93
38280	376.0
38290	376.05
38300	376.09
38310	376.14
38320	376.2
38330	376.21
38340	376.25
38350	376.26
38360	376.36
38370	376.43
38380	376.48
38390	376.55
38400	376.54
38410	376.6
38420	376.62
38430	376.63
38440	376.67
38450	376.61
38460	376.6
38470	376.63
38480	376.63
38490	376.57
38500	376.61
38510	376.54
38520	376.53
38530	376.59
38540	376.61
38550	376.64
38560	376.67
38570	376.72
38580	376.76
38590	376.8
38600	376.89
38610	376.84
38620	376.93
38630	376.96
38640	377.05
38650	377.08
38660	377.15
38670	377.15
38680	377.19
38690	377.23
38700	377.26
38710	377.28
38720	377.28
38730	377.29
38740	377.35
38750	377.31
38760	377.36
38770	377.4
38780	377.48
38790	377.52
38800	377.53
38810	377.56
38820	377.61
38830	377.69
38840	377.75
38850	377.78
38860	377.8
38870	377.78
38880	377.86
38890	377.84
38900	377.9
38910	377.89
38920	377.95
38930	377.92
38940	377.85
38950	377.85
38960	377.86
38970	377.92
38980	377.98
38990	378.05
39000	378.09
39010	378.09
39020	378.08
39030	378.05
39040	378.12
39050	378.18
39060	378.21
39070	378.22
39080	378.22
39090	378.26
39100	378.33
39110	378.38
39120	378.41
39130	378.43
39140	378.5
39150	378.52
39160	378.51
39170	378.55
39180	378.65
39190	378.68
39200	378.69
39210	378.74
39220	378.73
39230	378.78
39240	378.78
39250	378.8
39260	378.82
39270	378.83
39280	378.84
39290	378.83
39300	378.85
39310	378.86
39320	378.92
39330	378.97
39340	379.02
39350	379.05
39360	379.09
39370	379.12
39380	379.16
39390	379.14
39400	379.14
39410	379.11
39420	379.09
39430	379.15
39440	379.21
39450	379.27
39460	379.28
39470	379.28
39480	379.34
39490	379.37
39500	379.37
39510	379.38
39520	379.34
39530	379.38
39540	379.48
39550	379.5
39560	379.56
39570	379.54
39580	379.57
39590	379.58
39600	379.63
39610	379.67
39620	379.72
39630	379.76
39640	379.8
39650	379.89
39660	379.91
39670	379.94
39680	379.99
39690	380.05
39700	380.03
39710	380.03
39720	380.08
39730	380.08
39740	380.05
39750	380.1
39760	380.14
39770	380.18
39780	380.21
39790	380.24
39800	380.33
39810	380.37
39820	380.43
39830	380.45
39840	380.36
39850	380.35
39860	380.42
39870	380.46
39880	380.46
39890	380.5
39900	380.55
39910	380.63
39920	380.68
39930	380.69
39940	380.71
39950	380.75
39960	380.75
39970	380.76
39980	380.78
39990	380.8
40000	380.82
40010	380.82
40020	380.91
40030	381.02
40040	381.11
40050	381.15
40060	381.14
40070	381.23
40080	381.25
40090	381.27
40100	381.28
40110	381.24
40120	381.29
40130	381.33
40140	381.36
40150	381.4
40160	381.42
40170	381.42
40180	381.49
40190	381.56
40200	381.64
40210	381.65
40220	381.66
40230	381.68
40240	381.67
40250	381.69
40260	381.73
40270	381.75
40280	381.75
40290	381.8
40300	381.81
40310	381.89
40320	381.91
40330	381.93
40340	381.93
40350	381.9
40360	381.92
40370	381.93
40380	382.0
40390	382.09
40400	382.06
40410	382.1
40420	382.22
40430	382.27
40440	382.32
40450	382.34
40460	382.36
40470	382.34
40480	382.35
40490	382.37
40500	382.32
40510	382.31
40520	382.29
40530	382.32
40540	382.32
40550	382.37
40560	382.41
40570	382.45
40580	382.51
40590	382.49
40600	382.51
40610	382.6
40620	382.6
40630	382.63
40640	382.65
40650	382.69
40660	382.66
40670	382.71
40680	382.73
40690	382.76
40700	382.78
40710	382.75
40720	382.77
40730	382.82
40740	382.88
40750	382.85
40760	382.85
40770	382.86
40780	382.92
40790	382.96
40800	382.97
40810	383.02
40820	383.06
40830	383.17
40840	383.19
40850	383.21
40860	383.26
40870	383.28
40880	383.33
40890	383.36
40900	383.38
40910	383.37
40920	383.41
40930	383.37
40940	383.42
40950	383.44
40960	383.52
40970	383.51
40980	383.57
40990	383.59
41000	383.59
41010	383.63
41020	383.66
41030	383.68
41040	383.66
41050	383.68
41060	383.72
41070	383.72
41080	383.79
41090	383.77
41100	383.71
41110	383.73
41120	383.75
41130	383.76
41140	383.73
41150	383.76
41160	383.79
41170	383.82
41180	383.79
41190	383.79
41200	383.83
41210	383.86
41220	383.83
41230	383.85
41240	383.93
41250	383.97
41260	383.97
41270	384.07
41280	384.1
41290	384.14
41300	384.14
41310	384.21
41320	384.24
41330	384.24
41340	384.21
41350	384.24
41360	384.27
41370	384.36
41380	384.35
41390	384.36
41400	384.35
41410	384.36
41420	384.36
41430	384.46
41440	384.41
41450	384.4
41460	384.43
41470	384.44
41480	384.51
41490	384.53
41500	384.52
41510	384.55
41520	384.62
41530	384.68
41540	384.73
41550	384.68
41560	384.76
41570	384.74
41580	384.82
41590	384.83
41600	384.87
41610	384.91
41620	384.92
41630	384.95
41640	384.97
41650	385.06
41660	385.03
41670	385.04
41680	385.1
41690	385.12
41700	385.13
41710	385.15
41720	385.21
41730	385.2
41740	385.2
41750	385.23
41760	385.25
41770	385.29
41780	385.32
41790	385.34
41800	385.36
41810	385.36
41820	385.43
41830	385.42
41840	385.42
41850	385.49
41860	385.52
41870	385.56
41880	385.55
41890	385.57
41900	385.59
41910	385.67
41920	385.71
41930	385.73
41940	385.77
41950	385.83
41960	385.9
41970	385.97
41980	386.03
41990	386.08
42000	386.08
42010	386.1
42020	386.19
42030	386.24
42040	386.27
42050	386.27
42060	386.34
42070	386.29
42080	386.38
42090	386.38
42100	386.46
42110	386.46
42120	386.51
42130	386.53
42140	386.58
42150	386.64
42160	386.64
42170	386.65
42180	386.76
42190	386.76
42200	386.75
42210	386.82
42220	386.86
42230	386.84
42240	386.92
42250	386.99
42260	387.0
42270	387.02
42280	387.04
42290	386.99
42300	387.0
42310	387.1
42320	387.08
42330	387.07
42340	387.14
42350	387.1
42360	387.12
42370	387.12
42380	387.15
42390	387.18
42400	387.2
42410	387.19
42420	387.24
42430	387.22
42440	387.25
42450	387.22
42460	387.27
42470	387.27
42480	387.34
42490	387.38
42500	387.48
42510	387.46
42520	387.51
42530	387.56
42540	387.62
42550	387.65
42560	387.65
42570	387.72
42580	387.75
42590	387.74
42600	387.87
42610	387.85
42620	387.88
42630	387.87
42640	387.93
42650	387.97
42660	388.01
42670	388.0
42680	388.11
42690	388.23
42700	388.28
42710	388.29
42720	388.38
42730	388.37
42740	388.4
42750	388.44
42760	388.46
42770	388.49
42780	388.44
42790	388.52
42800	388.57
42810	388.6
42820	388.54
42830	388.56
42840	388.56
42850	388.6
42860	388.61
42870	388.67
42880	388.71
42890	388.74
42900	388.86
42910	388.89
42920	388.9
42930	388.94
42940	388.96
42950	389.08
42960	389.08
42970	389.12
42980	389.17
42990	389.2
43000	389.19
43010	389.23
43020	389.26
43030	389.27
43040	389.29
43050	389.27
43060	389.3
43070	389.3
43080	389.28
43090	389.27
43100	389.31
43110	389.32
43120	389.38
43130	389.43
43140	389.48
43150	389.54
43160	389.56
43170	389.54
43180	389.55
43190	389.61
43200	389.61
43210	389.64
43220	389.61
43230	389.65
43240	389.71
43250	389.82
43260	389.79
43270	389.79
43280	389.8
43290	389.82
43300	389.84
43310	389.86
43320	389.84
43330	389.88
43340	389.96
43350	390.05
43360	390.08
43370	390.04
43380	390.06
43390	390.14
43400	390.13
43410	390.24
43420	390.27
43430	390.31
43440	390.31
43450	390.38
43460	390.42
43470	390.44
43480	390.47
43490	390.48
43500	390.46
43510	390.47
43520	390.5
43530	390.52
43540	390.48
43550	390.51
43560	390.56
43570	390.59
43580	390.64
43590	390.62
43600	390.72
43610	390.75
43620	390.77
43630	390.76
43640	390.76
43650	390.85
43660	390.79
43670	390.82
43680	390.84
43690	390.9
43700	390.9
43710	390.92
43720	390.93
43730	391.0
43740	391.01
43750	391.01
43760	390.98
43770	390.96
43780	391.07
43790	391.11
43800	391.1
43810	391.1
43820	391.16
43830	391.25
43840	391.22
43850	391.19
43860	391.23
43870	391.25
43880	391.31
43890	391.33
43900	391.41
43910	391.45
43920	391.47
43930	391.49
43940	391.52
43950	391.55
43960	391.6
43970	391.6
43980	391.61
43990	391.57
44000	391.68
44010	391.73
44020	391.79
44030	391.79
44040	391.78
44050	391.81
44060	391.83
44070	391.86
44080	391.85
44090	391.91
44100	391.96
44110	391.93
44120	391.91
44130	392.0
44140	392.03
44150	392.04
44160	392.13
44170	392.1
44180	392.1
44190	392.15
44200	392.16
44210	392.19
44220	392.2
44230	392.28
44240	392.22
44250	392.22
44260	392.28
44270	392.3
44280	392.4
44290	392.45
44300	392.49
44310	392.54
44320	392.49
44330	392.49
44340	392.54
44350	392.53
44360	392.56
44370	392.57
44380	392.67
44390	392.71
44400	392.75
44410	392.76
44420	392.66
44430	392.69
44440	392.72
44450	392.78
44460	392.8
44470	392.75
44480	392.81
44490	392.85
44500	392.89
44510	392.87
44520	392.87
44530	392.9
44540	392.94
44550	392.96
44560	392.98
44570	392.95
44580	392.97
44590	392.98
44600	393.03
44610	393.06
44620	393.08
44630	393.14
44640	393.09
44650	393.15
44660	393.18
44670	393.26
44680	393.24
44690	393.33
44700	393.34
44710	393.39
44720	393.41
44730	393.46
44740	393.44
44750	393.45
44760	393.46
44770	393.44
44780	393.49
44790	393.55
44800	393.56
44810	393.58
44820	393.61
44830	393.6
44840	393.62
44850	393.62
44860	393.66
44870	393.66
44880	393.64
44890	393.72
44900	393.75
44910	393.75
44920	393.8
44930	393.83
44940	393.85
44950	393.87
44960	393.87
44970	393.94
44980	393.98
44990	394.02
45000	394.07
45010	394.08
45020	394.09
45030	394.1
45040	394.1
45050	394.19
45060	394.2
45070	394.22
45080	394.21
45090	394.25
45100	394.27
45110	394.32
45120	394.3
45130	394.33
45140	394.42
45150	394.45
45160	394.5
45170	394.49
45180	394.54
45190	394.55
45200	394.54
45210	394.61
45220	394.67
45230	394.75
45240	394.77
45250	394.77
45260	394.8
45270	394.88
45280	394.91
45290	394.91
45300	394.94
45310	395.0
45320	395.02
45330	395.08
45340	395.16
45350	395.19
45360	395.24
45370	395.28
45380	395.31
45390	395.38
45400	395.39
45410	395.44
45420	395.47
45430	395.43
45440	395.42
45450	395.52
45460	395.51
45470	395.5
45480	395.52
45490	395.53
45500	395.6
45510	395.62
45520	395.64
45530	395.65
45540	395.64
45550	395.67
45560	395.7
45570	395.72
45580	395.76
45590	395.78
45600	395.88
45610	395.92
45620	395.92
45630	395.99
45640	396.05
45650	396.03
45660	396.0
45670	396.07
45680	396.07
45690	396.1
45700	396.09
45710	396.19
45720	396.24
45730	396.25
45740	396.28
45750	396.32
45760	396.32
45770	396.39
45780	396.51
45790	396.55
45800	396.58
45810	396.63
45820	396.64
45830	396.71
45840	396.78
45850	396.82
45860	396.87
45870	396.89
45880	396.91
45890	396.95
45900	396.99
45910	397.05
45920	397.05
45930	397.04
45940	397.03
45950	397.07
45960	397.1
45970	397.04
45980	397.08
45990	397.06
46000	397.06
46010	397.05
46020	397.09
46030	397.08
46040	397.07
46050	397.09
46060	397.04
46070	397.1
46080	397.11
46090	397.09
46100	397.06
46110	397.12
46120	397.17
46130	397.17
46140	397.23
46150	397.22
46160	397.26
46170	397.27
46180	397.25
46190	397.31
46200	397.35
46210	397.35
46220	397.39
46230	397.43
46240	397.46
46250	397.45
46260	397.47
46270	397.46
46280	397.47
46290	397.43
46300	397.47
46310	397.54
46320	397.53
46330	397.57
46340	397.6
46350	397.59
46360	397.62
46370	397.66
46380	397.68
46390	397.72
46400	397.75
46410	397.74
46420	397.75
46430	397.76
46440	397.79
46450	397.83
46460	397.84
46470	397.88
46480	397.88
46490	397.88
46500	397.87
46510	397.88
46520	397.87
46530	397.92
46540	397.93
46550	397.96
46560	398.0
46570	398.02
46580	398.07
46590	398.09
46600	398.02
46610	398.11
46620	398.08
46630	398.09
46640	398.12
46650	398.21
46660	398.18
46670	398.24
46680	398.3
46690	398.31
46700	398.3
46710	398.3
46720	398.34
46730	398.36
46740	398.45
46750	398.43
46760	398.39
46770	398.44
46780	398.48
46790	398.53
46800	398.54
46810	398.54
46820	398.63
46830	398.65
46840	398.7
46850	398.72
46860	398.74
46870	398.67
46880	398.74
46890	398.81
46900	398.79
46910	398.8
46920	398.78
46930	398.84
46940	398.95
46950	398.98
46960	399.03
46970	399.05
46980	399.03
46990	399.04
47000	399.09
47010	399.09
47020	399.1
47030	399.09
47040	399.12
47050	399.19
47060	399.21
47070	399.24
47080	399.25
47090	399.28
47100	399.28
47110	399.34
47120	399.39
47130	399.45
47140	399.44
47150	399.5
47160	399.47
47170	399.49
47180	399.43
47190	399.45
47200	399.47
47210	399.46
47220	399.48
47230	399.41
47240	399.43
47250	399.46
47260	399.44
47270	399.56
47280	399.55
47290	399.53
47300	399.52
47310	399.55
47320	399.48
47330	399.53
47340	399.57
47350	399.59
47360	399.63
47370	399.63
47380	399.67
47390	399.71
47400	399.71
47410	399.74
47420	399.73
47430	399.71
47440	399.74
47450	399.74
47460	399.8
47470	399.81
47480	399.79
47490	399.82
47500	399.89
47510	400.02
47520	400.12
47530	400.1
47540	400.15
47550	400.1
47560	400.11
47570	400.12
47580	400.12
47590	400.09
47600	400.13
47610	400.18
47620	400.19
47630	400.21
47640	400.28
47650	400.34
47660	400.38
47670	400.4
47680	400.45
47690	400.49
47700	400.52
47710	400.63
47720	400.66
47730	400.67
47740	400.71
47750	400.78
47760	400.77
47770	400.81
47780	400.81
47790	400.78
47800	400.76
47810	400.75
47820	400.75
47830	400.74
47840	400.75
47850	400.75
47860	400.75
47870	400.76
47880	400.82
47890	400.86
47900	400.86
47910	400.88
47920	400.89
47930	400.88
47940	400.88
47950	400.95
47960	400.99
47970	401.03
47980	401.07
47990	401.11
48000	401.15
48010	401.18
48020	401.19
48030	401.22
48040	401.28
48050	401.31
48060	401.29
48070	401.33
48080	401.33
48090	401.33
48100	401.36
48110	401.4
48120	401.45
48130	401.48
48140	401.5
48150	401.53
48160	401.54
48170	401.58
48180	401.68
48190	401.77
48200	401.78
48210	401.89
48220	401.94
48230	401.98
48240	402.0
48250	402.04
48260	402.09
48270	402.09
48280	402.13
48290	402.13
48300	402.14
48310	402.22
48320	402.24
48330	402.27
48340	402.29
48350	402.32
48360	402.35
48370	402.35
48380	402.37
48390	402.39
48400	402.41
48410	402.37
48420	402.47
48430	402.46
48440	402.48
48450	402.51
48460	402.55
48470	402.58
48480	402.63
48490	402.63
48500	402.6
48510	402.64
48520	402.69
48530	402.74
48540	402.74
48550	402.74
48560	402.72
48570	402.76
48580	402.81
48590	402.82
48600	402.75
48610	402.76
48620	402.7
48630	402.76
48640	402.82
48650	402.82
48660	402.84
48670	402.93
48680	402.94
48690	403.01
48700	402.99
48710	403.01
48720	403.07
48730	403.06
48740	403.05
48750	403.1
48760	403.05
48770	403.04
48780	403.02
48790	403.05
48800	403.08
48810	403.1
48820	403.14
48830	403.15
48840	403.2
48850	403.22
48860	403.21
48870	403.28
48880	403.27
48890	403.25
48900	403.27
48910	403.31
48920	403.39
48930	403.44
48940	403.47
48950	403.49
48960	403.52
48970	403.55
48980	403.54
48990	403.59
49000	403.53
49010	403.59
49020	403.69
49030	403.75
49040	403.81
49050	403.81
49060	403.82
49070	403.82
49080	403.87
49090	403.9
49100	403.89
49110	403.92
49120	404.01
49130	404.11
49140	404.11
49150	404.14
49160	404.16
49170	404.18
49180	404.19
49190	404.21
49200	404.25
49210	404.24
49220	404.28
49230	404.3
49240	404.34
49250	404.35
49260	404.35
49270	404.37
49280	404.42
49290	404.39
49300	404.48
49310	404.49
49320	404.47
49330	404.42
49340	404.48
49350	404.54
49360	404.58
49370	404.61
49380	404.65
49390	404.69
49400	404.75
49410	404.77
49420	404.81
49430	404.93
49440	404.97
49450	405.02
49460	405.02
49470	405.05
49480	405.03
49490	405.07
49500	405.09
49510	405.1
49520	405.15
49530	405.2
49540	405.25
49550	405.24
49560	405.25
49570	405.29
49580	405.32
49590	405.36
49600	405.3
49610	405.33
49620	405.4
49630	405.45
49640	405.46
49650	405.48
49660	405.5
49670	405.56
49680	405.61
49690	405.66
49700	405.64
49710	405.66
49720	405.65
49730	405.69
49740	405.72
49750	405.7
49760	405.71
49770	405.73
49780	405.74
49790	405.73
49800	405.76
49810	405.81
49820	405.87
49830	405.87
49840	405.94
49850	405.95
49860	405.99
49870	405.98
49880	405.99
49890	406.01
49900	406.03
49910	406.06
49920	406.14
49930	406.1
49940	406.13
49950	406.14
49960	406.18
49970	406.14
49980	406.17
49990	406.19
50000	406.21
50010	406.18
50020	406.25
50030	406.26
50040	406.29
50050	406.31
50060	406.3
50070	406.37
50080	406.35
50090	406.35
50100	406.41
50110	406.48
50120	406.48
50130	406.55
50140	406.6
50150	406.65
50160	406.72
50170	406.65
50180	406.69
50190	406.73
50200	406.78
50210	406.8
50220	406.82
50230	406.8
50240	406.8
50250	406.84
50260	406.95
50270	406.94
50280	406.95
50290	406.96
50300	407.0
50310	407.11
50320	407.14
50330	407.09
50340	407.11
50350	407.18
50360	407.19
50370	407.24
50380	407.27
50390	407.22
50400	407.31
50410	407.4
50420	407.41
50430	407.47
50440	407.5
50450	407.52
50460	407.56
50470	407.53
50480	407.54
50490	407.54
50500	407.54
50510	407.56
50520	407.6
50530	407.63
50540	407.66
50550	407.67
50560	407.7
50570	407.7
50580	407.71
50590	407.76
50600	407.81
50610	407.86
50620	407.89
50630	407.86
50640	407.94
50650	407.94
50660	407.93
50670	407.97
50680	407.96
50690	407.98
50700	408.0
50710	408.0
50720	407.98
50730	408.08
50740	408.14
50750	408.19
50760	408.21
50770	408.21
50780	408.21
50790	408.2
50800	408.25
50810	408.33
50820	408.33
50830	408.37
50840	408.42
50850	408.43
50860	408.42
50870	408.44
50880	408.46
50890	408.47
50900	408.48
50910	408.47
50920	408.48
50930	408.53
50940	408.54
50950	408.53
50960	408.6
50970	408.6
50980	408.59
50990	408.6
51000	408.67
51010	408.7
51020	408.72
51030	408.78
51040	408.83
51050	408.87
51060	408.85
51070	408.89
51080	408.9
51090	408.86
51100	408.86
51110	408.85
51120	408.91
51130	408.91
51140	408.95
51150	408.94
51160	409.01
51170	409.02
51180	408.99
51190	409.03
51200	409.02
51210	409.04
51220	409.06
51230	409.08
51240	409.07
51250	409.08
51260	409.07
51270	409.08
51280	409.11
51290	409.12
51300	409.13
51310	409.21
51320	409.24
51330	409.23
51340	409.26
51350	409.27
51360	409.3
51370	409.36
51380	409.41
51390	409.35
51400	409.38
51410	409.4
51420	409.4
51430	409.45
51440	409.48
51450	409.49
51460	409.5
51470	409.51
51480	409.48
51490	409.49
51500	409.56
51510	409.57
51520	409.59
51530	409.65
51540	409.63
51550	409.56
51560	409.53
51570	409.53
51580	409.55
51590	409.64
51600	409.68
51610	409.66
51620	409.7
51630	409.7
51640	409.67
51650	409.73
51660	409.74
51670	409.73
51680	409.74
51690	409.72
51700	409.75
51710	409.8
51720	409.85
51730	409.86
51740	409.9
51750	409.93
51760	409.97
51770	410.02
51780	410.0
51790	410.05
51800	410.01
51810	410.01
51820	410.01
51830	410.08
51840	410.08
51850	410.05
51860	410.07
51870	410.1
51880	410.09
51890	410.09
51900	410.07
51910	410.12
51920	410.09
51930	410.09
51940	410.05
51950	410.08
51960	410.21
51970	410.23
51980	410.25
51990	410.28
52000	410.34
52010	410.39
52020	410.38
52030	410.36
52040	410.37
52050	410.4
52060	410.42
52070	410.43
52080	410.47
52090	410.47
52100	410.51
52110	410.56
52120	410.55
52130	410.57
52140	410.59
52150	410.61
52160	410.61
52170	410.66
52180	410.7
52190	410.71
52200	410.72
52210	410.78
52220	410.83
52230	410.85
52240	410.9
52250	410.98
52260	411.04
52270	411.09
52280	411.05
52290	411.03
52300	411.05
52310	411.11
52320	411.14
52330	411.14
52340	411.12
52350	411.15
52360	411.18
52370	411.22
52380	411.23
52390	411.28
52400	411.28
52410	411.27
52420	411.23
52430	411.26
52440	411.27
52450	411.26
52460	411.31
52470	411.3
52480	411.34
52490	411.35
52500	411.4
52510	411.42
52520	411.42
52530	411.47
52540	411.52
52550	411.57
52560	411.58
52570	411.52
52580	411.53
52590	411.62
52600	411.61
52610	411.66
52620	411.69
52630	411.65
52640	411.65
52650	411.72
52660	411.77
52670	411.82
52680	411.8
52690	411.79
52700	411.81
52710	411.77
52720	411.78
52730	411.8
52740	411.82
52750	411.84
52760	411.83
52770	411.86
52780	411.92
52790	411.94
52800	411.97
52810	411.98
52820	411.95
52830	412.02
52840	412.08
52850	412.13
52860	412.11
52870	412.11
52880	412.16
52890	412.17
52900	412.18
52910	412.22
52920	412.21
52930	412.19
52940	412.22
52950	412.26
52960	412.27
52970	412.34
52980	412.39
52990	412.39
53000	412.4
53010	412.43
53020	412.42
53030	412.44
53040	412.54
53050	412.57
53060	412.56
53070	412.58
53080	412.62
53090	412.64
53100	412.65
53110	412.7
53120	412.73
53130	412.75
53140	412.77
53150	412.84
53160	412.91
53170	412.94
53180	412.93
53190	412.94
53200	412.99
53210	413.06
53220	413.08
53230	413.09
53240	413.08
53250	413.1
53260	413.1
53270	413.19
53280	413.24
53290	413.25
53300	413.22
53310	413.23
53320	413.18
53330	413.2
53340	413.21
53350	413.31
53360	413.38
53370	413.36
53380	413.39
53390	413.38
53400	413.39
53410	413.42
53420	413.47
53430	413.45
53440	413.5
53450	413.49
53460	413.55
53470	413.56
53480	413.58
53490	413.57
53500	413.57
53510	413.65
53520	413.67
53530	413.69
53540	413.7
53550	413.72
53560	413.75
53570	413.77
53580	413.74
53590	413.72
53600	413.78
53610	413.75
53620	413.72
53630	413.73
53640	413.73
53650	413.76
53660	413.77
53670	413.79
53680	413.8
53690	413.84
53700	413.85
53710	413.85
53720	413.9
53730	413.9
53740	413.89
53750	413.92
53760	413.93
53770	413.99
53780	414.01
53790	414.03
53800	414.11
53810	414.04
53820	414.03
53830	414.0
53840	414.02
53850	414.08
53860	414.13
53870	414.14
53880	414.08
53890	414.08
53900	414.12
53910	414.12
53920	414.14
53930	414.19
53940	414.22
53950	414.24
53960	414.29
53970	414.33
53980	414.37
53990	414.49
54000	414.52
54010	414.56
54020	414.59
54030	414.63
54040	414.62
54050	414.66
54060	414.6
54070	414.63
54080	414.65
54090	414.66
54100	414.72
54110	414.79
54120	414.82
54130	414.86
54140	414.86
54150	414.86
54160	414.9
54170	414.91
54180	414.92
54190	414.93
54200	414.92
54210	414.91
54220	414.92
54230	414.96
54240	415.0
54250	415.0
54260	415.0
54270	415.0
54280	415.0
54290	415.01
54300	415.09
54310	415.12
54320	415.17
54330	415.19
54340	415.19
54350	415.27
54360	415.28
54370	415.27
54380	415.34
54390	415.39
54400	415.48
54410	415.53
54420	415.64
54430	415.67
54440	415.63
54450	415.63
54460	415.68
54470	415.67
54480	415.68
54490	415.7
54500	415.75
54510	415.73
54520	415.78
54530	415.82
54540	415.83
54550	415.88
54560	415.92
54570	415.96
54580	415.99
54590	416.02
54600	416.03
54610	416.07
54620	416.12
54630	416.13
54640	416.21
54650	416.23
54660	416.21
54670	416.25
54680	416.28
54690	416.29
54700	416.31
54710	416.32
54720	416.33
54730	416.32
54740	416.36
54750	416.37
54760	416.38
54770	416.42
54780	416.42
54790	416.43
54800	416.38
54810	416.41
54820	416.43
54830	416.46
54840	416.44
54850	416.43
54860	416.45
54870	416.47
54880	416.56
54890	416.54
54900	416.6
54910	416.65
54920	416.63
54930	416.65
54940	416.61
54950	416.6
54960	416.59
54970	416.58
54980	416.6
54990	416.62
55000	416.62
55010	416.64
55020	416.6
55030	416.6
55040	416.56
55050	416.58
55060	416.58
55070	416.58
55080	416.64
55090	416.67
55100	416.65
55110	416.65
55120	416.65
55130	416.68
55140	416.7
55150	416.68
55160	416.68
55170	416.69
55180	416.72
55190	416.75
55200	416.79
55210	416.8
55220	416.86
55230	416.89
55240	416.88
55250	416.94
55260	416.99
55270	417.04
55280	417.08
55290	417.12
55300	417.17
55310	417.18
55320	417.24
55330	417.27
55340	417.24
55350	417.29
55360	417.32
55370	417.39
55380	417.42
55390	417.49
55400	417.46
55410	417.49
55420	417.5
55430	417.49
55440	417.52
55450	417.57
55460	417.57
55470	417.54
55480	417.54
55490	417.54
55500	417.59
55510	417.64
55520	417.63
55530	417.67
55540	417.66
55550	417.66
55560	417.61
55570	417.67
55580	417.7
55590	417.7
55600	417.74
55610	417.75
55620	417.79
55630	417.77
55640	417.8
55650	417.81
55660	417.8
55670	417.79
55680	417.8
55690	417.88
55700	417.94
55710	417.93
55720	417.93
55730	417.96
55740	417.95
55750	417.98
55760	417.99
55770	418.02
55780	418.11
55790	418.14
55800	418.17
55810	418.22
55820	418.24
55830	418.2
55840	418.21
55850	418.21
55860	418.25
55870	418.28
55880	418.32
55890	418.34
55900	418.41
55910	418.4
55920	418.41
55930	418.48
55940	418.51
55950	418.53
55960	418.53
55970	418.56
55980	418.53
55990	418.52
56000	418.57
56010	418.59
56020	418.6
56030	418.65
56040	418.62
56050	418.62
56060	418.61
56070	418.61
56080	418.63
56090	418.67
56100	418.67
56110	418.7
56120	418.71
56130	418.73
56140	418.74
56150	418.73
56160	418.82
56170	418.87
56180	418.9
56190	418.92
56200	418.95
56210	418.97
56220	419.04
56230	419.06
56240	419.07
56250	419.07
56260	419.08
56270	419.07
56280	418.98
56290	418.98
56300	418.96
56310	418.98
56320	419.02
56330	419.02
56340	419.05
56350	419.09
56360	419.09
56370	419.11
56380	419.13
56390	419.2
56400	419.19
56410	419.15
56420	419.12
56430	419.19
56440	419.19
56450	419.17
56460	419.21
56470	419.23
56480	419.24
56490	419.26
56500	419.27
56510	419.32
56520	419.28
56530	419.27
56540	419.28
56550	419.24
56560	419.29
56570	419.26
56580	419.33
56590	419.35
56600	419.38
56610	419.43
56620	419.46
56630	419.44
56640	419.45
56650	419.43
56660	419.44
56670	419.46
56680	419.53
56690	419.54
56700	419.57
56710	419.58
56720	419.55
56730	419.57
56740	419.59
56750	419.58
56760	419.56
56770	419.62
56780	419.65
56790	419.65
56800	419.66
56810	419.65
56820	419.65
56830	419.68
56840	419.65
56850	419.63
56860	419.66
56870	419.73
56880	419.8
56890	419.85
56900	419.88
56910	419.89
56920	419.92
56930	419.91
56940	419.95
56950	420.0
56960	420.02
56970	420.01
56980	420.08
56990	420.08
57000	420.11
57010	420.15
57020	420.18
57030	420.16
57040	420.18
57050	420.18
57060	420.24
57070	420.23
57080	420.26
57090	420.26
57100	420.25
57110	420.27
57120	420.33
57130	420.39
57140	420.47
57150	420.48
57160	420.56
57170	420.57
57180	420.56
57190	420.57
57200	420.59
57210	420.55
57220	420.56
57230	420.6
57240	420.61
57250	420.64
57260	420.63
57270	420.59
57280	420.62
57290	420.61
57300	420.65
57310	420.7
57320	420.77
57330	420.79
57340	420.89
57350	420.9
57360	420.89
57370	420.87
57380	420.92
57390	420.99
57400	421.05
57410	421.08
57420	421.12
57430	421.14
57440	421.12
57450	421.16
57460	421.15
57470	421.15
57480	421.15
57490	421.18
57500	421.26
57510	421.28
57520	421.26
57530	421.22
57540	421.21
57550	421.22
57560	421.24
57570	421.22
57580	421.2
57590	421.28
57600	421.28
57610	421.27
57620	421.27
57630	421.28
57640	421.28
57650	421.34
57660	421.34
57670	421.37
57680	421.36
57690	421.4
57700	421.44
57710	421.45
57720	421.44
57730	421.51
57740	421.49
57750	421.52
57760	421.49
57770	421.5
57780	421.5
57790	421.5
57800	421.49
57810	421.48
57820	421.5
57830	421.52
57840	421.52
57850	421.47
57860	421.49
57870	421.45
57880	421.49
57890	421.55
57900	421.52
57910	421.5
57920	421.54
57930	421.58
57940	421.62
57950	421.59
57960	421.66
57970	421.65
57980	421.67
57990	421.68
58000	421.64
58010	421.61
58020	421.66
58030	421.68
58040	421.68
58050	421.65
58060	421.65
58070	421.66
58080	421.69
58090	421.69
58100	421.71
58110	421.72
58120	421.74
58130	421.75
58140	421.76
58150	421.78
58160	421.8
58170	421.84
58180	421.82
58190	421.89
58200	421.92
58210	421.92
58220	421.95
58230	422.0
58240	422.02
58250	422.01
58260	421.99
58270	421.98
58280	421.98
58290	421.98
58300	422.01
58310	422.02
58320	422.08
58330	422.1
58340	422.15
58350	422.19
58360	422.18
58370	422.19
58380	422.17
58390	422.17
58400	422.15
58410	422.14
58420	422.15
58430	422.21
58440	422.23
58450	422.25
58460	422.26
58470	422.27
58480	422.28
58490	422.33
58500	422.29
58510	422.3
58520	422.27
58530	422.28
58540	422.29
58550	422.28
58560	422.32
58570	422.35
58580	422.38
58590	422.41
58600	422.38
58610	422.45
58620	422.46
58630	422.46
58640	422.5
58650	422.48
58660	422.51
58670	422.55
58680	422.62
58690	422.69
58700	422.7
58710	422.73
58720	422.76
58730	422.77
58740	422.8
58750	422.86
58760	422.9
58770	422.92
58780	422.95
58790	422.99
58800	423.02
58810	423.03
58820	423.03
58830	423.05
58840	423.06
58850	423.08
58860	423.08
58870	423.07
58880	423.1
58890	423.12
58900	423.14
58910	423.22
58920	423.26
58930	423.25
58940	423.27
58950	423.28
58960	423.3
58970	423.31
58980	423.32
58990	423.35
59000	423.3
59010	423.27
59020	423.33
59030	423.32
59040	423.34
59050	423.33
59060	423.31
59070	423.34
59080	423.39
59090	423.42
59100	423.42
59110	423.43
59120	423.42
59130	423.46
59140	423.5
59150	423.49
59160	423.49
59170	423.5
59180	423.53
59190	423.55
59200	423.55
59210	423.56
59220	423.63
59230	423.61
59240	423.65
59250	423.71
59260	423.68
59270	423.68
59280	423.75
59290	423.78
59300	423.84
59310	423.82
59320	423.81
59330	423.8
59340	423.78
59350	423.77
59360	423.82
59370	423.81
59380	423.83
59390	423.79
59400	423.8
59410	423.81
59420	423.84
59430	423.82
59440	423.85
59450	423.85
59460	423.82
59470	423.8
59480	423.77
59490	423.81
59500	423.86
59510	423.84
59520	423.85
59530	423.87
59540	423.83
59550	423.84
59560	423.87
59570	423.86
59580	423.89
59590	423.94
59600	424.0
59610	424.0
59620	424.01
59630	424.08
59640	424.04
59650	424.04
59660	424.07
59670	424.1
59680	424.11
59690	424.13
59700	424.16
59710	424.21
59720	424.18
59730	424.17
59740	424.2
59750	424.18
59760	424.2
59770	424.19
59780	424.21
59790	424.21
59800	424.2
59810	424.27
59820	424.3
59830	424.32
59840	424.34
59850	424.36
59860	424.38
59870	424.41
59880	424.46
59890	424.53
59900	424.51
59910	424.5
59920	424.56
59930	424.55
59940	424.56
59950	424.51
59960	424.55
59970	424.56
59980	424.55
59990	424.55
60000	424.55


==> results/NewExpt/Expt1/TScomp_subsampled.txt <==
300	8.15
600	15.76
900	24.71
1200	32.51
1500	40.45
1800	49.18
2100	57.11
2400	64.6
2700	72.29
3000	79.5
3300	87.07
3600	93.76
3900	101.42
4200	106.77
4500	113.13
4800	121.26
5100	126.95
5400	133.2
5700	139.92
6000	145.43
6300	152.68
6600	158.97
6900	164.08
7200	168.94
7500	174.57
7800	179.19
8100	183.99
8400	188.58
8700	193.95
9000	199.35
9300	203.78
9600	208.25
9900	211.86
10200	216.22
10500	220.5
10800	223.77
11100	227.46
11400	231.5
11700	234.9
12000	238.0
12300	241.52
12600	245.0
12900	248.32
13200	251.67
13500	253.92
13800	256.84
14100	259.48
14400	261.98
14700	264.53
15000	267.19
15300	269.3
15600	271.29
15900	273.31
16200	275.6
16500	278.05
16800	280.44
17100	282.54
17400	285.28
17700	287.7
18000	289.74
18300	292.25
18600	294.55
18900	296.79
19200	298.33
19500	300.43
19800	301.78
20100	303.28
20400	305.01
20700	306.76
21000	308.74
21300	310.39
21600	311.94
21900	313.38
22200	314.73
22500	315.93
22800	317.38
23100	318.37
23400	320.38
23700	322.14
24000	323.98
24300	325.76
24600	327.13
24900	328.41
25200	330.4
25500	331.41
25800	332.53
26100	333.57
26400	335.1
26700	336.4
27000	337.32
27300	338.42
27600	339.21
27900	340.68
28200	342.28
28500	343.51
28800	344.64
29100	345.73
29400	346.62
29700	348.18
30000	349.51
30300	350.32
30600	351.59
30900	352.58
31200	353.99
31500	354.85
31800	355.61
32100	356.75
32400	357.82
32700	359.07
33000	359.97
33300	360.75
33600	361.43
33900	362.57
34200	363.43
34500	364.44
34800	365.31
35100	366.17
35400	366.66
35700	367.55
36000	368.37
36300	369.47
36600	370.57
36900	371.5
37200	372.58
37500	373.12
37800	374.18
38100	375.24
38400	376.54
38700	377.26
39000	378.09
39300	378.85
39600	379.63
39900	380.55
40200	381.64
40500	382.32
40800	382.97
41100	383.71
41400	384.35
41700	385.13
42000	386.08
42300	387.0
42600	387.87
42900	388.86
43200	389.61
43500	390.46
43800	391.1
44100	391.96
44400	392.75
44700	393.34
45000	394.07
45300	394.94
45600	395.88
45900	396.99
46200	397.35
46500	397.87
46800	398.54
47100	399.28
47400	399.71
47700	400.52
48000	401.15
48300	402.14
48600	402.75
48900	403.27
49200	404.25
49500	405.09
49800	405.76
50100	406.41
50400	407.31
50700	408.0
51000	408.67
51300	409.13
51600	409.68
51900	410.07
52200	410.72
52500	411.4
52800	411.97
53100	412.65
53400	413.39
53700	413.85
54000	414.52
54300	415.09
54600	416.03
54900	416.6
55200	416.79
55500	417.59
55800	418.17
56100	418.67
56400	419.19
56700	419.57
57000	420.11
57300	420.65
57600	421.28
57900	421.52
58200	421.92
58500	422.29
58800	423.02
59100	423.42
59400	423.8
59700	424.16
60000	424.55


==> results/NewExpt/Expt1/TScomp_subsampled1.txt <==
3000	79.5
6000	145.43
9000	199.35
12000	238.0
15000	267.19
18000	289.74
21000	308.74
24000	323.98
27000	337.32
30000	349.51
33000	359.97
36000	368.37
39000	378.09
42000	386.08
45000	394.07
48000	401.15
51000	408.67
54000	414.52
57000	420.11
60000	424.55


==> results/NewExpt/Expt1/UCB01_comp_subsampled.txt <==
6000	168.17
12000	340.66
18000	502.47
24000	664.34
30000	824.3
36000	981.56
42000	1142.26
48000	1300.67
54000	1459.25
60000	1613.49


==> results/NewExpt/Expt1/UCB1comp.txt <==
10	0.55
20	0.92
30	1.17
40	1.5
50	1.63
60	2.08
70	2.19
80	2.42
90	2.87
100	3.23
110	3.61
120	3.97
130	4.29
140	4.57
150	4.89
160	5.21
170	5.36
180	5.88
190	6.19
200	6.33
210	6.85
220	7.36
230	7.76
240	8.22
250	8.29
260	8.67
270	8.84
280	9.13
290	9.44
300	9.59
310	9.89
320	10.09
330	10.44
340	10.91
350	11.28
360	11.52
370	11.96
380	12.06
390	12.39
400	12.64
410	12.85
420	13.16
430	13.48
440	13.83
450	14.14
460	14.48
470	14.8
480	15.1
490	15.36
500	15.76
510	16.19
520	16.38
530	16.74
540	16.95
550	17.3
560	17.2
570	17.52
580	17.83
590	17.79
600	18.01
610	18.32
620	18.6
630	18.94
640	19.29
650	19.44
660	19.59
670	19.84
680	20.08
690	20.21
700	20.41
710	20.65
720	21.12
730	21.36
740	21.69
750	22.03
760	22.57
770	22.79
780	23.07
790	23.31
800	23.68
810	24.07
820	24.07
830	24.49
840	24.73
850	24.89
860	25.23
870	25.7
880	26.03
890	26.33
900	26.63
910	26.85
920	27.27
930	27.68
940	28.19
950	28.19
960	28.55
970	29.09
980	29.37
990	29.55
1000	29.83
1010	30.25
1020	30.52
1030	30.94
1040	31.19
1050	31.36
1060	31.61
1070	31.85
1080	32.23
1090	32.47
1100	32.87
1110	33.08
1120	33.32
1130	33.76
1140	34.01
1150	34.46
1160	34.8
1170	35.14
1180	35.49
1190	35.67
1200	35.95
1210	36.38
1220	36.69
1230	36.82
1240	37.09
1250	37.53
1260	37.58
1270	37.97
1280	38.24
1290	38.39
1300	38.52
1310	38.87
1320	39.32
1330	39.74
1340	39.88
1350	40.11
1360	40.15
1370	40.23
1380	40.73
1390	41.06
1400	41.39
1410	41.8
1420	42.18
1430	42.3
1440	42.56
1450	42.83
1460	42.93
1470	43.37
1480	43.57
1490	43.59
1500	43.9
1510	44.26
1520	44.28
1530	44.36
1540	44.77
1550	44.91
1560	45.21
1570	45.29
1580	45.66
1590	45.88
1600	46.34
1610	46.57
1620	46.92
1630	47.3
1640	47.69
1650	47.86
1660	48.27
1670	48.57
1680	48.59
1690	48.77
1700	49.19
1710	49.47
1720	49.78
1730	49.98
1740	50.4
1750	50.81
1760	51.18
1770	51.5
1780	51.67
1790	52.01
1800	52.24
1810	52.46
1820	52.72
1830	52.94
1840	53.33
1850	53.42
1860	53.76
1870	53.83
1880	54.29
1890	54.71
1900	54.99
1910	55.11
1920	55.32
1930	55.36
1940	55.64
1950	55.97
1960	56.32
1970	56.41
1980	56.83
1990	57.09
2000	57.39
2010	57.71
2020	58.13
2030	58.45
2040	58.72
2050	59.18
2060	59.37
2070	59.51
2080	59.71
2090	59.72
2100	59.87
2110	60.06
2120	60.36
2130	60.54
2140	60.93
2150	61.21
2160	61.48
2170	61.91
2180	62.41
2190	62.7
2200	62.9
2210	63.28
2220	63.65
2230	63.95
2240	64.08
2250	64.16
2260	64.34
2270	64.64
2280	64.77
2290	64.89
2300	65.12
2310	65.4
2320	65.4
2330	65.85
2340	66.31
2350	66.43
2360	66.55
2370	67.01
2380	67.2
2390	67.57
2400	67.95
2410	68.48
2420	68.86
2430	69.37
2440	69.85
2450	69.95
2460	70.31
2470	70.64
2480	70.93
2490	71.39
2500	71.85
2510	72.13
2520	72.41
2530	72.55
2540	72.95
2550	73.33
2560	73.45
2570	73.63
2580	73.77
2590	74.29
2600	74.39
2610	74.8
2620	75.09
2630	75.56
2640	75.94
2650	76.12
2660	76.37
2670	76.67
2680	76.76
2690	77.0
2700	77.05
2710	77.48
2720	77.85
2730	78.18
2740	78.63
2750	78.8
2760	79.19
2770	79.44
2780	79.59
2790	79.84
2800	80.12
2810	80.41
2820	80.86
2830	81.11
2840	81.29
2850	81.62
2860	81.81
2870	82.23
2880	82.41
2890	82.72
2900	83.06
2910	83.54
2920	83.99
2930	84.38
2940	84.5
2950	84.76
2960	85.11
2970	85.2
2980	85.31
2990	85.67
3000	85.91
3010	86.24
3020	86.5
3030	86.86
3040	87.44
3050	87.46
3060	87.67
3070	87.84
3080	88.03
3090	88.37
3100	88.86
3110	88.74
3120	89.05
3130	89.24
3140	89.69
3150	89.89
3160	90.23
3170	90.6
3180	90.89
3190	91.22
3200	91.58
3210	91.91
3220	92.44
3230	92.93
3240	93.3
3250	93.34
3260	93.54
3270	93.74
3280	94.12
3290	94.41
3300	94.68
3310	94.92
3320	95.04
3330	95.24
3340	95.49
3350	95.75
3360	96.18
3370	96.33
3380	96.47
3390	96.79
3400	97.06
3410	97.4
3420	97.83
3430	98.16
3440	98.24
3450	98.44
3460	98.74
3470	98.84
3480	99.11
3490	99.19
3500	99.46
3510	99.78
3520	100.01
3530	100.17
3540	100.42
3550	100.66
3560	101.07
3570	101.32
3580	101.62
3590	101.66
3600	101.89
3610	102.08
3620	102.37
3630	102.74
3640	103.05
3650	103.44
3660	103.66
3670	104.13
3680	104.45
3690	104.68
3700	105.15
3710	105.45
3720	105.85
3730	106.15
3740	106.59
3750	106.89
3760	107.24
3770	107.55
3780	107.89
3790	108.11
3800	108.55
3810	108.94
3820	109.05
3830	109.25
3840	109.53
3850	109.79
3860	109.95
3870	110.4
3880	110.65
3890	110.83
3900	110.95
3910	111.31
3920	111.5
3930	111.98
3940	112.35
3950	112.64
3960	112.98
3970	113.29
3980	113.44
3990	113.63
4000	113.99
4010	114.1
4020	114.38
4030	114.63
4040	115.21
4050	115.65
4060	115.84
4070	116.22
4080	116.72
4090	117.13
4100	117.53
4110	117.67
4120	118.03
4130	118.45
4140	118.65
4150	119.13
4160	119.33
4170	119.51
4180	119.63
4190	119.92
4200	120.09
4210	120.39
4220	120.84
4230	121.09
4240	121.41
4250	121.53
4260	121.77
4270	122.01
4280	122.46
4290	122.71
4300	122.89
4310	123.32
4320	123.49
4330	123.74
4340	123.71
4350	124.01
4360	124.22
4370	124.37
4380	124.92
4390	125.34
4400	125.57
4410	125.8
4420	126.19
4430	126.23
4440	126.44
4450	126.79
4460	126.82
4470	127.21
4480	127.65
4490	127.92
4500	128.29
4510	128.45
4520	128.64
4530	129.04
4540	129.19
4550	129.57
4560	129.8
4570	130.12
4580	130.59
4590	131.12
4600	131.41
4610	131.58
4620	131.8
4630	132.0
4640	132.29
4650	132.88
4660	133.23
4670	133.54
4680	133.89
4690	134.1
4700	134.6
4710	134.79
4720	134.82
4730	135.27
4740	135.54
4750	135.7
4760	136.05
4770	136.39
4780	136.57
4790	136.85
4800	136.91
4810	137.23
4820	137.34
4830	137.49
4840	137.83
4850	138.2
4860	138.63
4870	138.85
4880	138.96
4890	139.14
4900	139.5
4910	139.83
4920	139.94
4930	140.2
4940	140.52
4950	140.96
4960	141.41
4970	141.54
4980	141.98
4990	142.3
5000	142.55
5010	142.75
5020	142.81
5030	143.18
5040	143.54
5050	143.85
5060	144.22
5070	144.41
5080	144.78
5090	144.88
5100	145.14
5110	145.54
5120	145.97
5130	146.47
5140	146.64
5150	146.77
5160	146.91
5170	147.27
5180	147.59
5190	147.68
5200	148.0
5210	147.98
5220	148.14
5230	148.51
5240	148.91
5250	149.28
5260	149.48
5270	149.74
5280	149.91
5290	150.22
5300	150.44
5310	150.58
5320	150.87
5330	151.25
5340	151.63
5350	151.88
5360	152.09
5370	152.34
5380	152.6
5390	152.83
5400	153.08
5410	153.32
5420	153.59
5430	153.88
5440	154.1
5450	154.02
5460	154.4
5470	154.6
5480	154.97
5490	155.36
5500	155.45
5510	155.69
5520	155.92
5530	156.15
5540	156.39
5550	156.81
5560	157.08
5570	157.36
5580	157.63
5590	157.8
5600	158.12
5610	158.39
5620	158.46
5630	158.9
5640	159.21
5650	159.49
5660	159.78
5670	160.0
5680	160.37
5690	160.53
5700	160.97
5710	161.12
5720	161.22
5730	161.44
5740	161.58
5750	161.82
5760	162.29
5770	162.66
5780	162.97
5790	163.38
5800	163.68
5810	164.06
5820	164.32
5830	164.5
5840	164.83
5850	165.05
5860	165.28
5870	165.56
5880	165.76
5890	166.01
5900	166.26
5910	166.43
5920	166.77
5930	167.12
5940	167.33
5950	167.57
5960	167.74
5970	168.02
5980	168.32
5990	168.57
6000	168.91
6010	169.13
6020	169.41
6030	169.83
6040	170.04
6050	170.29
6060	170.54
6070	170.87
6080	171.27
6090	171.65
6100	172.0
6110	172.04
6120	172.41
6130	172.67
6140	173.02
6150	173.17
6160	173.46
6170	173.71
6180	174.2
6190	174.51
6200	174.7
6210	175.09
6220	175.4
6230	175.5
6240	175.78
6250	176.14
6260	176.39
6270	176.65
6280	176.81
6290	177.25
6300	177.54
6310	177.69
6320	177.9
6330	177.8
6340	178.09
6350	178.47
6360	178.81
6370	179.0
6380	179.47
6390	179.71
6400	180.2
6410	180.43
6420	180.56
6430	180.75
6440	180.95
6450	181.25
6460	181.62
6470	181.95
6480	182.13
6490	182.49
6500	182.65
6510	182.98
6520	183.28
6530	183.5
6540	183.82
6550	184.14
6560	184.65
6570	184.67
6580	184.98
6590	185.34
6600	185.53
6610	185.89
6620	186.21
6630	186.37
6640	186.56
6650	186.91
6660	187.1
6670	187.6
6680	187.61
6690	187.98
6700	188.15
6710	188.33
6720	188.58
6730	188.8
6740	189.18
6750	189.39
6760	189.27
6770	189.53
6780	189.96
6790	190.34
6800	190.57
6810	191.06
6820	191.44
6830	191.84
6840	192.21
6850	192.41
6860	192.8
6870	192.91
6880	193.06
6890	193.4
6900	193.68
6910	194.01
6920	194.32
6930	194.69
6940	194.98
6950	195.23
6960	195.56
6970	195.97
6980	196.3
6990	196.55
7000	196.95
7010	197.46
7020	197.57
7030	197.76
7040	198.25
7050	198.55
7060	198.96
7070	199.28
7080	199.67
7090	200.17
7100	200.25
7110	200.41
7120	200.82
7130	201.01
7140	201.39
7150	201.74
7160	202.0
7170	202.26
7180	202.55
7190	202.78
7200	203.14
7210	203.58
7220	203.95
7230	203.93
7240	204.16
7250	204.43
7260	204.79
7270	205.21
7280	205.32
7290	205.56
7300	205.92
7310	206.24
7320	206.61
7330	206.77
7340	207.04
7350	207.36
7360	207.78
7370	208.08
7380	208.49
7390	208.75
7400	209.12
7410	209.47
7420	209.65
7430	210.06
7440	210.25
7450	210.61
7460	210.73
7470	211.12
7480	211.41
7490	211.69
7500	211.84
7510	212.15
7520	212.33
7530	212.47
7540	212.84
7550	213.17
7560	213.53
7570	213.72
7580	214.08
7590	214.35
7600	214.67
7610	214.99
7620	215.36
7630	215.47
7640	215.69
7650	216.04
7660	216.3
7670	216.51
7680	216.75
7690	216.87
7700	217.02
7710	217.42
7720	217.52
7730	217.64
7740	217.69
7750	218.02
7760	218.52
7770	218.8
7780	219.24
7790	219.47
7800	219.84
7810	220.1
7820	220.21
7830	220.68
7840	220.95
7850	221.33
7860	221.52
7870	221.76
7880	222.0
7890	222.19
7900	222.44
7910	222.64
7920	222.92
7930	223.4
7940	223.82
7950	224.14
7960	224.42
7970	224.61
7980	225.04
7990	225.06
8000	225.49
8010	225.69
8020	225.91
8030	226.24
8040	226.42
8050	226.99
8060	227.05
8070	227.41
8080	227.57
8090	227.78
8100	228.06
8110	228.25
8120	228.37
8130	228.68
8140	229.01
8150	229.29
8160	229.68
8170	229.97
8180	230.17
8190	230.34
8200	230.41
8210	230.45
8220	230.66
8230	230.81
8240	231.05
8250	231.4
8260	231.92
8270	232.32
8280	232.66
8290	233.12
8300	233.18
8310	233.63
8320	233.88
8330	234.12
8340	234.37
8350	234.85
8360	235.04
8370	235.16
8380	235.46
8390	235.86
8400	236.12
8410	236.12
8420	236.46
8430	236.74
8440	237.07
8450	237.49
8460	237.74
8470	238.09
8480	238.48
8490	238.68
8500	239.16
8510	239.32
8520	239.39
8530	239.72
8540	239.85
8550	240.33
8560	240.63
8570	240.87
8580	241.22
8590	241.53
8600	241.87
8610	242.03
8620	242.39
8630	242.76
8640	243.01
8650	243.33
8660	243.35
8670	243.69
8680	244.04
8690	244.06
8700	244.28
8710	244.48
8720	244.79
8730	244.8
8740	245.16
8750	245.57
8760	245.8
8770	246.13
8780	246.35
8790	246.39
8800	246.75
8810	247.05
8820	247.4
8830	247.63
8840	247.85
8850	248.13
8860	248.49
8870	248.78
8880	249.03
8890	249.15
8900	249.54
8910	250.09
8920	250.35
8930	250.73
8940	250.98
8950	251.45
8960	251.64
8970	252.12
8980	252.26
8990	252.61
9000	252.75
9010	252.82
9020	252.98
9030	253.43
9040	253.89
9050	254.24
9060	254.39
9070	254.6
9080	254.98
9090	255.41
9100	255.74
9110	255.9
9120	256.2
9130	256.62
9140	256.7
9150	257.0
9160	257.16
9170	257.55
9180	257.88
9190	258.23
9200	258.42
9210	258.71
9220	258.97
9230	259.08
9240	259.48
9250	259.88
9260	260.04
9270	260.48
9280	260.86
9290	261.21
9300	261.46
9310	261.76
9320	261.85
9330	262.12
9340	262.28
9350	262.64
9360	262.9
9370	262.91
9380	263.08
9390	263.34
9400	263.65
9410	263.9
9420	264.34
9430	264.68
9440	265.01
9450	265.03
9460	265.45
9470	265.73
9480	265.93
9490	266.32
9500	266.43
9510	266.82
9520	267.0
9530	267.39
9540	267.66
9550	268.05
9560	268.37
9570	268.74
9580	269.13
9590	269.49
9600	269.93
9610	270.24
9620	270.28
9630	270.42
9640	270.83
9650	271.16
9660	271.42
9670	271.56
9680	271.69
9690	271.95
9700	272.17
9710	272.45
9720	272.88
9730	273.29
9740	273.79
9750	273.94
9760	274.4
9770	275.08
9780	275.27
9790	275.52
9800	275.82
9810	276.29
9820	276.44
9830	276.79
9840	277.01
9850	277.52
9860	277.65
9870	277.78
9880	278.01
9890	278.16
9900	278.43
9910	278.91
9920	279.26
9930	279.46
9940	279.75
9950	280.12
9960	280.55
9970	280.98
9980	281.24
9990	281.56
10000	281.82
10010	282.23
10020	282.55
10030	282.84
10040	283.24
10050	283.54
10060	283.99
10070	284.16
10080	284.6
10090	284.81
10100	285.07
10110	285.56
10120	285.77
10130	286.11
10140	286.32
10150	286.53
10160	286.8
10170	286.98
10180	287.38
10190	287.5
10200	287.68
10210	287.97
10220	288.52
10230	288.7
10240	288.76
10250	288.94
10260	289.29
10270	289.45
10280	289.7
10290	290.13
10300	290.32
10310	290.87
10320	291.35
10330	291.68
10340	291.94
10350	292.0
10360	292.36
10370	292.53
10380	292.77
10390	292.97
10400	293.45
10410	293.68
10420	293.91
10430	294.16
10440	294.43
10450	294.75
10460	295.29
10470	295.22
10480	295.59
10490	295.86
10500	296.24
10510	296.44
10520	296.72
10530	296.79
10540	297.15
10550	297.29
10560	297.48
10570	297.53
10580	297.9
10590	298.22
10600	298.48
10610	298.67
10620	298.86
10630	299.34
10640	299.83
10650	300.08
10660	300.21
10670	300.55
10680	300.85
10690	301.28
10700	301.61
10710	301.95
10720	302.19
10730	302.55
10740	302.74
10750	302.94
10760	303.17
10770	303.47
10780	303.67
10790	304.18
10800	304.44
10810	304.97
10820	305.27
10830	305.58
10840	305.69
10850	306.0
10860	306.28
10870	306.49
10880	306.85
10890	307.21
10900	307.63
10910	308.08
10920	308.49
10930	308.83
10940	309.06
10950	309.44
10960	309.69
10970	309.97
10980	310.29
10990	310.61
11000	310.91
11010	311.21
11020	311.33
11030	311.55
11040	311.81
11050	312.04
11060	312.53
11070	312.92
11080	312.93
11090	313.29
11100	313.68
11110	314.11
11120	314.36
11130	314.63
11140	314.8
11150	315.07
11160	315.52
11170	315.87
11180	316.16
11190	316.43
11200	316.86
11210	317.28
11220	317.57
11230	317.82
11240	318.19
11250	318.5
11260	318.76
11270	318.81
11280	319.0
11290	319.39
11300	319.72
11310	319.86
11320	320.31
11330	320.68
11340	321.15
11350	321.56
11360	322.07
11370	322.49
11380	322.75
11390	323.08
11400	323.32
11410	323.7
11420	324.12
11430	324.48
11440	325.0
11450	325.39
11460	325.88
11470	326.22
11480	326.41
11490	326.71
11500	327.11
11510	327.27
11520	327.64
11530	327.92
11540	328.13
11550	328.28
11560	328.31
11570	328.69
11580	329.02
11590	329.29
11600	329.4
11610	329.68
11620	330.04
11630	330.19
11640	330.44
11650	330.65
11660	330.98
11670	331.4
11680	331.46
11690	331.8
11700	332.11
11710	332.24
11720	332.54
11730	332.8
11740	332.88
11750	333.13
11760	333.54
11770	333.79
11780	334.09
11790	334.69
11800	335.01
11810	335.2
11820	335.43
11830	335.83
11840	336.28
11850	336.53
11860	336.8
11870	337.17
11880	337.51
11890	337.74
11900	337.95
11910	338.1
11920	338.48
11930	338.72
11940	338.94
11950	339.14
11960	339.26
11970	339.55
11980	339.78
11990	340.21
12000	340.63
12010	340.92
12020	341.26
12030	341.48
12040	341.74
12050	342.12
12060	342.45
12070	342.82
12080	343.2
12090	343.31
12100	343.74
12110	343.77
12120	344.06
12130	344.42
12140	344.59
12150	344.84
12160	345.33
12170	345.6
12180	345.8
12190	346.03
12200	346.27
12210	346.67
12220	346.98
12230	347.09
12240	347.57
12250	347.87
12260	348.31
12270	348.39
12280	348.82
12290	349.12
12300	349.32
12310	349.38
12320	349.55
12330	349.69
12340	350.13
12350	350.27
12360	350.55
12370	350.73
12380	351.35
12390	351.74
12400	351.88
12410	352.14
12420	352.45
12430	352.72
12440	352.84
12450	353.2
12460	353.59
12470	353.9
12480	354.13
12490	354.36
12500	354.67
12510	354.8
12520	355.16
12530	355.46
12540	355.78
12550	356.15
12560	356.42
12570	356.55
12580	356.89
12590	357.16
12600	357.26
12610	357.52
12620	357.76
12630	357.8
12640	358.19
12650	358.68
12660	359.05
12670	359.17
12680	359.51
12690	359.78
12700	359.95
12710	360.3
12720	360.56
12730	360.91
12740	361.01
12750	361.57
12760	361.95
12770	362.15
12780	362.37
12790	362.79
12800	363.05
12810	363.29
12820	363.74
12830	363.92
12840	364.2
12850	364.35
12860	364.65
12870	364.98
12880	365.34
12890	365.5
12900	365.61
12910	365.89
12920	366.26
12930	366.64
12940	366.93
12950	367.29
12960	367.56
12970	367.77
12980	367.94
12990	368.36
13000	368.69
13010	369.03
13020	369.22
13030	369.46
13040	369.84
13050	370.3
13060	370.64
13070	370.8
13080	371.16
13090	371.31
13100	371.54
13110	371.62
13120	372.0
13130	372.38
13140	372.6
13150	372.84
13160	373.2
13170	373.45
13180	373.64
13190	373.76
13200	374.08
13210	374.32
13220	374.66
13230	375.0
13240	375.35
13250	375.7
13260	375.95
13270	376.23
13280	376.37
13290	376.59
13300	376.89
13310	377.0
13320	377.34
13330	377.52
13340	377.87
13350	378.26
13360	378.42
13370	378.87
13380	379.15
13390	379.32
13400	379.64
13410	379.94
13420	380.27
13430	380.51
13440	380.99
13450	381.12
13460	381.28
13470	381.5
13480	381.79
13490	381.95
13500	382.46
13510	382.55
13520	382.83
13530	382.96
13540	383.38
13550	383.61
13560	383.87
13570	384.09
13580	384.57
13590	385.01
13600	385.32
13610	385.59
13620	385.69
13630	386.09
13640	386.31
13650	386.51
13660	386.84
13670	387.12
13680	387.59
13690	387.62
13700	387.99
13710	388.34
13720	388.49
13730	388.75
13740	388.93
13750	389.49
13760	389.89
13770	390.14
13780	390.44
13790	390.84
13800	391.22
13810	391.53
13820	391.9
13830	392.09
13840	392.3
13850	392.72
13860	392.87
13870	393.05
13880	393.52
13890	393.8
13900	393.99
13910	394.27
13920	394.37
13930	394.62
13940	394.81
13950	394.95
13960	395.16
13970	395.46
13980	395.81
13990	396.1
14000	396.33
14010	396.79
14020	397.16
14030	397.61
14040	397.89
14050	398.05
14060	398.43
14070	398.86
14080	399.05
14090	399.28
14100	399.68
14110	399.88
14120	400.04
14130	400.34
14140	400.58
14150	400.7
14160	400.82
14170	401.25
14180	401.54
14190	401.67
14200	402.34
14210	402.58
14220	402.92
14230	403.21
14240	403.4
14250	403.45
14260	403.86
14270	404.17
14280	404.5
14290	404.63
14300	404.7
14310	405.08
14320	405.39
14330	405.61
14340	405.86
14350	406.06
14360	406.51
14370	406.86
14380	407.21
14390	407.6
14400	407.82
14410	408.03
14420	408.18
14430	408.48
14440	408.65
14450	408.79
14460	408.9
14470	409.09
14480	409.33
14490	409.48
14500	409.94
14510	410.27
14520	410.73
14530	410.95
14540	411.33
14550	411.48
14560	411.64
14570	411.96
14580	412.32
14590	412.67
14600	412.93
14610	413.22
14620	413.39
14630	413.68
14640	413.88
14650	414.27
14660	414.65
14670	414.89
14680	415.11
14690	415.43
14700	415.57
14710	415.85
14720	416.15
14730	416.57
14740	416.88
14750	417.11
14760	417.11
14770	417.31
14780	417.43
14790	417.56
14800	417.7
14810	417.92
14820	418.24
14830	418.49
14840	418.77
14850	419.04
14860	419.2
14870	419.33
14880	419.48
14890	419.83
14900	420.01
14910	420.5
14920	420.72
14930	420.96
14940	421.25
14950	421.63
14960	421.95
14970	422.2
14980	422.61
14990	422.88
15000	423.24
15010	423.59
15020	423.8
15030	424.09
15040	424.23
15050	424.53
15060	424.85
15070	425.0
15080	425.3
15090	425.67
15100	425.84
15110	426.03
15120	426.4
15130	426.52
15140	426.84
15150	426.98
15160	427.33
15170	427.42
15180	427.51
15190	428.1
15200	428.3
15210	428.46
15220	428.75
15230	428.81
15240	429.22
15250	429.52
15260	429.76
15270	429.97
15280	430.12
15290	430.27
15300	430.63
15310	430.81
15320	431.05
15330	431.16
15340	431.32
15350	431.7
15360	431.9
15370	431.94
15380	432.53
15390	432.91
15400	433.22
15410	433.2
15420	433.53
15430	433.82
15440	434.12
15450	434.48
15460	434.82
15470	435.0
15480	435.32
15490	435.39
15500	435.62
15510	436.0
15520	436.19
15530	436.24
15540	436.49
15550	436.75
15560	437.12
15570	437.44
15580	437.55
15590	438.01
15600	438.39
15610	438.81
15620	438.79
15630	439.08
15640	439.32
15650	439.55
15660	439.67
15670	440.13
15680	440.52
15690	440.75
15700	441.09
15710	441.57
15720	441.96
15730	442.27
15740	442.69
15750	442.99
15760	443.13
15770	443.53
15780	443.85
15790	444.01
15800	444.25
15810	444.5
15820	444.68
15830	445.14
15840	445.48
15850	445.62
15860	446.02
15870	446.35
15880	446.57
15890	446.98
15900	447.36
15910	447.87
15920	448.26
15930	448.44
15940	448.76
15950	449.1
15960	449.18
15970	449.72
15980	449.89
15990	450.21
16000	450.65
16010	451.0
16020	451.2
16030	451.46
16040	451.63
16050	451.84
16060	452.09
16070	452.42
16080	452.71
16090	452.91
16100	453.22
16110	453.46
16120	453.65
16130	453.98
16140	454.33
16150	454.61
16160	455.01
16170	455.24
16180	455.63
16190	455.73
16200	455.93
16210	456.15
16220	456.56
16230	456.77
16240	456.98
16250	457.31
16260	457.77
16270	458.05
16280	458.26
16290	458.59
16300	458.93
16310	459.41
16320	459.61
16330	459.86
16340	460.06
16350	460.24
16360	460.54
16370	460.71
16380	461.13
16390	461.39
16400	461.33
16410	461.56
16420	461.97
16430	461.88
16440	462.19
16450	462.56
16460	462.78
16470	463.11
16480	463.36
16490	463.47
16500	463.76
16510	464.1
16520	464.45
16530	464.75
16540	464.98
16550	465.24
16560	465.3
16570	465.32
16580	465.42
16590	465.74
16600	466.07
16610	466.53
16620	466.7
16630	466.85
16640	467.21
16650	467.36
16660	467.64
16670	467.84
16680	468.25
16690	468.66
16700	468.87
16710	469.36
16720	469.67
16730	470.1
16740	470.55
16750	470.87
16760	471.21
16770	471.47
16780	471.69
16790	472.08
16800	472.33
16810	472.71
16820	472.9
16830	473.27
16840	473.55
16850	473.98
16860	474.15
16870	474.28
16880	474.47
16890	474.89
16900	475.14
16910	475.53
16920	475.78
16930	475.85
16940	476.19
16950	476.47
16960	476.62
16970	476.87
16980	477.15
16990	477.56
17000	477.81
17010	478.12
17020	478.35
17030	478.56
17040	478.72
17050	478.99
17060	479.21
17070	479.46
17080	479.53
17090	479.66
17100	479.96
17110	480.32
17120	480.56
17130	480.84
17140	481.1
17150	481.32
17160	481.44
17170	481.64
17180	481.89
17190	481.95
17200	482.16
17210	482.3
17220	482.54
17230	482.9
17240	483.23
17250	483.34
17260	483.6
17270	483.85
17280	483.96
17290	484.36
17300	484.92
17310	485.19
17320	485.59
17330	485.91
17340	485.93
17350	486.23
17360	486.54
17370	486.89
17380	487.07
17390	487.26
17400	487.54
17410	487.78
17420	488.12
17430	488.33
17440	488.53
17450	488.76
17460	488.86
17470	489.24
17480	489.28
17490	489.56
17500	489.85
17510	490.01
17520	490.13
17530	490.42
17540	490.64
17550	491.01
17560	491.36
17570	491.67
17580	491.97
17590	492.42
17600	492.78
17610	492.94
17620	493.29
17630	493.61
17640	493.83
17650	494.14
17660	494.47
17670	494.79
17680	495.09
17690	495.3
17700	495.57
17710	495.86
17720	496.17
17730	496.43
17740	496.5
17750	496.75
17760	496.82
17770	496.99
17780	497.46
17790	497.92
17800	498.09
17810	498.39
17820	498.71
17830	498.92
17840	499.21
17850	499.43
17860	499.76
17870	500.09
17880	500.48
17890	500.47
17900	500.84
17910	501.09
17920	501.37
17930	501.55
17940	501.83
17950	502.09
17960	502.39
17970	502.75
17980	502.94
17990	503.25
18000	503.58
18010	503.75
18020	504.02
18030	504.29
18040	504.58
18050	504.89
18060	505.08
18070	505.35
18080	505.24
18090	505.43
18100	505.76
18110	505.88
18120	506.02
18130	506.15
18140	506.31
18150	506.29
18160	506.81
18170	506.87
18180	507.29
18190	507.56
18200	507.87
18210	507.91
18220	508.17
18230	508.28
18240	508.6
18250	508.81
18260	509.07
18270	509.47
18280	509.65
18290	509.88
18300	510.07
18310	510.26
18320	510.35
18330	510.44
18340	510.68
18350	510.93
18360	511.11
18370	511.21
18380	511.52
18390	511.55
18400	511.57
18410	512.07
18420	512.32
18430	512.69
18440	512.9
18450	513.03
18460	513.39
18470	513.68
18480	513.85
18490	514.14
18500	514.59
18510	514.69
18520	514.9
18530	515.21
18540	515.51
18550	515.89
18560	516.28
18570	516.39
18580	516.56
18590	516.74
18600	517.06
18610	517.45
18620	517.81
18630	517.98
18640	518.07
18650	518.21
18660	518.2
18670	518.52
18680	518.7
18690	518.95
18700	519.39
18710	519.56
18720	519.77
18730	520.15
18740	520.48
18750	520.85
18760	520.92
18770	521.21
18780	521.62
18790	521.85
18800	522.23
18810	522.3
18820	522.48
18830	522.7
18840	523.06
18850	523.46
18860	523.85
18870	524.02
18880	524.26
18890	524.29
18900	524.57
18910	524.7
18920	525.05
18930	525.53
18940	526.03
18950	526.21
18960	526.56
18970	526.78
18980	526.84
18990	527.12
19000	527.49
19010	527.91
19020	528.38
19030	528.82
19040	529.29
19050	529.71
19060	530.02
19070	530.37
19080	530.74
19090	530.87
19100	531.09
19110	531.19
19120	531.48
19130	531.87
19140	532.18
19150	532.51
19160	532.8
19170	533.01
19180	533.15
19190	533.31
19200	533.42
19210	533.71
19220	533.83
19230	534.1
19240	534.3
19250	534.53
19260	534.66
19270	534.94
19280	534.98
19290	535.28
19300	535.43
19310	535.68
19320	536.02
19330	536.48
19340	536.77
19350	537.17
19360	537.44
19370	537.88
19380	538.25
19390	538.55
19400	538.81
19410	539.16
19420	539.33
19430	539.53
19440	539.87
19450	540.05
19460	540.28
19470	540.36
19480	540.7
19490	540.89
19500	541.25
19510	541.48
19520	541.7
19530	542.02
19540	542.21
19550	542.49
19560	542.68
19570	543.03
19580	543.35
19590	543.63
19600	544.08
19610	544.28
19620	544.64
19630	544.79
19640	545.17
19650	545.35
19660	545.48
19670	545.9
19680	546.04
19690	546.34
19700	546.6
19710	546.86
19720	547.25
19730	547.35
19740	547.62
19750	547.84
19760	548.29
19770	548.47
19780	548.89
19790	549.2
19800	549.64
19810	549.95
19820	550.31
19830	550.6
19840	550.86
19850	551.17
19860	551.46
19870	551.62
19880	551.89
19890	552.19
19900	552.57
19910	552.83
19920	553.05
19930	553.39
19940	553.6
19950	553.73
19960	553.96
19970	554.25
19980	554.44
19990	554.78
20000	555.22
20010	555.52
20020	555.64
20030	555.78
20040	556.17
20050	556.38
20060	556.47
20070	556.78
20080	557.33
20090	557.7
20100	557.93
20110	558.18
20120	558.55
20130	558.89
20140	558.95
20150	559.36
20160	559.61
20170	559.98
20180	560.17
20190	560.45
20200	560.63
20210	560.82
20220	561.28
20230	561.49
20240	561.93
20250	562.06
20260	562.31
20270	562.49
20280	562.79
20290	563.18
20300	563.61
20310	563.97
20320	564.25
20330	564.4
20340	564.84
20350	564.94
20360	565.15
20370	565.33
20380	565.54
20390	565.55
20400	565.69
20410	566.02
20420	566.36
20430	566.82
20440	567.11
20450	567.32
20460	567.78
20470	568.17
20480	568.46
20490	568.7
20500	568.84
20510	569.19
20520	569.69
20530	569.73
20540	569.98
20550	570.31
20560	570.77
20570	571.11
20580	571.45
20590	571.6
20600	571.8
20610	572.11
20620	572.44
20630	572.69
20640	572.91
20650	573.16
20660	573.26
20670	573.61
20680	573.91
20690	574.15
20700	574.47
20710	574.83
20720	574.8
20730	575.08
20740	575.33
20750	575.55
20760	575.8
20770	576.06
20780	576.53
20790	576.7
20800	577.01
20810	577.22
20820	577.53
20830	577.84
20840	578.15
20850	578.36
20860	578.62
20870	578.87
20880	579.17
20890	579.61
20900	580.13
20910	580.58
20920	580.86
20930	581.17
20940	581.38
20950	581.66
20960	581.85
20970	582.12
20980	582.37
20990	582.67
21000	582.89
21010	583.1
21020	583.4
21030	583.68
21040	583.99
21050	584.27
21060	584.57
21070	584.87
21080	584.93
21090	585.27
21100	585.36
21110	585.65
21120	585.9
21130	586.31
21140	586.49
21150	586.78
21160	586.75
21170	587.02
21180	587.33
21190	587.77
21200	587.85
21210	588.09
21220	588.41
21230	588.74
21240	589.06
21250	589.2
21260	589.38
21270	589.37
21280	589.5
21290	589.83
21300	590.03
21310	590.39
21320	590.69
21330	590.96
21340	591.23
21350	591.74
21360	592.18
21370	592.71
21380	593.01
21390	593.25
21400	593.32
21410	593.55
21420	593.68
21430	594.01
21440	594.3
21450	594.46
21460	594.61
21470	594.94
21480	595.38
21490	595.65
21500	595.95
21510	596.04
21520	596.22
21530	596.65
21540	596.85
21550	597.1
21560	597.49
21570	597.58
21580	597.7
21590	598.04
21600	598.26
21610	598.5
21620	598.68
21630	599.04
21640	599.44
21650	599.84
21660	600.14
21670	600.48
21680	600.76
21690	601.28
21700	601.39
21710	601.74
21720	601.94
21730	602.04
21740	602.33
21750	602.67
21760	603.06
21770	603.1
21780	603.36
21790	603.64
21800	603.91
21810	604.21
21820	604.56
21830	604.82
21840	605.04
21850	605.39
21860	605.78
21870	606.12
21880	606.38
21890	606.68
21900	607.08
21910	607.36
21920	607.72
21930	608.16
21940	608.51
21950	608.57
21960	608.84
21970	609.0
21980	609.39
21990	609.79
22000	610.14
22010	610.27
22020	610.45
22030	610.65
22040	610.9
22050	611.22
22060	611.38
22070	611.46
22080	611.53
22090	611.69
22100	612.03
22110	612.25
22120	612.78
22130	612.86
22140	613.18
22150	613.46
22160	613.55
22170	613.88
22180	614.08
22190	614.43
22200	614.87
22210	615.21
22220	615.54
22230	615.85
22240	616.27
22250	616.52
22260	616.84
22270	617.11
22280	617.42
22290	617.63
22300	617.8
22310	617.95
22320	618.17
22330	618.4
22340	618.54
22350	618.67
22360	618.89
22370	619.46
22380	619.94
22390	620.11
22400	620.4
22410	620.44
22420	620.68
22430	621.13
22440	621.34
22450	621.63
22460	621.75
22470	622.13
22480	622.47
22490	622.77
22500	623.0
22510	623.37
22520	623.75
22530	624.08
22540	624.29
22550	624.52
22560	624.84
22570	624.96
22580	625.28
22590	625.42
22600	625.76
22610	626.15
22620	626.48
22630	626.81
22640	627.03
22650	627.34
22660	627.56
22670	627.84
22680	628.26
22690	628.54
22700	628.81
22710	629.14
22720	629.31
22730	629.61
22740	629.85
22750	630.07
22760	630.43
22770	630.72
22780	630.95
22790	631.36
22800	631.63
22810	631.82
22820	632.13
22830	632.58
22840	632.87
22850	633.24
22860	633.48
22870	633.62
22880	633.85
22890	634.18
22900	634.35
22910	634.54
22920	634.96
22930	635.23
22940	635.63
22950	635.69
22960	635.9
22970	636.05
22980	636.33
22990	636.7
23000	636.92
23010	637.15
23020	637.41
23030	637.66
23040	637.84
23050	638.19
23060	638.6
23070	638.82
23080	639.16
23090	639.34
23100	639.69
23110	639.94
23120	640.15
23130	640.33
23140	640.67
23150	641.15
23160	641.36
23170	641.56
23180	641.89
23190	642.3
23200	642.41
23210	642.51
23220	642.63
23230	642.89
23240	643.07
23250	643.31
23260	643.66
23270	643.99
23280	644.22
23290	644.31
23300	644.51
23310	644.81
23320	645.1
23330	645.37
23340	645.65
23350	645.97
23360	646.19
23370	646.61
23380	646.92
23390	647.16
23400	647.45
23410	647.83
23420	648.09
23430	648.51
23440	648.86
23450	649.15
23460	649.42
23470	649.75
23480	650.02
23490	650.41
23500	650.66
23510	650.88
23520	650.96
23530	651.1
23540	651.65
23550	651.87
23560	651.93
23570	652.31
23580	652.56
23590	652.83
23600	653.05
23610	653.2
23620	653.15
23630	653.32
23640	653.48
23650	653.62
23660	653.73
23670	654.01
23680	654.23
23690	654.73
23700	655.21
23710	655.5
23720	655.66
23730	655.8
23740	656.04
23750	656.45
23760	656.81
23770	657.06
23780	657.32
23790	657.46
23800	657.76
23810	657.98
23820	657.97
23830	658.28
23840	658.58
23850	658.83
23860	658.99
23870	659.28
23880	659.61
23890	659.61
23900	659.82
23910	660.22
23920	660.4
23930	660.73
23940	660.97
23950	661.2
23960	661.37
23970	661.71
23980	661.94
23990	662.03
24000	662.52
24010	662.77
24020	663.19
24030	663.4
24040	663.63
24050	663.82
24060	663.93
24070	664.17
24080	664.37
24090	664.42
24100	664.55
24110	664.78
24120	664.83
24130	665.24
24140	665.64
24150	665.92
24160	666.33
24170	666.57
24180	666.96
24190	667.16
24200	667.54
24210	667.97
24220	668.17
24230	668.26
24240	668.68
24250	669.0
24260	669.52
24270	669.69
24280	669.78
24290	670.22
24300	670.39
24310	670.58
24320	670.76
24330	671.03
24340	671.06
24350	671.5
24360	671.53
24370	671.76
24380	672.05
24390	672.47
24400	672.72
24410	672.97
24420	673.43
24430	673.75
24440	673.91
24450	674.17
24460	674.5
24470	674.84
24480	675.48
24490	675.53
24500	675.61
24510	675.84
24520	676.0
24530	676.31
24540	676.52
24550	676.69
24560	676.9
24570	677.18
24580	677.5
24590	677.85
24600	678.11
24610	678.38
24620	678.56
24630	678.77
24640	679.05
24650	679.06
24660	679.2
24670	679.6
24680	679.99
24690	680.52
24700	680.83
24710	681.09
24720	681.33
24730	681.8
24740	682.25
24750	682.44
24760	682.53
24770	682.9
24780	683.15
24790	683.55
24800	683.92
24810	684.15
24820	684.28
24830	684.72
24840	684.9
24850	685.3
24860	685.5
24870	685.78
24880	685.95
24890	686.22
24900	686.67
24910	686.85
24920	687.12
24930	687.43
24940	687.88
24950	688.32
24960	688.55
24970	688.86
24980	689.06
24990	689.44
25000	689.7
25010	689.99
25020	690.33
25030	690.61
25040	690.74
25050	690.95
25060	691.02
25070	691.33
25080	691.75
25090	692.08
25100	692.53
25110	692.83
25120	693.08
25130	693.29
25140	693.45
25150	693.54
25160	693.73
25170	693.89
25180	694.31
25190	694.79
25200	695.07
25210	695.3
25220	695.33
25230	695.56
25240	695.88
25250	696.09
25260	696.34
25270	696.56
25280	696.94
25290	697.1
25300	697.21
25310	697.62
25320	697.95
25330	698.16
25340	698.56
25350	698.72
25360	699.0
25370	699.43
25380	699.66
25390	700.01
25400	700.42
25410	700.76
25420	700.99
25430	700.99
25440	701.33
25450	701.47
25460	701.96
25470	702.22
25480	702.38
25490	702.64
25500	703.03
25510	703.39
25520	703.48
25530	703.58
25540	703.84
25550	704.26
25560	704.86
25570	705.15
25580	705.35
25590	705.63
25600	705.88
25610	706.07
25620	706.29
25630	706.63
25640	706.94
25650	707.19
25660	707.62
25670	707.84
25680	708.15
25690	708.32
25700	708.76
25710	709.01
25720	709.38
25730	709.9
25740	710.26
25750	710.41
25760	710.58
25770	710.73
25780	711.12
25790	711.41
25800	711.79
25810	712.05
25820	712.31
25830	712.64
25840	713.15
25850	713.43
25860	713.8
25870	713.98
25880	714.19
25890	714.42
25900	714.68
25910	714.97
25920	715.34
25930	715.56
25940	715.78
25950	715.93
25960	716.01
25970	716.44
25980	716.82
25990	717.06
26000	717.42
26010	717.53
26020	717.79
26030	718.25
26040	718.5
26050	718.77
26060	718.97
26070	719.53
26080	719.87
26090	720.19
26100	720.66
26110	720.81
26120	721.14
26130	721.21
26140	721.5
26150	721.85
26160	722.22
26170	722.47
26180	722.76
26190	723.07
26200	723.27
26210	723.51
26220	723.91
26230	724.38
26240	724.65
26250	724.93
26260	725.2
26270	725.62
26280	725.62
26290	725.99
26300	726.37
26310	726.56
26320	726.75
26330	726.87
26340	726.96
26350	727.3
26360	727.55
26370	727.72
26380	727.78
26390	728.09
26400	728.24
26410	728.49
26420	728.84
26430	728.92
26440	729.29
26450	729.62
26460	729.72
26470	730.12
26480	730.29
26490	730.37
26500	730.62
26510	731.29
26520	731.67
26530	731.91
26540	732.24
26550	732.32
26560	732.77
26570	733.09
26580	733.35
26590	733.75
26600	734.15
26610	734.47
26620	734.8
26630	735.1
26640	735.6
26650	735.7
26660	735.81
26670	736.32
26680	736.52
26690	736.86
26700	736.97
26710	737.25
26720	737.41
26730	737.79
26740	737.95
26750	738.27
26760	738.53
26770	738.77
26780	738.84
26790	739.16
26800	739.26
26810	739.55
26820	739.87
26830	739.9
26840	739.96
26850	740.27
26860	740.69
26870	740.93
26880	741.28
26890	741.68
26900	741.96
26910	742.09
26920	742.38
26930	742.61
26940	743.0
26950	743.13
26960	743.35
26970	743.85
26980	744.15
26990	744.5
27000	744.83
27010	744.99
27020	745.19
27030	745.45
27040	745.66
27050	745.92
27060	745.99
27070	746.65
27080	746.86
27090	747.0
27100	747.25
27110	747.44
27120	747.83
27130	748.08
27140	748.07
27150	748.44
27160	748.88
27170	749.26
27180	749.61
27190	749.88
27200	750.35
27210	750.54
27220	750.71
27230	750.79
27240	751.25
27250	751.54
27260	751.86
27270	752.19
27280	752.66
27290	752.97
27300	753.04
27310	753.27
27320	753.6
27330	753.8
27340	753.91
27350	754.07
27360	754.19
27370	754.21
27380	754.43
27390	754.54
27400	754.87
27410	755.02
27420	755.51
27430	755.89
27440	756.08
27450	756.41
27460	756.67
27470	757.07
27480	757.33
27490	757.51
27500	757.66
27510	758.24
27520	758.63
27530	758.55
27540	758.7
27550	758.8
27560	758.96
27570	759.07
27580	759.43
27590	759.5
27600	759.72
27610	760.1
27620	760.2
27630	760.43
27640	760.93
27650	761.4
27660	761.76
27670	762.02
27680	762.4
27690	762.79
27700	763.05
27710	763.35
27720	763.56
27730	763.82
27740	763.94
27750	764.04
27760	764.38
27770	764.51
27780	764.87
27790	765.16
27800	765.47
27810	765.83
27820	766.02
27830	766.35
27840	766.73
27850	767.28
27860	767.51
27870	767.88
27880	768.23
27890	768.46
27900	768.68
27910	768.89
27920	769.19
27930	769.64
27940	769.76
27950	770.27
27960	770.54
27970	770.94
27980	771.14
27990	771.36
28000	771.57
28010	771.96
28020	771.85
28030	772.14
28040	772.49
28050	772.8
28060	773.1
28070	773.35
28080	773.48
28090	773.68
28100	774.04
28110	774.33
28120	774.54
28130	774.72
28140	774.83
28150	775.19
28160	775.38
28170	775.65
28180	775.81
28190	775.99
28200	776.05
28210	776.4
28220	776.63
28230	776.89
28240	777.13
28250	777.63
28260	777.94
28270	778.34
28280	778.57
28290	778.75
28300	779.08
28310	779.39
28320	779.61
28330	780.02
28340	780.11
28350	780.28
28360	780.7
28370	780.89
28380	781.12
28390	781.32
28400	781.58
28410	781.97
28420	782.28
28430	782.59
28440	782.89
28450	783.13
28460	783.4
28470	783.62
28480	783.72
28490	784.01
28500	784.39
28510	784.52
28520	784.8
28530	784.9
28540	785.02
28550	785.16
28560	785.55
28570	785.62
28580	785.97
28590	786.38
28600	786.91
28610	787.04
28620	787.34
28630	787.48
28640	787.69
28650	787.9
28660	788.02
28670	788.48
28680	788.95
28690	789.39
28700	789.71
28710	789.97
28720	790.22
28730	790.54
28740	790.61
28750	790.75
28760	790.9
28770	791.04
28780	791.21
28790	791.43
28800	791.79
28810	792.31
28820	792.51
28830	792.58
28840	793.02
28850	793.22
28860	793.5
28870	793.81
28880	793.94
28890	793.94
28900	794.25
28910	794.49
28920	794.9
28930	795.42
28940	795.72
28950	795.99
28960	796.34
28970	796.54
28980	796.82
28990	796.98
29000	797.0
29010	797.31
29020	797.59
29030	797.83
29040	798.1
29050	798.29
29060	798.49
29070	798.87
29080	799.06
29090	799.29
29100	799.44
29110	799.57
29120	799.83
29130	799.85
29140	800.11
29150	800.27
29160	800.45
29170	800.57
29180	800.84
29190	801.05
29200	801.42
29210	801.94
29220	802.08
29230	802.34
29240	802.47
29250	802.6
29260	802.97
29270	803.42
29280	803.74
29290	804.09
29300	804.33
29310	804.69
29320	804.95
29330	805.36
29340	805.52
29350	805.83
29360	805.96
29370	806.18
29380	806.34
29390	806.63
29400	806.87
29410	806.93
29420	807.04
29430	807.5
29440	807.67
29450	807.88
29460	808.25
29470	808.66
29480	808.96
29490	809.38
29500	809.62
29510	809.78
29520	810.11
29530	810.4
29540	810.69
29550	810.92
29560	811.45
29570	811.66
29580	811.81
29590	812.11
29600	812.2
29610	812.49
29620	812.89
29630	813.08
29640	813.33
29650	813.53
29660	813.79
29670	813.81
29680	813.96
29690	814.3
29700	814.66
29710	814.84
29720	815.0
29730	815.12
29740	815.35
29750	815.71
29760	816.09
29770	816.5
29780	816.78
29790	817.06
29800	817.39
29810	817.69
29820	818.09
29830	818.41
29840	818.64
29850	819.0
29860	819.22
29870	819.27
29880	819.58
29890	819.63
29900	819.96
29910	820.34
29920	820.51
29930	820.96
29940	821.19
29950	821.32
29960	821.43
29970	821.34
29980	821.74
29990	821.97
30000	822.38
30010	822.7
30020	823.17
30030	823.24
30040	823.32
30050	823.58
30060	823.94
30070	824.38
30080	824.6
30090	824.81
30100	824.98
30110	825.15
30120	825.48
30130	825.74
30140	826.07
30150	826.25
30160	826.56
30170	826.85
30180	826.85
30190	826.85
30200	827.22
30210	827.31
30220	827.54
30230	827.81
30240	827.99
30250	828.29
30260	828.65
30270	828.87
30280	829.24
30290	829.41
30300	829.59
30310	829.92
30320	830.15
30330	830.34
30340	830.7
30350	830.98
30360	831.34
30370	831.74
30380	832.02
30390	832.4
30400	832.7
30410	833.13
30420	833.25
30430	833.67
30440	833.76
30450	834.14
30460	834.5
30470	834.72
30480	834.84
30490	835.1
30500	835.57
30510	836.07
30520	836.3
30530	836.75
30540	836.89
30550	837.28
30560	837.65
30570	837.96
30580	838.14
30590	838.4
30600	838.51
30610	838.85
30620	839.1
30630	839.37
30640	839.82
30650	839.95
30660	840.1
30670	840.32
30680	840.65
30690	840.76
30700	841.08
30710	841.38
30720	841.75
30730	842.09
30740	842.28
30750	842.53
30760	842.75
30770	842.99
30780	842.91
30790	843.25
30800	843.28
30810	843.45
30820	843.66
30830	843.92
30840	844.18
30850	844.64
30860	845.04
30870	845.31
30880	845.45
30890	845.75
30900	845.97
30910	846.24
30920	846.63
30930	846.81
30940	847.06
30950	847.14
30960	847.36
30970	847.56
30980	847.84
30990	848.14
31000	848.37
31010	848.66
31020	848.99
31030	849.14
31040	849.3
31050	849.59
31060	849.78
31070	850.07
31080	850.59
31090	850.73
31100	851.02
31110	851.28
31120	851.41
31130	851.6
31140	851.93
31150	852.12
31160	852.5
31170	852.57
31180	852.74
31190	853.03
31200	853.31
31210	853.6
31220	853.75
31230	853.79
31240	854.01
31250	854.01
31260	854.22
31270	854.31
31280	854.55
31290	854.72
31300	854.85
31310	855.12
31320	855.52
31330	855.78
31340	855.95
31350	856.05
31360	856.22
31370	856.49
31380	856.71
31390	857.01
31400	857.24
31410	857.58
31420	857.72
31430	858.05
31440	858.37
31450	858.53
31460	858.8
31470	859.01
31480	859.32
31490	859.82
31500	860.16
31510	860.43
31520	860.62
31530	860.85
31540	861.25
31550	861.61
31560	861.81
31570	862.04
31580	862.43
31590	862.68
31600	862.87
31610	863.16
31620	863.62
31630	863.84
31640	864.11
31650	864.39
31660	864.81
31670	865.11
31680	865.42
31690	865.89
31700	866.15
31710	866.31
31720	866.64
31730	866.85
31740	867.24
31750	867.47
31760	867.82
31770	868.07
31780	868.36
31790	868.48
31800	868.81
31810	869.12
31820	869.31
31830	869.67
31840	869.9
31850	870.0
31860	870.38
31870	870.62
31880	870.76
31890	871.15
31900	871.68
31910	871.83
31920	872.04
31930	872.59
31940	873.05
31950	873.29
31960	873.57
31970	873.87
31980	874.18
31990	874.29
32000	874.45
32010	874.75
32020	874.82
32030	875.12
32040	875.55
32050	875.75
32060	876.06
32070	876.15
32080	876.35
32090	876.58
32100	876.83
32110	877.12
32120	877.29
32130	877.63
32140	878.11
32150	878.37
32160	878.67
32170	878.93
32180	879.25
32190	879.33
32200	879.39
32210	879.61
32220	879.73
32230	880.05
32240	880.44
32250	880.89
32260	881.19
32270	881.54
32280	881.92
32290	882.3
32300	882.59
32310	882.91
32320	883.02
32330	883.18
32340	883.45
32350	883.81
32360	884.0
32370	884.32
32380	884.71
32390	884.9
32400	885.19
32410	885.49
32420	885.96
32430	886.13
32440	886.37
32450	886.61
32460	886.91
32470	887.12
32480	887.41
32490	887.43
32500	887.45
32510	887.66
32520	888.0
32530	888.18
32540	888.55
32550	888.87
32560	889.1
32570	889.53
32580	889.98
32590	890.27
32600	890.65
32610	890.91
32620	891.16
32630	891.51
32640	891.85
32650	892.18
32660	892.36
32670	892.7
32680	892.68
32690	892.82
32700	892.89
32710	893.0
32720	893.31
32730	893.65
32740	893.9
32750	894.04
32760	894.29
32770	894.55
32780	895.08
32790	895.48
32800	895.53
32810	895.86
32820	896.05
32830	896.21
32840	896.57
32850	896.92
32860	897.21
32870	897.54
32880	897.86
32890	897.96
32900	898.2
32910	898.43
32920	898.53
32930	898.76
32940	898.97
32950	899.13
32960	899.33
32970	899.62
32980	899.96
32990	900.05
33000	900.33
33010	900.72
33020	901.07
33030	901.37
33040	901.8
33050	901.82
33060	902.05
33070	902.29
33080	902.64
33090	902.69
33100	902.94
33110	903.37
33120	903.7
33130	904.02
33140	904.51
33150	904.47
33160	904.44
33170	904.69
33180	904.85
33190	904.98
33200	905.36
33210	905.72
33220	906.02
33230	906.26
33240	906.63
33250	907.02
33260	906.94
33270	907.16
33280	907.3
33290	907.51
33300	907.78
33310	907.85
33320	908.2
33330	908.64
33340	908.81
33350	908.95
33360	909.23
33370	909.45
33380	909.64
33390	909.92
33400	909.97
33410	910.17
33420	910.61
33430	910.92
33440	911.29
33450	911.42
33460	911.69
33470	912.16
33480	912.4
33490	912.76
33500	913.16
33510	913.33
33520	913.56
33530	913.7
33540	914.13
33550	914.41
33560	914.64
33570	914.84
33580	915.31
33590	915.59
33600	915.67
33610	915.95
33620	916.23
33630	916.3
33640	916.66
33650	917.2
33660	917.54
33670	917.57
33680	917.92
33690	918.02
33700	918.36
33710	918.52
33720	918.72
33730	919.01
33740	919.5
33750	919.61
33760	919.69
33770	919.94
33780	920.4
33790	920.98
33800	921.22
33810	921.6
33820	921.85
33830	922.02
33840	922.39
33850	922.64
33860	922.65
33870	922.91
33880	923.38
33890	923.92
33900	924.11
33910	924.45
33920	924.65
33930	925.12
33940	925.48
33950	925.74
33960	925.84
33970	925.93
33980	926.21
33990	926.4
34000	926.56
34010	926.86
34020	927.05
34030	927.39
34040	927.66
34050	927.94
34060	928.38
34070	928.75
34080	929.06
34090	929.44
34100	929.81
34110	930.17
34120	930.52
34130	930.78
34140	931.07
34150	931.3
34160	931.41
34170	931.87
34180	932.08
34190	932.19
34200	932.32
34210	932.58
34220	932.75
34230	933.01
34240	933.27
34250	933.65
34260	933.93
34270	934.43
34280	934.98
34290	935.11
34300	935.3
34310	935.49
34320	935.82
34330	936.15
34340	936.27
34350	936.58
34360	936.77
34370	937.17
34380	937.46
34390	937.8
34400	938.09
34410	938.51
34420	938.68
34430	938.91
34440	939.26
34450	939.5
34460	939.85
34470	939.99
34480	940.31
34490	940.73
34500	940.93
34510	941.23
34520	941.3
34530	941.54
34540	941.72
34550	941.87
34560	942.25
34570	942.61
34580	942.8
34590	943.1
34600	943.36
34610	943.66
34620	943.97
34630	944.19
34640	944.24
34650	944.26
34660	944.46
34670	944.86
34680	944.91
34690	945.29
34700	945.57
34710	945.61
34720	945.88
34730	946.07
34740	946.27
34750	946.66
34760	947.04
34770	947.19
34780	947.6
34790	948.15
34800	948.53
34810	948.92
34820	949.02
34830	949.13
34840	949.3
34850	949.49
34860	949.85
34870	950.1
34880	950.42
34890	950.81
34900	951.2
34910	951.4
34920	951.66
34930	951.88
34940	952.19
34950	952.39
34960	952.83
34970	953.09
34980	953.35
34990	953.73
35000	954.13
35010	954.24
35020	954.51
35030	954.85
35040	955.23
35050	955.53
35060	955.55
35070	955.89
35080	956.14
35090	956.39
35100	956.26
35110	956.53
35120	956.77
35130	957.16
35140	957.53
35150	957.65
35160	957.65
35170	957.96
35180	958.02
35190	958.21
35200	958.57
35210	958.78
35220	958.93
35230	959.16
35240	959.54
35250	959.5
35260	959.68
35270	960.09
35280	960.43
35290	960.48
35300	960.58
35310	961.05
35320	961.29
35330	961.56
35340	961.63
35350	961.77
35360	961.96
35370	962.3
35380	962.48
35390	962.73
35400	962.99
35410	963.16
35420	963.34
35430	963.58
35440	963.84
35450	963.96
35460	964.25
35470	964.54
35480	964.84
35490	965.12
35500	965.47
35510	965.49
35520	965.78
35530	966.07
35540	966.16
35550	966.18
35560	966.41
35570	966.57
35580	966.74
35590	967.06
35600	967.32
35610	967.42
35620	967.63
35630	967.73
35640	967.86
35650	968.23
35660	968.53
35670	968.91
35680	969.22
35690	969.54
35700	970.05
35710	970.01
35720	970.42
35730	970.83
35740	971.19
35750	971.47
35760	971.66
35770	971.74
35780	971.85
35790	972.26
35800	972.55
35810	972.81
35820	973.17
35830	973.48
35840	973.81
35850	973.97
35860	974.17
35870	974.47
35880	974.9
35890	975.13
35900	975.56
35910	975.92
35920	976.02
35930	976.21
35940	976.52
35950	977.02
35960	977.11
35970	977.19
35980	977.6
35990	977.88
36000	977.99
36010	978.25
36020	978.28
36030	978.58
36040	978.76
36050	978.9
36060	979.26
36070	979.47
36080	979.81
36090	980.25
36100	980.61
36110	980.78
36120	980.91
36130	981.26
36140	981.63
36150	982.14
36160	982.34
36170	982.59
36180	982.83
36190	982.85
36200	983.01
36210	982.92
36220	982.92
36230	983.12
36240	983.49
36250	983.65
36260	984.11
36270	984.46
36280	984.63
36290	984.89
36300	985.16
36310	985.46
36320	985.76
36330	986.02
36340	986.25
36350	986.65
36360	986.79
36370	987.14
36380	987.31
36390	987.6
36400	987.93
36410	988.34
36420	988.64
36430	988.97
36440	989.09
36450	989.24
36460	989.5
36470	989.74
36480	990.03
36490	990.45
36500	990.85
36510	991.11
36520	991.15
36530	991.42
36540	991.5
36550	991.79
36560	992.13
36570	992.51
36580	992.8
36590	993.19
36600	993.69
36610	993.81
36620	994.13
36630	994.48
36640	994.56
36650	994.85
36660	995.17
36670	995.42
36680	995.74
36690	996.11
36700	996.22
36710	996.62
36720	996.67
36730	996.95
36740	997.11
36750	997.39
36760	997.57
36770	997.83
36780	998.16
36790	998.42
36800	998.68
36810	999.21
36820	999.46
36830	999.8
36840	999.86
36850	1000.05
36860	1000.25
36870	1000.46
36880	1000.68
36890	1000.75
36900	1001.06
36910	1001.31
36920	1001.52
36930	1001.68
36940	1002.16
36950	1002.55
36960	1002.61
36970	1002.94
36980	1003.1
36990	1003.42
37000	1003.54
37010	1003.86
37020	1004.11
37030	1004.28
37040	1004.43
37050	1004.67
37060	1004.82
37070	1005.07
37080	1005.3
37090	1005.76
37100	1005.98
37110	1006.15
37120	1006.71
37130	1006.85
37140	1007.17
37150	1007.15
37160	1007.46
37170	1007.98
37180	1008.38
37190	1008.85
37200	1009.14
37210	1009.31
37220	1009.69
37230	1009.76
37240	1009.93
37250	1010.14
37260	1010.47
37270	1010.78
37280	1011.02
37290	1011.42
37300	1011.54
37310	1011.59
37320	1012.06
37330	1012.08
37340	1012.51
37350	1012.72
37360	1012.96
37370	1013.22
37380	1013.48
37390	1013.78
37400	1014.0
37410	1014.31
37420	1014.71
37430	1014.96
37440	1015.43
37450	1015.75
37460	1016.01
37470	1016.44
37480	1016.69
37490	1016.87
37500	1017.21
37510	1017.49
37520	1017.77
37530	1017.85
37540	1018.2
37550	1018.59
37560	1019.16
37570	1019.44
37580	1019.65
37590	1019.88
37600	1020.13
37610	1020.44
37620	1020.98
37630	1021.2
37640	1021.72
37650	1022.08
37660	1022.1
37670	1022.29
37680	1022.76
37690	1022.93
37700	1023.03
37710	1023.28
37720	1023.54
37730	1023.84
37740	1024.3
37750	1024.6
37760	1024.82
37770	1025.03
37780	1025.25
37790	1025.45
37800	1025.52
37810	1025.88
37820	1026.38
37830	1026.64
37840	1026.91
37850	1027.17
37860	1027.52
37870	1027.76
37880	1027.79
37890	1028.01
37900	1028.43
37910	1028.72
37920	1028.88
37930	1029.01
37940	1029.09
37950	1029.37
37960	1029.51
37970	1029.53
37980	1029.92
37990	1030.12
38000	1030.19
38010	1030.25
38020	1030.71
38030	1030.83
38040	1031.03
38050	1031.49
38060	1031.49
38070	1031.74
38080	1032.0
38090	1032.26
38100	1032.41
38110	1032.53
38120	1032.88
38130	1033.01
38140	1033.42
38150	1033.68
38160	1034.04
38170	1034.25
38180	1034.51
38190	1034.74
38200	1035.15
38210	1035.4
38220	1035.79
38230	1036.02
38240	1036.08
38250	1036.59
38260	1036.95
38270	1037.29
38280	1037.62
38290	1037.93
38300	1038.21
38310	1038.59
38320	1038.83
38330	1039.03
38340	1039.23
38350	1039.68
38360	1039.96
38370	1040.11
38380	1040.23
38390	1040.57
38400	1040.8
38410	1041.02
38420	1041.25
38430	1041.42
38440	1041.59
38450	1041.95
38460	1042.28
38470	1042.53
38480	1042.78
38490	1042.87
38500	1042.99
38510	1043.5
38520	1043.74
38530	1044.0
38540	1044.1
38550	1044.36
38560	1044.53
38570	1044.84
38580	1044.95
38590	1045.46
38600	1045.52
38610	1045.73
38620	1045.86
38630	1046.08
38640	1046.42
38650	1046.75
38660	1046.98
38670	1047.23
38680	1047.3
38690	1047.67
38700	1047.82
38710	1048.14
38720	1048.56
38730	1048.74
38740	1048.92
38750	1049.14
38760	1049.4
38770	1049.75
38780	1049.84
38790	1050.22
38800	1050.43
38810	1050.9
38820	1051.17
38830	1051.39
38840	1051.73
38850	1051.93
38860	1052.31
38870	1052.74
38880	1052.98
38890	1053.26
38900	1053.88
38910	1054.22
38920	1054.37
38930	1054.63
38940	1054.82
38950	1055.31
38960	1055.57
38970	1055.94
38980	1056.13
38990	1056.47
39000	1056.68
39010	1056.91
39020	1057.33
39030	1057.53
39040	1057.86
39050	1058.12
39060	1058.45
39070	1058.72
39080	1059.05
39090	1059.33
39100	1059.53
39110	1059.96
39120	1060.16
39130	1060.36
39140	1060.68
39150	1060.97
39160	1061.31
39170	1061.56
39180	1061.98
39190	1062.03
39200	1062.19
39210	1062.23
39220	1062.53
39230	1062.86
39240	1063.24
39250	1063.53
39260	1063.62
39270	1063.79
39280	1063.93
39290	1064.18
39300	1064.46
39310	1064.69
39320	1064.98
39330	1065.21
39340	1065.41
39350	1065.75
39360	1065.91
39370	1066.09
39380	1066.52
39390	1066.72
39400	1067.13
39410	1067.36
39420	1067.43
39430	1067.84
39440	1068.03
39450	1068.23
39460	1068.37
39470	1068.49
39480	1068.83
39490	1069.12
39500	1069.38
39510	1069.78
39520	1069.99
39530	1070.32
39540	1070.45
39550	1071.0
39560	1071.17
39570	1071.32
39580	1071.49
39590	1071.58
39600	1071.81
39610	1072.03
39620	1072.16
39630	1072.25
39640	1072.47
39650	1072.79
39660	1073.26
39670	1073.54
39680	1073.84
39690	1074.1
39700	1074.27
39710	1074.59
39720	1074.71
39730	1074.99
39740	1075.13
39750	1075.35
39760	1075.48
39770	1075.84
39780	1075.92
39790	1076.18
39800	1076.49
39810	1076.76
39820	1077.11
39830	1077.36
39840	1077.46
39850	1077.89
39860	1078.24
39870	1078.56
39880	1078.77
39890	1078.93
39900	1079.11
39910	1079.32
39920	1079.72
39930	1080.04
39940	1080.25
39950	1080.35
39960	1080.7
39970	1081.15
39980	1081.53
39990	1081.65
40000	1082.0
40010	1082.05
40020	1082.34
40030	1082.65
40040	1083.15
40050	1083.34
40060	1083.7
40070	1083.74
40080	1083.87
40090	1084.09
40100	1084.3
40110	1084.61
40120	1085.01
40130	1085.4
40140	1085.47
40150	1086.06
40160	1086.29
40170	1086.62
40180	1086.72
40190	1086.97
40200	1087.2
40210	1087.41
40220	1087.93
40230	1088.18
40240	1088.4
40250	1088.69
40260	1089.01
40270	1089.44
40280	1089.86
40290	1089.94
40300	1090.23
40310	1090.73
40320	1090.83
40330	1090.96
40340	1091.12
40350	1091.21
40360	1091.46
40370	1091.58
40380	1091.66
40390	1091.95
40400	1092.16
40410	1092.29
40420	1092.56
40430	1092.68
40440	1092.94
40450	1093.19
40460	1093.8
40470	1094.01
40480	1094.17
40490	1094.24
40500	1094.56
40510	1094.85
40520	1095.04
40530	1095.22
40540	1095.52
40550	1095.92
40560	1096.07
40570	1096.16
40580	1096.35
40590	1096.82
40600	1097.22
40610	1097.53
40620	1097.69
40630	1097.97
40640	1098.14
40650	1098.21
40660	1098.38
40670	1098.53
40680	1098.72
40690	1099.1
40700	1099.3
40710	1099.69
40720	1099.95
40730	1100.28
40740	1100.64
40750	1101.04
40760	1101.02
40770	1101.25
40780	1101.62
40790	1101.91
40800	1102.22
40810	1102.73
40820	1103.19
40830	1103.42
40840	1103.64
40850	1103.93
40860	1104.33
40870	1104.56
40880	1104.77
40890	1105.19
40900	1105.34
40910	1105.43
40920	1105.64
40930	1105.73
40940	1105.99
40950	1106.17
40960	1106.4
40970	1106.81
40980	1107.19
40990	1107.51
41000	1107.61
41010	1107.72
41020	1108.08
41030	1108.31
41040	1108.62
41050	1108.9
41060	1109.1
41070	1109.38
41080	1109.62
41090	1110.03
41100	1110.18
41110	1110.54
41120	1110.89
41130	1111.01
41140	1111.29
41150	1111.55
41160	1111.93
41170	1112.35
41180	1112.61
41190	1112.83
41200	1112.99
41210	1113.25
41220	1113.7
41230	1113.99
41240	1114.25
41250	1114.53
41260	1115.02
41270	1115.27
41280	1115.53
41290	1115.59
41300	1115.86
41310	1116.09
41320	1116.41
41330	1116.65
41340	1116.9
41350	1117.05
41360	1117.39
41370	1117.7
41380	1117.98
41390	1118.3
41400	1118.64
41410	1118.79
41420	1119.21
41430	1119.39
41440	1119.63
41450	1119.99
41460	1120.17
41470	1120.44
41480	1120.78
41490	1121.17
41500	1121.39
41510	1121.77
41520	1122.15
41530	1122.41
41540	1122.74
41550	1123.07
41560	1123.41
41570	1123.66
41580	1124.13
41590	1124.39
41600	1124.68
41610	1124.8
41620	1125.03
41630	1125.26
41640	1125.52
41650	1125.96
41660	1125.99
41670	1126.15
41680	1126.18
41690	1126.39
41700	1126.62
41710	1126.94
41720	1127.24
41730	1127.57
41740	1127.84
41750	1128.04
41760	1128.07
41770	1128.33
41780	1128.73
41790	1128.98
41800	1129.41
41810	1129.61
41820	1129.8
41830	1130.14
41840	1130.47
41850	1130.69
41860	1131.01
41870	1131.15
41880	1131.5
41890	1131.66
41900	1132.04
41910	1132.13
41920	1132.38
41930	1132.77
41940	1132.85
41950	1133.13
41960	1133.36
41970	1133.66
41980	1133.95
41990	1134.15
42000	1134.37
42010	1134.55
42020	1134.64
42030	1134.94
42040	1135.06
42050	1135.13
42060	1135.34
42070	1135.76
42080	1136.06
42090	1136.57
42100	1136.82
42110	1137.31
42120	1137.58
42130	1137.94
42140	1138.2
42150	1138.72
42160	1139.06
42170	1139.13
42180	1139.38
42190	1139.62
42200	1139.71
42210	1139.9
42220	1140.25
42230	1140.65
42240	1140.95
42250	1141.25
42260	1141.59
42270	1141.81
42280	1142.0
42290	1142.49
42300	1142.8
42310	1143.0
42320	1143.12
42330	1143.44
42340	1143.55
42350	1143.79
42360	1143.95
42370	1143.99
42380	1144.1
42390	1144.2
42400	1144.68
42410	1144.8
42420	1145.27
42430	1145.64
42440	1145.74
42450	1146.21
42460	1146.73
42470	1147.0
42480	1147.3
42490	1147.62
42500	1147.9
42510	1148.22
42520	1148.52
42530	1148.77
42540	1149.01
42550	1149.38
42560	1149.81
42570	1150.14
42580	1150.49
42590	1150.77
42600	1150.99
42610	1151.25
42620	1151.55
42630	1151.57
42640	1151.75
42650	1152.13
42660	1152.42
42670	1152.61
42680	1152.81
42690	1153.09
42700	1153.14
42710	1153.28
42720	1153.74
42730	1153.94
42740	1154.38
42750	1154.62
42760	1154.94
42770	1155.29
42780	1155.76
42790	1156.01
42800	1156.22
42810	1156.37
42820	1156.77
42830	1157.02
42840	1157.34
42850	1157.72
42860	1158.18
42870	1158.64
42880	1158.86
42890	1159.18
42900	1159.46
42910	1159.77
42920	1159.93
42930	1160.18
42940	1160.57
42950	1160.9
42960	1161.28
42970	1161.72
42980	1162.03
42990	1162.24
43000	1162.57
43010	1162.82
43020	1163.07
43030	1163.33
43040	1163.75
43050	1164.0
43060	1163.98
43070	1164.33
43080	1164.6
43090	1164.95
43100	1165.06
43110	1165.35
43120	1165.63
43130	1165.8
43140	1166.26
43150	1166.11
43160	1166.23
43170	1166.51
43180	1166.79
43190	1167.01
43200	1167.28
43210	1167.47
43220	1167.87
43230	1168.3
43240	1168.6
43250	1168.86
43260	1168.87
43270	1169.07
43280	1169.24
43290	1169.57
43300	1169.87
43310	1170.02
43320	1170.37
43330	1170.68
43340	1171.11
43350	1171.25
43360	1171.62
43370	1171.81
43380	1172.09
43390	1172.55
43400	1172.87
43410	1173.0
43420	1173.33
43430	1173.81
43440	1173.99
43450	1174.38
43460	1174.67
43470	1175.01
43480	1175.27
43490	1175.35
43500	1175.51
43510	1175.76
43520	1176.09
43530	1176.28
43540	1176.52
43550	1176.71
43560	1176.93
43570	1177.32
43580	1177.72
43590	1177.98
43600	1178.32
43610	1178.57
43620	1178.91
43630	1179.15
43640	1179.44
43650	1179.79
43660	1180.04
43670	1180.23
43680	1180.32
43690	1180.5
43700	1180.74
43710	1181.21
43720	1181.46
43730	1181.64
43740	1181.79
43750	1182.05
43760	1182.34
43770	1182.71
43780	1182.93
43790	1183.22
43800	1183.67
43810	1183.93
43820	1184.23
43830	1184.43
43840	1184.69
43850	1185.06
43860	1185.16
43870	1185.47
43880	1185.69
43890	1186.07
43900	1186.14
43910	1186.47
43920	1186.75
43930	1187.12
43940	1187.27
43950	1187.62
43960	1187.99
43970	1188.28
43980	1188.57
43990	1188.71
44000	1188.89
44010	1189.2
44020	1189.65
44030	1189.93
44040	1190.19
44050	1190.3
44060	1190.62
44070	1190.91
44080	1191.17
44090	1191.21
44100	1191.4
44110	1191.74
44120	1191.9
44130	1192.17
44140	1192.49
44150	1192.89
44160	1193.26
44170	1193.43
44180	1193.91
44190	1194.15
44200	1194.54
44210	1194.85
44220	1194.99
44230	1195.24
44240	1195.55
44250	1195.8
44260	1195.95
44270	1196.37
44280	1196.83
44290	1197.04
44300	1197.31
44310	1197.65
44320	1197.95
44330	1198.23
44340	1198.37
44350	1198.49
44360	1198.7
44370	1198.98
44380	1199.1
44390	1199.39
44400	1199.82
44410	1199.99
44420	1200.06
44430	1200.51
44440	1200.63
44450	1200.99
44460	1201.05
44470	1201.33
44480	1201.75
44490	1202.05
44500	1202.29
44510	1202.69
44520	1202.79
44530	1202.99
44540	1203.33
44550	1203.76
44560	1204.08
44570	1204.21
44580	1204.43
44590	1204.68
44600	1204.78
44610	1205.12
44620	1205.66
44630	1205.97
44640	1206.32
44650	1206.51
44660	1206.83
44670	1207.36
44680	1207.69
44690	1208.0
44700	1208.03
44710	1208.2
44720	1208.44
44730	1208.83
44740	1209.11
44750	1209.26
44760	1209.46
44770	1209.66
44780	1209.81
44790	1210.06
44800	1210.49
44810	1210.87
44820	1211.09
44830	1211.63
44840	1211.79
44850	1212.07
44860	1212.33
44870	1212.65
44880	1212.87
44890	1213.04
44900	1213.27
44910	1213.55
44920	1213.79
44930	1214.09
44940	1214.44
44950	1214.58
44960	1214.98
44970	1215.3
44980	1215.39
44990	1215.7
45000	1216.17
45010	1216.46
45020	1216.68
45030	1216.91
45040	1217.19
45050	1217.67
45060	1217.95
45070	1218.13
45080	1218.46
45090	1218.87
45100	1219.16
45110	1219.4
45120	1219.74
45130	1220.06
45140	1220.39
45150	1220.6
45160	1220.95
45170	1221.12
45180	1221.22
45190	1221.36
45200	1221.58
45210	1221.71
45220	1221.97
45230	1222.25
45240	1222.29
45250	1222.45
45260	1222.71
45270	1223.14
45280	1223.27
45290	1223.53
45300	1223.83
45310	1224.09
45320	1224.33
45330	1224.36
45340	1224.5
45350	1224.79
45360	1225.05
45370	1225.19
45380	1225.51
45390	1225.79
45400	1226.05
45410	1226.1
45420	1226.16
45430	1226.46
45440	1226.76
45450	1227.06
45460	1227.16
45470	1227.37
45480	1227.65
45490	1228.03
45500	1228.42
45510	1228.85
45520	1228.97
45530	1229.26
45540	1229.69
45550	1229.8
45560	1230.09
45570	1230.54
45580	1230.8
45590	1230.96
45600	1231.22
45610	1231.49
45620	1231.73
45630	1231.94
45640	1232.0
45650	1232.53
45660	1232.65
45670	1232.9
45680	1233.21
45690	1233.59
45700	1233.74
45710	1234.21
45720	1234.54
45730	1234.6
45740	1234.97
45750	1235.38
45760	1235.66
45770	1235.98
45780	1236.24
45790	1236.52
45800	1236.68
45810	1236.92
45820	1237.25
45830	1237.51
45840	1237.71
45850	1237.87
45860	1238.09
45870	1238.4
45880	1238.53
45890	1238.73
45900	1239.07
45910	1239.61
45920	1239.97
45930	1240.3
45940	1240.52
45950	1240.69
45960	1240.84
45970	1240.98
45980	1241.17
45990	1241.48
46000	1241.7
46010	1241.77
46020	1242.0
46030	1242.13
46040	1242.44
46050	1242.78
46060	1243.13
46070	1243.38
46080	1243.53
46090	1243.81
46100	1244.09
46110	1244.5
46120	1244.73
46130	1245.02
46140	1245.26
46150	1245.49
46160	1245.78
46170	1245.95
46180	1246.22
46190	1246.46
46200	1246.39
46210	1246.63
46220	1246.86
46230	1246.98
46240	1247.27
46250	1247.61
46260	1247.8
46270	1248.11
46280	1248.63
46290	1248.89
46300	1249.43
46310	1249.66
46320	1249.92
46330	1250.35
46340	1250.63
46350	1250.75
46360	1251.12
46370	1251.3
46380	1251.54
46390	1251.79
46400	1252.02
46410	1252.33
46420	1252.55
46430	1252.85
46440	1253.21
46450	1253.35
46460	1253.64
46470	1253.9
46480	1254.03
46490	1254.27
46500	1254.77
46510	1255.01
46520	1255.36
46530	1255.69
46540	1256.12
46550	1256.39
46560	1256.65
46570	1256.76
46580	1257.01
46590	1257.41
46600	1257.91
46610	1258.24
46620	1258.39
46630	1258.68
46640	1259.08
46650	1259.28
46660	1259.77
46670	1260.15
46680	1260.47
46690	1260.79
46700	1260.97
46710	1261.25
46720	1261.42
46730	1261.63
46740	1262.02
46750	1262.31
46760	1262.56
46770	1262.88
46780	1263.06
46790	1263.34
46800	1263.56
46810	1263.83
46820	1264.22
46830	1264.55
46840	1264.69
46850	1264.86
46860	1264.95
46870	1265.16
46880	1265.59
46890	1265.84
46900	1266.1
46910	1266.41
46920	1266.35
46930	1266.53
46940	1266.54
46950	1266.81
46960	1266.91
46970	1267.14
46980	1267.39
46990	1267.5
47000	1267.81
47010	1267.98
47020	1268.21
47030	1268.44
47040	1268.71
47050	1268.97
47060	1269.2
47070	1269.34
47080	1269.7
47090	1269.92
47100	1270.15
47110	1270.39
47120	1270.48
47130	1270.79
47140	1270.86
47150	1271.22
47160	1271.46
47170	1271.78
47180	1271.99
47190	1272.09
47200	1272.24
47210	1272.59
47220	1272.88
47230	1273.2
47240	1273.49
47250	1273.73
47260	1273.95
47270	1274.15
47280	1274.27
47290	1274.78
47300	1274.96
47310	1275.27
47320	1275.67
47330	1275.91
47340	1276.2
47350	1276.35
47360	1276.68
47370	1276.99
47380	1277.11
47390	1277.51
47400	1277.59
47410	1277.81
47420	1278.14
47430	1278.42
47440	1278.78
47450	1279.04
47460	1279.19
47470	1279.56
47480	1279.6
47490	1279.7
47500	1279.77
47510	1280.02
47520	1280.24
47530	1280.47
47540	1280.69
47550	1280.96
47560	1281.11
47570	1281.46
47580	1281.69
47590	1282.01
47600	1282.33
47610	1282.67
47620	1282.94
47630	1283.19
47640	1283.61
47650	1283.88
47660	1284.12
47670	1284.59
47680	1284.86
47690	1285.09
47700	1285.43
47710	1285.67
47720	1285.96
47730	1286.28
47740	1286.58
47750	1287.02
47760	1287.5
47770	1288.0
47780	1288.13
47790	1288.38
47800	1288.58
47810	1288.97
47820	1289.23
47830	1289.46
47840	1290.08
47850	1290.39
47860	1290.51
47870	1290.69
47880	1291.06
47890	1291.26
47900	1291.49
47910	1291.72
47920	1291.95
47930	1292.27
47940	1292.56
47950	1292.89
47960	1293.29
47970	1293.38
47980	1293.7
47990	1293.98
48000	1294.32
48010	1294.59
48020	1294.78
48030	1295.03
48040	1295.21
48050	1295.46
48060	1295.8
48070	1296.04
48080	1296.46
48090	1296.76
48100	1296.92
48110	1297.17
48120	1297.57
48130	1297.95
48140	1298.19
48150	1298.56
48160	1298.99
48170	1299.35
48180	1299.52
48190	1299.9
48200	1300.15
48210	1300.33
48220	1300.46
48230	1300.9
48240	1300.97
48250	1301.23
48260	1301.31
48270	1301.69
48280	1301.98
48290	1302.27
48300	1302.37
48310	1302.55
48320	1302.87
48330	1303.03
48340	1303.23
48350	1303.52
48360	1304.08
48370	1304.02
48380	1304.22
48390	1304.44
48400	1304.84
48410	1305.2
48420	1305.63
48430	1305.86
48440	1306.2
48450	1306.56
48460	1306.92
48470	1307.16
48480	1307.26
48490	1307.47
48500	1307.75
48510	1307.98
48520	1308.18
48530	1308.39
48540	1308.61
48550	1308.63
48560	1308.94
48570	1309.13
48580	1309.5
48590	1309.86
48600	1310.04
48610	1310.37
48620	1310.67
48630	1310.9
48640	1311.35
48650	1311.64
48660	1312.06
48670	1312.26
48680	1312.43
48690	1312.68
48700	1312.86
48710	1313.07
48720	1313.4
48730	1313.64
48740	1313.72
48750	1313.94
48760	1314.18
48770	1314.36
48780	1314.55
48790	1314.73
48800	1315.12
48810	1315.64
48820	1315.89
48830	1316.24
48840	1316.51
48850	1317.08
48860	1317.27
48870	1317.42
48880	1317.64
48890	1317.99
48900	1318.25
48910	1318.46
48920	1318.84
48930	1319.07
48940	1319.16
48950	1319.61
48960	1319.91
48970	1320.08
48980	1320.33
48990	1320.68
49000	1320.91
49010	1321.28
49020	1321.66
49030	1321.92
49040	1322.2
49050	1322.65
49060	1323.1
49070	1323.33
49080	1323.55
49090	1323.81
49100	1324.0
49110	1324.43
49120	1324.84
49130	1325.04
49140	1325.14
49150	1325.32
49160	1325.59
49170	1325.83
49180	1325.94
49190	1326.28
49200	1326.66
49210	1326.78
49220	1327.22
49230	1327.6
49240	1328.08
49250	1328.38
49260	1328.64
49270	1328.83
49280	1329.11
49290	1329.44
49300	1329.71
49310	1329.83
49320	1329.97
49330	1330.04
49340	1330.25
49350	1330.45
49360	1330.82
49370	1330.93
49380	1331.03
49390	1331.19
49400	1331.26
49410	1331.5
49420	1331.67
49430	1331.83
49440	1332.03
49450	1332.28
49460	1332.38
49470	1332.54
49480	1332.79
49490	1333.04
49500	1333.31
49510	1333.7
49520	1334.15
49530	1334.36
49540	1334.47
49550	1334.67
49560	1334.85
49570	1335.22
49580	1335.3
49590	1335.48
49600	1335.69
49610	1336.06
49620	1336.38
49630	1336.6
49640	1336.77
49650	1336.94
49660	1337.3
49670	1337.56
49680	1337.93
49690	1338.27
49700	1338.62
49710	1338.92
49720	1339.2
49730	1339.57
49740	1340.04
49750	1340.5
49760	1340.72
49770	1340.89
49780	1341.25
49790	1341.53
49800	1341.91
49810	1342.08
49820	1342.41
49830	1342.58
49840	1342.84
49850	1343.1
49860	1343.38
49870	1343.82
49880	1344.18
49890	1344.39
49900	1344.73
49910	1345.07
49920	1345.23
49930	1345.54
49940	1345.73
49950	1346.03
49960	1346.26
49970	1346.41
49980	1346.74
49990	1346.93
50000	1346.97
50010	1347.45
50020	1347.67
50030	1347.96
50040	1348.31
50050	1348.72
50060	1348.83
50070	1349.12
50080	1349.23
50090	1349.38
50100	1349.73
50110	1349.99
50120	1350.36
50130	1350.49
50140	1350.81
50150	1350.99
50160	1351.27
50170	1351.65
50180	1352.03
50190	1352.22
50200	1352.43
50210	1352.74
50220	1352.83
50230	1353.1
50240	1353.33
50250	1353.49
50260	1353.83
50270	1354.12
50280	1354.42
50290	1354.42
50300	1354.77
50310	1355.12
50320	1355.41
50330	1355.72
50340	1355.84
50350	1355.88
50360	1356.18
50370	1356.27
50380	1356.48
50390	1356.81
50400	1357.24
50410	1357.65
50420	1357.85
50430	1358.09
50440	1358.4
50450	1358.74
50460	1358.84
50470	1359.16
50480	1359.35
50490	1359.66
50500	1360.06
50510	1360.49
50520	1360.77
50530	1361.24
50540	1361.47
50550	1361.83
50560	1362.19
50570	1362.39
50580	1362.52
50590	1362.69
50600	1363.01
50610	1363.28
50620	1363.48
50630	1363.83
50640	1364.15
50650	1364.67
50660	1364.73
50670	1364.81
50680	1365.25
50690	1365.54
50700	1365.85
50710	1366.27
50720	1366.56
50730	1366.71
50740	1367.01
50750	1367.42
50760	1367.65
50770	1368.06
50780	1368.35
50790	1368.69
50800	1368.91
50810	1369.16
50820	1369.5
50830	1369.76
50840	1369.79
50850	1369.97
50860	1370.19
50870	1370.54
50880	1370.9
50890	1371.23
50900	1371.36
50910	1371.67
50920	1372.02
50930	1372.32
50940	1372.65
50950	1372.91
50960	1373.05
50970	1373.2
50980	1373.39
50990	1373.62
51000	1373.89
51010	1374.11
51020	1374.37
51030	1374.43
51040	1374.55
51050	1374.86
51060	1374.98
51070	1375.1
51080	1375.37
51090	1375.63
51100	1375.84
51110	1375.98
51120	1376.23
51130	1376.53
51140	1376.89
51150	1377.22
51160	1377.57
51170	1377.94
51180	1378.18
51190	1378.64
51200	1379.18
51210	1379.38
51220	1379.6
51230	1380.05
51240	1380.49
51250	1380.61
51260	1380.79
51270	1381.21
51280	1381.54
51290	1381.7
51300	1382.04
51310	1382.44
51320	1382.51
51330	1382.64
51340	1382.95
51350	1383.11
51360	1383.43
51370	1383.86
51380	1384.17
51390	1384.31
51400	1384.5
51410	1384.78
51420	1384.94
51430	1385.12
51440	1385.37
51450	1385.58
51460	1385.91
51470	1386.24
51480	1386.4
51490	1386.56
51500	1386.79
51510	1387.08
51520	1387.23
51530	1387.61
51540	1387.91
51550	1388.08
51560	1388.23
51570	1388.81
51580	1389.24
51590	1389.38
51600	1389.46
51610	1389.75
51620	1389.84
51630	1389.98
51640	1390.19
51650	1390.38
51660	1390.6
51670	1390.95
51680	1391.13
51690	1391.31
51700	1391.57
51710	1391.82
51720	1392.04
51730	1392.23
51740	1392.51
51750	1392.73
51760	1392.94
51770	1393.14
51780	1393.47
51790	1393.86
51800	1394.05
51810	1394.16
51820	1394.4
51830	1394.62
51840	1394.71
51850	1395.12
51860	1395.57
51870	1396.05
51880	1396.3
51890	1396.6
51900	1396.7
51910	1396.77
51920	1396.97
51930	1397.15
51940	1397.45
51950	1397.61
51960	1397.91
51970	1398.18
51980	1398.35
51990	1398.71
52000	1398.94
52010	1399.24
52020	1399.54
52030	1399.74
52040	1400.36
52050	1400.58
52060	1401.0
52070	1401.25
52080	1401.3
52090	1401.66
52100	1401.87
52110	1402.14
52120	1402.28
52130	1402.63
52140	1402.98
52150	1403.26
52160	1403.47
52170	1403.92
52180	1404.05
52190	1404.18
52200	1404.52
52210	1404.84
52220	1404.99
52230	1405.24
52240	1405.59
52250	1405.72
52260	1405.85
52270	1406.19
52280	1406.48
52290	1406.65
52300	1406.85
52310	1407.11
52320	1407.37
52330	1407.62
52340	1408.01
52350	1408.24
52360	1408.57
52370	1408.77
52380	1409.04
52390	1409.39
52400	1409.68
52410	1409.92
52420	1410.26
52430	1410.52
52440	1410.91
52450	1411.17
52460	1411.26
52470	1411.52
52480	1411.77
52490	1412.13
52500	1412.59
52510	1412.74
52520	1413.09
52530	1413.54
52540	1413.66
52550	1414.02
52560	1414.38
52570	1414.8
52580	1415.19
52590	1415.46
52600	1415.72
52610	1415.81
52620	1416.05
52630	1416.5
52640	1416.8
52650	1417.03
52660	1417.14
52670	1417.29
52680	1417.41
52690	1417.89
52700	1418.01
52710	1418.22
52720	1418.59
52730	1419.01
52740	1419.38
52750	1419.61
52760	1419.74
52770	1420.0
52780	1420.46
52790	1420.78
52800	1421.0
52810	1421.34
52820	1421.6
52830	1421.86
52840	1422.1
52850	1422.19
52860	1422.51
52870	1422.76
52880	1423.05
52890	1423.28
52900	1423.43
52910	1423.66
52920	1423.95
52930	1424.28
52940	1424.68
52950	1425.06
52960	1425.39
52970	1425.4
52980	1425.6
52990	1425.93
53000	1426.16
53010	1426.31
53020	1426.75
53030	1426.91
53040	1427.23
53050	1427.66
53060	1428.14
53070	1428.43
53080	1428.47
53090	1428.68
53100	1429.07
53110	1429.33
53120	1429.55
53130	1429.82
53140	1430.14
53150	1430.36
53160	1430.64
53170	1430.98
53180	1431.29
53190	1431.47
53200	1431.81
53210	1432.05
53220	1432.28
53230	1432.51
53240	1432.79
53250	1433.03
53260	1433.02
53270	1433.45
53280	1433.66
53290	1433.85
53300	1434.27
53310	1434.59
53320	1434.89
53330	1435.17
53340	1435.25
53350	1435.66
53360	1436.06
53370	1436.29
53380	1436.73
53390	1436.93
53400	1437.22
53410	1437.37
53420	1437.61
53430	1437.92
53440	1438.23
53450	1438.36
53460	1438.52
53470	1438.76
53480	1439.05
53490	1439.32
53500	1439.52
53510	1439.63
53520	1439.91
53530	1440.15
53540	1440.42
53550	1440.77
53560	1441.32
53570	1441.33
53580	1441.66
53590	1442.05
53600	1442.55
53610	1442.7
53620	1442.9
53630	1443.14
53640	1443.43
53650	1443.57
53660	1443.65
53670	1443.94
53680	1444.07
53690	1444.38
53700	1444.66
53710	1445.01
53720	1445.2
53730	1445.53
53740	1445.82
53750	1445.98
53760	1446.13
53770	1446.41
53780	1446.81
53790	1447.09
53800	1447.29
53810	1447.6
53820	1447.87
53830	1448.11
53840	1448.43
53850	1448.7
53860	1448.91
53870	1449.28
53880	1449.61
53890	1450.02
53900	1450.26
53910	1450.46
53920	1450.89
53930	1451.14
53940	1451.62
53950	1452.01
53960	1452.36
53970	1452.52
53980	1453.1
53990	1453.27
54000	1453.47
54010	1453.73
54020	1453.98
54030	1454.12
54040	1454.36
54050	1454.48
54060	1454.52
54070	1454.68
54080	1454.91
54090	1455.14
54100	1455.37
54110	1455.62
54120	1456.06
54130	1456.36
54140	1456.57
54150	1456.84
54160	1457.1
54170	1457.33
54180	1457.47
54190	1457.79
54200	1458.05
54210	1458.36
54220	1458.39
54230	1458.65
54240	1458.94
54250	1459.01
54260	1459.14
54270	1459.49
54280	1459.78
54290	1460.03
54300	1460.11
54310	1460.49
54320	1460.9
54330	1461.21
54340	1461.41
54350	1461.75
54360	1462.18
54370	1462.44
54380	1462.45
54390	1462.61
54400	1462.8
54410	1463.11
54420	1463.48
54430	1463.43
54440	1463.63
54450	1463.89
54460	1464.05
54470	1464.38
54480	1464.51
54490	1464.92
54500	1465.24
54510	1465.36
54520	1465.61
54530	1465.76
54540	1466.1
54550	1466.42
54560	1466.66
54570	1466.8
54580	1466.95
54590	1467.15
54600	1467.42
54610	1467.66
54620	1468.03
54630	1468.36
54640	1468.81
54650	1469.06
54660	1469.39
54670	1469.54
54680	1469.72
54690	1469.89
54700	1470.18
54710	1470.51
54720	1470.8
54730	1471.14
54740	1471.42
54750	1471.68
54760	1471.93
54770	1472.21
54780	1472.48
54790	1472.68
54800	1472.9
54810	1473.16
54820	1473.36
54830	1473.66
54840	1473.85
54850	1474.12
54860	1474.16
54870	1474.29
54880	1474.8
54890	1475.17
54900	1475.53
54910	1475.73
54920	1476.04
54930	1476.39
54940	1476.63
54950	1476.92
54960	1477.23
54970	1477.45
54980	1477.59
54990	1477.77
55000	1478.0
55010	1478.36
55020	1478.33
55030	1478.67
55040	1478.92
55050	1479.25
55060	1479.45
55070	1479.9
55080	1480.32
55090	1480.62
55100	1480.99
55110	1481.28
55120	1481.55
55130	1481.6
55140	1481.99
55150	1482.17
55160	1482.43
55170	1482.74
55180	1482.98
55190	1483.35
55200	1483.59
55210	1483.98
55220	1484.23
55230	1484.57
55240	1484.69
55250	1485.01
55260	1485.31
55270	1485.7
55280	1485.93
55290	1486.02
55300	1486.1
55310	1486.36
55320	1486.66
55330	1486.81
55340	1487.06
55350	1487.38
55360	1487.66
55370	1487.98
55380	1488.41
55390	1488.75
55400	1488.96
55410	1489.1
55420	1489.26
55430	1489.48
55440	1489.92
55450	1490.16
55460	1490.37
55470	1490.52
55480	1491.0
55490	1491.2
55500	1491.44
55510	1491.6
55520	1491.88
55530	1492.2
55540	1492.5
55550	1492.94
55560	1492.97
55570	1493.0
55580	1493.4
55590	1493.43
55600	1493.71
55610	1493.96
55620	1494.06
55630	1494.29
55640	1494.68
55650	1495.12
55660	1495.4
55670	1495.62
55680	1495.85
55690	1495.97
55700	1496.26
55710	1496.63
55720	1496.81
55730	1496.87
55740	1497.13
55750	1497.32
55760	1497.6
55770	1497.7
55780	1498.01
55790	1498.4
55800	1498.77
55810	1499.04
55820	1499.35
55830	1499.76
55840	1500.05
55850	1500.15
55860	1500.45
55870	1500.61
55880	1500.82
55890	1501.17
55900	1501.51
55910	1501.45
55920	1501.86
55930	1502.17
55940	1502.48
55950	1502.94
55960	1502.9
55970	1503.14
55980	1503.45
55990	1503.63
56000	1504.03
56010	1504.37
56020	1504.55
56030	1504.84
56040	1505.03
56050	1505.22
56060	1505.77
56070	1505.91
56080	1506.09
56090	1506.35
56100	1506.56
56110	1506.7
56120	1507.05
56130	1507.32
56140	1507.62
56150	1507.92
56160	1508.06
56170	1508.33
56180	1508.47
56190	1508.71
56200	1508.93
56210	1509.15
56220	1509.16
56230	1509.46
56240	1509.67
56250	1509.83
56260	1510.03
56270	1510.22
56280	1510.57
56290	1510.84
56300	1511.17
56310	1511.3
56320	1511.5
56330	1511.54
56340	1511.73
56350	1512.07
56360	1512.43
56370	1512.37
56380	1512.63
56390	1512.71
56400	1512.85
56410	1513.1
56420	1513.23
56430	1513.44
56440	1513.66
56450	1514.11
56460	1514.12
56470	1514.29
56480	1514.35
56490	1514.72
56500	1514.99
56510	1515.22
56520	1515.57
56530	1515.77
56540	1516.17
56550	1516.38
56560	1516.48
56570	1516.86
56580	1516.99
56590	1517.2
56600	1517.46
56610	1517.79
56620	1518.06
56630	1518.1
56640	1518.5
56650	1518.63
56660	1518.99
56670	1519.34
56680	1519.43
56690	1519.67
56700	1520.0
56710	1520.2
56720	1520.11
56730	1520.54
56740	1520.74
56750	1521.1
56760	1521.43
56770	1521.6
56780	1521.72
56790	1522.09
56800	1522.4
56810	1522.62
56820	1522.94
56830	1522.98
56840	1523.37
56850	1523.74
56860	1524.16
56870	1524.44
56880	1524.7
56890	1524.94
56900	1525.1
56910	1525.4
56920	1525.71
56930	1526.12
56940	1526.26
56950	1526.48
56960	1526.79
56970	1527.0
56980	1527.35
56990	1527.59
57000	1527.79
57010	1528.08
57020	1528.34
57030	1528.78
57040	1529.06
57050	1529.27
57060	1529.54
57070	1529.89
57080	1529.99
57090	1530.13
57100	1530.53
57110	1530.67
57120	1530.87
57130	1531.15
57140	1531.38
57150	1531.66
57160	1531.84
57170	1532.13
57180	1532.45
57190	1532.57
57200	1533.0
57210	1533.19
57220	1533.45
57230	1533.75
57240	1533.78
57250	1534.22
57260	1534.41
57270	1534.67
57280	1534.72
57290	1534.83
57300	1535.05
57310	1535.43
57320	1535.61
57330	1535.8
57340	1536.05
57350	1536.29
57360	1536.34
57370	1536.68
57380	1536.85
57390	1537.1
57400	1537.52
57410	1537.85
57420	1538.04
57430	1538.28
57440	1538.46
57450	1538.59
57460	1538.67
57470	1538.97
57480	1539.38
57490	1539.64
57500	1539.96
57510	1540.44
57520	1540.73
57530	1540.98
57540	1541.26
57550	1541.54
57560	1541.81
57570	1542.2
57580	1542.62
57590	1542.71
57600	1543.02
57610	1543.29
57620	1543.66
57630	1544.06
57640	1544.11
57650	1544.27
57660	1544.41
57670	1544.88
57680	1544.97
57690	1545.19
57700	1545.6
57710	1545.83
57720	1546.02
57730	1546.33
57740	1546.62
57750	1546.92
57760	1547.39
57770	1547.58
57780	1547.97
57790	1548.26
57800	1548.54
57810	1548.82
57820	1549.32
57830	1549.28
57840	1549.47
57850	1549.69
57860	1550.0
57870	1550.25
57880	1550.63
57890	1550.83
57900	1551.0
57910	1551.18
57920	1551.35
57930	1551.53
57940	1551.77
57950	1551.97
57960	1552.13
57970	1552.39
57980	1552.85
57990	1552.87
58000	1553.2
58010	1553.57
58020	1553.9
58030	1553.98
58040	1554.19
58050	1554.53
58060	1554.73
58070	1555.04
58080	1555.08
58090	1555.33
58100	1555.46
58110	1555.92
58120	1556.31
58130	1556.72
58140	1556.97
58150	1557.01
58160	1557.03
58170	1557.11
58180	1557.29
58190	1557.38
58200	1557.44
58210	1557.77
58220	1557.94
58230	1558.24
58240	1558.36
58250	1558.73
58260	1558.72
58270	1559.12
58280	1559.66
58290	1560.1
58300	1560.16
58310	1560.54
58320	1560.55
58330	1560.79
58340	1561.05
58350	1561.32
58360	1561.61
58370	1562.12
58380	1562.27
58390	1562.31
58400	1562.66
58410	1562.99
58420	1563.25
58430	1563.53
58440	1563.57
58450	1563.85
58460	1564.16
58470	1564.49
58480	1564.74
58490	1565.12
58500	1565.4
58510	1565.66
58520	1565.9
58530	1566.11
58540	1566.34
58550	1566.43
58560	1566.52
58570	1566.87
58580	1567.08
58590	1567.29
58600	1567.54
58610	1567.75
58620	1568.01
58630	1568.31
58640	1568.56
58650	1568.97
58660	1568.99
58670	1569.23
58680	1569.49
58690	1569.71
58700	1569.99
58710	1570.06
58720	1570.2
58730	1570.42
58740	1570.35
58750	1570.64
58760	1570.95
58770	1571.23
58780	1571.49
58790	1571.85
58800	1572.11
58810	1572.19
58820	1572.54
58830	1572.82
58840	1573.07
58850	1573.35
58860	1573.6
58870	1573.76
58880	1574.09
58890	1574.1
58900	1574.38
58910	1574.55
58920	1574.66
58930	1574.85
58940	1574.86
58950	1575.32
58960	1575.53
58970	1575.81
58980	1576.04
58990	1576.42
59000	1576.67
59010	1576.78
59020	1576.9
59030	1577.05
59040	1577.38
59050	1577.71
59060	1577.92
59070	1578.1
59080	1578.51
59090	1578.82
59100	1579.12
59110	1579.35
59120	1579.58
59130	1579.7
59140	1579.83
59150	1579.81
59160	1580.06
59170	1580.31
59180	1580.71
59190	1580.9
59200	1580.94
59210	1581.31
59220	1581.56
59230	1581.82
59240	1582.28
59250	1582.48
59260	1582.88
59270	1583.25
59280	1583.46
59290	1583.73
59300	1583.99
59310	1584.31
59320	1584.49
59330	1584.65
59340	1585.05
59350	1585.4
59360	1585.72
59370	1586.0
59380	1586.21
59390	1586.42
59400	1586.82
59410	1587.19
59420	1587.47
59430	1587.82
59440	1587.95
59450	1588.29
59460	1588.62
59470	1588.82
59480	1589.2
59490	1589.59
59500	1589.82
59510	1590.17
59520	1590.42
59530	1590.84
59540	1591.19
59550	1591.25
59560	1591.36
59570	1591.34
59580	1591.66
59590	1592.08
59600	1592.41
59610	1592.68
59620	1592.96
59630	1593.29
59640	1593.56
59650	1593.77
59660	1594.4
59670	1594.64
59680	1594.79
59690	1595.18
59700	1595.37
59710	1595.58
59720	1596.05
59730	1596.49
59740	1596.69
59750	1596.92
59760	1597.05
59770	1597.27
59780	1597.5
59790	1597.92
59800	1598.16
59810	1598.52
59820	1598.73
59830	1599.13
59840	1599.39
59850	1599.85
59860	1599.89
59870	1599.99
59880	1600.49
59890	1600.87
59900	1601.08
59910	1601.25
59920	1601.43
59930	1601.57
59940	1601.86
59950	1602.12
59960	1602.45
59970	1602.59
59980	1602.84
59990	1603.16
60000	1603.57


==> results/NewExpt/Expt1/UCB1comp_subsampled.txt <==
300	9.59
600	18.01
900	26.63
1200	35.95
1500	43.9
1800	52.24
2100	59.87
2400	67.95
2700	77.05
3000	85.91
3300	94.68
3600	101.89
3900	110.95
4200	120.09
4500	128.29
4800	136.91
5100	145.14
5400	153.08
5700	160.97
6000	168.91
6300	177.54
6600	185.53
6900	193.68
7200	203.14
7500	211.84
7800	219.84
8100	228.06
8400	236.12
8700	244.28
9000	252.75
9300	261.46
9600	269.93
9900	278.43
10200	287.68
10500	296.24
10800	304.44
11100	313.68
11400	323.32
11700	332.11
12000	340.63
12300	349.32
12600	357.26
12900	365.61
13200	374.08
13500	382.46
13800	391.22
14100	399.68
14400	407.82
14700	415.57
15000	423.24
15300	430.63
15600	438.39
15900	447.36
16200	455.93
16500	463.76
16800	472.33
17100	479.96
17400	487.54
17700	495.57
18000	503.58
18300	510.07
18600	517.06
18900	524.57
19200	533.42
19500	541.25
19800	549.64
20100	557.93
20400	565.69
20700	574.47
21000	582.89
21300	590.03
21600	598.26
21900	607.08
22200	614.87
22500	623.0
22800	631.63
23100	639.69
23400	647.45
23700	655.21
24000	662.52
24300	670.39
24600	678.11
24900	686.67
25200	695.07
25500	703.03
25800	711.79
26100	720.66
26400	728.24
26700	736.97
27000	744.83
27300	753.04
27600	759.72
27900	768.68
28200	776.05
28500	784.39
28800	791.79
29100	799.44
29400	806.87
29700	814.66
30000	822.38
30300	829.59
30600	838.51
30900	845.97
31200	853.31
31500	860.16
31800	868.81
32100	876.83
32400	885.19
32700	892.89
33000	900.33
33300	907.78
33600	915.67
33900	924.11
34200	932.32
34500	940.93
34800	948.53
35100	956.26
35400	962.99
35700	970.05
36000	977.99
36300	985.16
36600	993.69
36900	1001.06
37200	1009.14
37500	1017.21
37800	1025.52
38100	1032.41
38400	1040.8
38700	1047.82
39000	1056.68
39300	1064.46
39600	1071.81
39900	1079.11
40200	1087.2
40500	1094.56
40800	1102.22
41100	1110.18
41400	1118.64
41700	1126.62
42000	1134.37
42300	1142.8
42600	1150.99
42900	1159.46
43200	1167.28
43500	1175.51
43800	1183.67
44100	1191.4
44400	1199.82
44700	1208.03
45000	1216.17
45300	1223.83
45600	1231.22
45900	1239.07
46200	1246.39
46500	1254.77
46800	1263.56
47100	1270.15
47400	1277.59
47700	1285.43
48000	1294.32
48300	1302.37
48600	1310.04
48900	1318.25
49200	1326.66
49500	1333.31
49800	1341.91
50100	1349.73
50400	1357.24
50700	1365.85
51000	1373.89
51300	1382.04
51600	1389.46
51900	1396.7
52200	1404.52
52500	1412.59
52800	1421.0
53100	1429.07
53400	1437.22
53700	1444.66
54000	1453.47
54300	1460.11
54600	1467.42
54900	1475.53
55200	1483.59
55500	1491.44
55800	1498.77
56100	1506.56
56400	1512.85
56700	1520.0
57000	1527.79
57300	1535.05
57600	1543.02
57900	1551.0
58200	1557.44
58500	1565.4
58800	1572.11
59100	1579.12
59400	1586.82
59700	1595.37
60000	1603.57


==> results/NewExpt/Expt1/UCB1comp_subsampled1.txt <==
3000	85.91
6000	168.91
9000	252.75
12000	340.63
15000	423.24
18000	503.58
21000	582.89
24000	662.52
27000	744.83
30000	822.38
33000	900.33
36000	977.99
39000	1056.68
42000	1134.37
45000	1216.17
48000	1294.32
51000	1373.89
54000	1453.47
57000	1527.79
60000	1603.57


==> results/NewExpt/Expt1/UCBV01_comp_subsampled.txt <==
6000	167.77
12000	295.93
18000	389.57
24000	455.43
30000	502.86
36000	539.79
42000	572.46
48000	602.29
54000	628.78
60000	652.71


==> results/NewExpt/Expt1/UCB_Vcomp.txt <==
10	0.45
20	0.76
30	1.13
40	1.34
50	1.42
60	1.77
70	2.09
80	2.42
90	2.84
100	3.02
110	3.3
120	3.63
130	3.88
140	4.21
150	4.49
160	4.95
170	5.23
180	5.67
190	6.24
200	6.49
210	6.74
220	6.83
230	7.14
240	7.53
250	7.67
260	8.04
270	8.5
280	9.03
290	9.33
300	9.72
310	10.07
320	10.3
330	10.63
340	10.94
350	11.29
360	11.61
370	11.96
380	12.27
390	12.49
400	12.82
410	13.26
420	13.9
430	14.1
440	14.51
450	14.72
460	14.96
470	15.24
480	15.53
490	15.8
500	15.86
510	16.11
520	16.26
530	16.61
540	16.93
550	17.28
560	17.53
570	17.86
580	18.12
590	18.39
600	18.76
610	18.9
620	19.23
630	19.59
640	19.72
650	19.85
660	19.91
670	20.27
680	20.52
690	20.79
700	21.06
710	21.29
720	21.55
730	21.88
740	22.32
750	22.48
760	22.75
770	23.36
780	23.57
790	23.83
800	24.08
810	24.23
820	24.35
830	24.76
840	25.09
850	25.34
860	25.59
870	25.61
880	25.73
890	25.93
900	26.21
910	26.79
920	27.14
930	27.42
940	27.36
950	27.64
960	27.86
970	27.97
980	28.04
990	28.31
1000	28.73
1010	28.86
1020	29.0
1030	29.23
1040	29.27
1050	29.57
1060	29.76
1070	30.07
1080	30.34
1090	30.3
1100	30.62
1110	30.76
1120	31.04
1130	31.2
1140	31.32
1150	31.53
1160	31.99
1170	32.24
1180	32.47
1190	32.7
1200	33.02
1210	33.08
1220	33.44
1230	33.67
1240	33.9
1250	33.93
1260	34.13
1270	34.32
1280	34.56
1290	35.0
1300	35.57
1310	35.62
1320	35.66
1330	35.84
1340	36.1
1350	36.48
1360	36.78
1370	37.16
1380	37.38
1390	37.83
1400	38.14
1410	38.27
1420	38.46
1430	38.67
1440	39.02
1450	39.13
1460	39.25
1470	39.46
1480	39.67
1490	40.0
1500	40.28
1510	40.6
1520	40.69
1530	40.83
1540	41.03
1550	41.17
1560	41.7
1570	41.8
1580	42.0
1590	42.44
1600	42.75
1610	43.11
1620	43.36
1630	43.6
1640	43.78
1650	43.94
1660	44.33
1670	44.61
1680	44.75
1690	45.07
1700	45.4
1710	45.58
1720	45.68
1730	46.05
1740	46.16
1750	46.41
1760	46.46
1770	46.59
1780	46.98
1790	47.04
1800	47.23
1810	47.42
1820	47.58
1830	47.73
1840	47.82
1850	48.1
1860	48.24
1870	48.3
1880	48.49
1890	48.67
1900	48.76
1910	48.91
1920	49.14
1930	49.26
1940	49.44
1950	49.5
1960	49.54
1970	49.58
1980	49.77
1990	50.02
2000	50.25
2010	50.39
2020	50.52
2030	50.86
2040	51.01
2050	51.21
2060	51.35
2070	51.44
2080	51.55
2090	51.63
2100	51.79
2110	51.99
2120	52.25
2130	52.64
2140	52.84
2150	53.07
2160	53.19
2170	53.53
2180	53.69
2190	53.7
2200	53.82
2210	53.97
2220	54.1
2230	54.19
2240	54.47
2250	54.6
2260	54.66
2270	54.83
2280	55.13
2290	55.36
2300	55.51
2310	55.56
2320	55.69
2330	55.81
2340	55.89
2350	55.98
2360	56.25
2370	56.41
2380	56.62
2390	56.79
2400	56.92
2410	56.99
2420	57.15
2430	57.3
2440	57.38
2450	57.48
2460	57.76
2470	57.84
2480	57.98
2490	58.28
2500	58.46
2510	58.65
2520	58.74
2530	59.03
2540	59.34
2550	59.48
2560	59.52
2570	59.69
2580	59.71
2590	59.93
2600	60.12
2610	60.25
2620	60.49
2630	60.83
2640	60.88
2650	61.22
2660	61.45
2670	61.67
2680	61.6
2690	61.9
2700	62.19
2710	62.48
2720	62.55
2730	62.63
2740	62.73
2750	62.81
2760	63.01
2770	63.1
2780	63.18
2790	63.31
2800	63.39
2810	63.43
2820	63.4
2830	63.51
2840	63.77
2850	64.02
2860	64.2
2870	64.42
2880	64.62
2890	64.74
2900	64.74
2910	64.81
2920	65.04
2930	65.19
2940	65.31
2950	65.45
2960	65.56
2970	65.82
2980	65.85
2990	66.22
3000	66.33
3010	66.61
3020	66.85
3030	67.06
3040	67.13
3050	67.35
3060	67.47
3070	67.56
3080	67.65
3090	67.83
3100	68.0
3110	68.04
3120	68.03
3130	68.28
3140	68.38
3150	68.34
3160	68.63
3170	68.73
3180	68.7
3190	68.83
3200	68.92
3210	69.13
3220	69.24
3230	69.25
3240	69.53
3250	69.77
3260	70.01
3270	70.13
3280	70.42
3290	70.47
3300	70.45
3310	70.52
3320	70.63
3330	70.78
3340	71.0
3350	71.17
3360	71.36
3370	71.44
3380	71.63
3390	71.89
3400	72.09
3410	72.06
3420	72.14
3430	72.36
3440	72.5
3450	72.7
3460	72.99
3470	73.11
3480	73.23
3490	73.28
3500	73.55
3510	73.58
3520	73.62
3530	73.63
3540	73.78
3550	73.86
3560	73.92
3570	74.11
3580	74.21
3590	74.29
3600	74.4
3610	74.46
3620	74.65
3630	74.76
3640	74.99
3650	75.11
3660	75.31
3670	75.35
3680	75.44
3690	75.53
3700	75.59
3710	75.78
3720	75.81
3730	75.89
3740	75.94
3750	75.89
3760	75.97
3770	76.05
3780	76.41
3790	76.53
3800	76.6
3810	76.61
3820	76.76
3830	76.84
3840	77.0
3850	77.24
3860	77.32
3870	77.35
3880	77.46
3890	77.67
3900	77.82
3910	77.93
3920	77.99
3930	78.11
3940	78.2
3950	78.36
3960	78.46
3970	78.63
3980	78.76
3990	78.99
4000	79.17
4010	79.42
4020	79.58
4030	79.63
4040	79.72
4050	79.81
4060	79.9
4070	80.03
4080	80.2
4090	80.45
4100	80.56
4110	80.68
4120	80.86
4130	80.99
4140	81.01
4150	81.03
4160	81.03
4170	81.3
4180	81.34
4190	81.52
4200	81.71
4210	81.91
4220	81.98
4230	82.14
4240	82.18
4250	82.35
4260	82.55
4270	82.66
4280	82.83
4290	82.95
4300	83.09
4310	83.14
4320	83.19
4330	83.45
4340	83.67
4350	83.95
4360	84.17
4370	84.3
4380	84.31
4390	84.37
4400	84.56
4410	84.78
4420	85.07
4430	85.33
4440	85.56
4450	85.66
4460	85.78
4470	85.83
4480	85.92
4490	86.08
4500	86.24
4510	86.37
4520	86.58
4530	86.68
4540	86.73
4550	86.8
4560	86.78
4570	86.94
4580	87.01
4590	87.11
4600	87.21
4610	87.24
4620	87.27
4630	87.32
4640	87.52
4650	87.8
4660	88.01
4670	88.08
4680	88.22
4690	88.21
4700	88.26
4710	88.4
4720	88.43
4730	88.52
4740	88.54
4750	88.73
4760	88.9
4770	89.04
4780	89.11
4790	89.27
4800	89.23
4810	89.32
4820	89.45
4830	89.68
4840	89.95
4850	90.13
4860	90.32
4870	90.47
4880	90.54
4890	90.57
4900	90.86
4910	90.94
4920	91.15
4930	91.18
4940	91.33
4950	91.42
4960	91.46
4970	91.72
4980	91.69
4990	91.72
5000	91.93
5010	91.85
5020	92.01
5030	92.13
5040	92.34
5050	92.56
5060	92.58
5070	92.72
5080	92.82
5090	92.94
5100	93.03
5110	93.11
5120	93.27
5130	93.37
5140	93.58
5150	93.72
5160	93.79
5170	93.8
5180	94.01
5190	94.1
5200	94.36
5210	94.63
5220	94.61
5230	94.78
5240	94.79
5250	94.86
5260	94.97
5270	95.04
5280	95.21
5290	95.43
5300	95.6
5310	95.64
5320	95.72
5330	95.86
5340	95.94
5350	96.11
5360	96.22
5370	96.36
5380	96.44
5390	96.47
5400	96.56
5410	96.62
5420	96.77
5430	96.81
5440	97.03
5450	97.17
5460	97.29
5470	97.45
5480	97.54
5490	97.64
5500	97.65
5510	97.68
5520	97.73
5530	97.86
5540	98.08
5550	98.26
5560	98.4
5570	98.54
5580	98.58
5590	98.64
5600	98.66
5610	98.74
5620	98.81
5630	98.87
5640	98.92
5650	99.04
5660	99.07
5670	99.18
5680	99.19
5690	99.23
5700	99.5
5710	99.66
5720	99.73
5730	99.71
5740	99.96
5750	100.07
5760	100.28
5770	100.37
5780	100.5
5790	100.55
5800	100.51
5810	100.62
5820	100.78
5830	100.9
5840	101.02
5850	101.21
5860	101.38
5870	101.4
5880	101.52
5890	101.48
5900	101.56
5910	101.64
5920	101.8
5930	101.83
5940	102.02
5950	102.04
5960	102.12
5970	102.21
5980	102.32
5990	102.47
6000	102.64
6010	102.89
6020	103.17
6030	103.36
6040	103.46
6050	103.6
6060	103.72
6070	103.95
6080	104.04
6090	104.08
6100	104.18
6110	104.21
6120	104.28
6130	104.31
6140	104.38
6150	104.45
6160	104.48
6170	104.59
6180	104.68
6190	104.77
6200	104.79
6210	105.04
6220	105.09
6230	105.24
6240	105.25
6250	105.33
6260	105.36
6270	105.48
6280	105.52
6290	105.52
6300	105.67
6310	105.75
6320	105.94
6330	106.07
6340	106.17
6350	106.32
6360	106.43
6370	106.6
6380	106.78
6390	106.89
6400	107.03
6410	107.04
6420	107.18
6430	107.24
6440	107.49
6450	107.7
6460	107.78
6470	107.81
6480	107.75
6490	107.87
6500	108.06
6510	108.22
6520	108.33
6530	108.36
6540	108.52
6550	108.64
6560	108.74
6570	108.84
6580	108.95
6590	109.02
6600	109.1
6610	109.2
6620	109.34
6630	109.4
6640	109.53
6650	109.59
6660	109.58
6670	109.63
6680	109.67
6690	109.8
6700	109.94
6710	109.99
6720	110.18
6730	110.31
6740	110.29
6750	110.38
6760	110.43
6770	110.44
6780	110.53
6790	110.47
6800	110.66
6810	110.8
6820	110.94
6830	111.13
6840	111.32
6850	111.45
6860	111.6
6870	111.65
6880	111.77
6890	111.87
6900	111.98
6910	111.98
6920	112.02
6930	112.06
6940	112.15
6950	112.23
6960	112.38
6970	112.53
6980	112.6
6990	112.7
7000	112.81
7010	112.82
7020	112.95
7030	112.98
7040	113.13
7050	113.29
7060	113.32
7070	113.37
7080	113.48
7090	113.51
7100	113.59
7110	113.54
7120	113.49
7130	113.69
7140	113.77
7150	113.77
7160	113.92
7170	113.96
7180	114.18
7190	114.28
7200	114.36
7210	114.5
7220	114.63
7230	114.6
7240	114.78
7250	114.95
7260	115.11
7270	115.12
7280	115.31
7290	115.5
7300	115.69
7310	115.66
7320	115.71
7330	115.79
7340	115.97
7350	116.09
7360	116.1
7370	116.2
7380	116.37
7390	116.5
7400	116.59
7410	116.82
7420	116.92
7430	117.08
7440	117.23
7450	117.45
7460	117.51
7470	117.64
7480	117.71
7490	117.87
7500	117.95
7510	118.07
7520	118.23
7530	118.38
7540	118.63
7550	118.72
7560	118.92
7570	118.97
7580	119.07
7590	119.25
7600	119.37
7610	119.39
7620	119.51
7630	119.66
7640	119.91
7650	119.95
7660	120.06
7670	120.11
7680	120.23
7690	120.27
7700	120.19
7710	120.3
7720	120.59
7730	120.71
7740	120.75
7750	120.85
7760	121.01
7770	121.13
7780	121.15
7790	121.26
7800	121.2
7810	121.31
7820	121.27
7830	121.44
7840	121.51
7850	121.79
7860	121.94
7870	122.05
7880	122.1
7890	122.2
7900	122.35
7910	122.58
7920	122.78
7930	122.83
7940	122.9
7950	123.01
7960	123.15
7970	123.22
7980	123.41
7990	123.41
8000	123.47
8010	123.51
8020	123.68
8030	123.88
8040	123.99
8050	124.05
8060	124.17
8070	124.29
8080	124.47
8090	124.59
8100	124.62
8110	124.62
8120	124.78
8130	124.84
8140	124.97
8150	125.0
8160	125.08
8170	125.21
8180	125.21
8190	125.27
8200	125.35
8210	125.45
8220	125.54
8230	125.62
8240	125.65
8250	125.64
8260	125.76
8270	125.84
8280	125.93
8290	126.05
8300	126.19
8310	126.25
8320	126.34
8330	126.4
8340	126.49
8350	126.64
8360	126.72
8370	126.95
8380	127.01
8390	127.18
8400	127.32
8410	127.33
8420	127.39
8430	127.38
8440	127.38
8450	127.52
8460	127.58
8470	127.73
8480	127.91
8490	128.01
8500	128.19
8510	128.39
8520	128.49
8530	128.65
8540	128.76
8550	128.91
8560	129.03
8570	128.99
8580	129.07
8590	129.15
8600	129.23
8610	129.32
8620	129.49
8630	129.69
8640	129.86
8650	129.9
8660	130.06
8670	130.23
8680	130.28
8690	130.36
8700	130.38
8710	130.52
8720	130.55
8730	130.55
8740	130.77
8750	130.77
8760	130.87
8770	131.0
8780	131.16
8790	131.33
8800	131.48
8810	131.62
8820	131.8
8830	131.85
8840	131.99
8850	131.95
8860	132.01
8870	132.17
8880	132.26
8890	132.4
8900	132.51
8910	132.6
8920	132.74
8930	132.88
8940	133.03
8950	133.15
8960	133.2
8970	133.26
8980	133.4
8990	133.51
9000	133.57
9010	133.54
9020	133.61
9030	133.66
9040	133.82
9050	133.9
9060	134.05
9070	134.13
9080	134.27
9090	134.32
9100	134.42
9110	134.5
9120	134.6
9130	134.67
9140	134.79
9150	134.98
9160	135.05
9170	135.11
9180	135.14
9190	135.21
9200	135.28
9210	135.29
9220	135.56
9230	135.69
9240	135.72
9250	135.84
9260	135.86
9270	135.93
9280	136.04
9290	136.21
9300	136.39
9310	136.48
9320	136.58
9330	136.69
9340	136.85
9350	136.96
9360	136.95
9370	136.91
9380	137.01
9390	137.12
9400	137.24
9410	137.29
9420	137.37
9430	137.57
9440	137.54
9450	137.63
9460	137.71
9470	137.85
9480	137.82
9490	137.93
9500	138.0
9510	138.01
9520	138.08
9530	138.07
9540	138.32
9550	138.39
9560	138.45
9570	138.57
9580	138.51
9590	138.55
9600	138.66
9610	138.71
9620	138.92
9630	139.03
9640	139.11
9650	139.28
9660	139.25
9670	139.41
9680	139.51
9690	139.57
9700	139.61
9710	139.66
9720	139.7
9730	139.82
9740	140.04
9750	140.1
9760	140.25
9770	140.38
9780	140.5
9790	140.66
9800	140.81
9810	140.86
9820	140.98
9830	141.08
9840	141.13
9850	141.22
9860	141.24
9870	141.43
9880	141.48
9890	141.56
9900	141.61
9910	141.55
9920	141.64
9930	141.74
9940	141.78
9950	141.93
9960	141.94
9970	141.87
9980	141.94
9990	142.02
10000	142.16
10010	142.3
10020	142.39
10030	142.51
10040	142.69
10050	142.75
10060	142.9
10070	143.03
10080	143.13
10090	143.29
10100	143.38
10110	143.47
10120	143.61
10130	143.65
10140	143.75
10150	143.82
10160	143.83
10170	143.85
10180	144.05
10190	144.21
10200	144.35
10210	144.54
10220	144.54
10230	144.64
10240	144.64
10250	144.67
10260	144.65
10270	144.79
10280	144.84
10290	144.83
10300	144.95
10310	145.05
10320	145.1
10330	145.15
10340	145.14
10350	145.19
10360	145.26
10370	145.37
10380	145.53
10390	145.54
10400	145.68
10410	145.86
10420	146.0
10430	146.01
10440	146.09
10450	146.15
10460	146.27
10470	146.48
10480	146.52
10490	146.67
10500	146.72
10510	146.76
10520	146.85
10530	146.92
10540	147.04
10550	147.22
10560	147.39
10570	147.5
10580	147.5
10590	147.61
10600	147.76
10610	147.93
10620	147.99
10630	148.01
10640	148.2
10650	148.3
10660	148.4
10670	148.42
10680	148.57
10690	148.63
10700	148.57
10710	148.73
10720	148.82
10730	148.88
10740	148.93
10750	149.1
10760	149.18
10770	149.32
10780	149.46
10790	149.42
10800	149.5
10810	149.58
10820	149.69
10830	149.79
10840	149.94
10850	149.98
10860	150.13
10870	150.2
10880	150.28
10890	150.3
10900	150.3
10910	150.34
10920	150.44
10930	150.63
10940	150.63
10950	150.81
10960	150.79
10970	150.81
10980	150.9
10990	151.06
11000	151.1
11010	151.18
11020	151.27
11030	151.35
11040	151.45
11050	151.45
11060	151.64
11070	151.54
11080	151.73
11090	151.76
11100	151.78
11110	151.76
11120	151.82
11130	151.78
11140	151.79
11150	151.82
11160	151.97
11170	151.96
11180	151.98
11190	152.04
11200	152.17
11210	152.21
11220	152.25
11230	152.39
11240	152.54
11250	152.65
11260	152.71
11270	152.77
11280	152.78
11290	152.84
11300	152.82
11310	152.87
11320	152.93
11330	152.98
11340	153.07
11350	153.12
11360	153.17
11370	153.3
11380	153.25
11390	153.26
11400	153.36
11410	153.46
11420	153.62
11430	153.75
11440	153.89
11450	153.91
11460	153.98
11470	154.02
11480	154.02
11490	154.17
11500	154.27
11510	154.31
11520	154.33
11530	154.51
11540	154.69
11550	154.76
11560	154.82
11570	154.83
11580	154.92
11590	154.98
11600	155.03
11610	155.08
11620	155.07
11630	155.14
11640	155.29
11650	155.29
11660	155.38
11670	155.43
11680	155.41
11690	155.6
11700	155.59
11710	155.6
11720	155.66
11730	155.67
11740	155.79
11750	155.91
11760	156.02
11770	156.04
11780	156.13
11790	156.2
11800	156.18
11810	156.27
11820	156.27
11830	156.46
11840	156.48
11850	156.61
11860	156.63
11870	156.69
11880	156.77
11890	156.8
11900	156.82
11910	156.96
11920	157.06
11930	157.14
11940	157.28
11950	157.41
11960	157.44
11970	157.49
11980	157.55
11990	157.57
12000	157.6
12010	157.75
12020	157.87
12030	157.99
12040	157.98
12050	158.1
12060	158.2
12070	158.34
12080	158.43
12090	158.52
12100	158.54
12110	158.6
12120	158.72
12130	158.77
12140	158.88
12150	159.04
12160	159.11
12170	159.07
12180	159.18
12190	159.29
12200	159.3
12210	159.44
12220	159.56
12230	159.67
12240	159.78
12250	159.88
12260	159.86
12270	159.93
12280	160.21
12290	160.2
12300	160.28
12310	160.42
12320	160.48
12330	160.5
12340	160.61
12350	160.73
12360	160.73
12370	160.89
12380	161.0
12390	161.01
12400	161.05
12410	161.03
12420	161.14
12430	161.27
12440	161.43
12450	161.35
12460	161.46
12470	161.46
12480	161.62
12490	161.74
12500	161.76
12510	161.81
12520	161.97
12530	162.08
12540	162.32
12550	162.41
12560	162.5
12570	162.66
12580	162.67
12590	162.71
12600	162.86
12610	162.9
12620	162.97
12630	163.1
12640	163.28
12650	163.54
12660	163.64
12670	163.74
12680	163.75
12690	163.95
12700	163.98
12710	164.17
12720	164.3
12730	164.33
12740	164.48
12750	164.55
12760	164.6
12770	164.77
12780	164.81
12790	164.86
12800	164.86
12810	164.85
12820	164.85
12830	164.85
12840	165.01
12850	165.11
12860	165.21
12870	165.37
12880	165.51
12890	165.63
12900	165.79
12910	165.85
12920	165.91
12930	165.98
12940	165.97
12950	165.97
12960	166.1
12970	166.13
12980	166.24
12990	166.38
13000	166.47
13010	166.62
13020	166.73
13030	166.87
13040	166.94
13050	166.98
13060	167.08
13070	167.23
13080	167.27
13090	167.39
13100	167.49
13110	167.54
13120	167.71
13130	167.74
13140	167.85
13150	167.82
13160	167.85
13170	167.85
13180	167.92
13190	167.88
13200	167.94
13210	168.1
13220	168.2
13230	168.21
13240	168.24
13250	168.28
13260	168.35
13270	168.45
13280	168.63
13290	168.73
13300	168.83
13310	169.01
13320	169.07
13330	169.07
13340	169.13
13350	169.26
13360	169.3
13370	169.42
13380	169.41
13390	169.51
13400	169.6
13410	169.64
13420	169.65
13430	169.87
13440	169.89
13450	169.93
13460	169.99
13470	170.03
13480	170.08
13490	170.1
13500	170.08
13510	170.12
13520	170.18
13530	170.47
13540	170.5
13550	170.65
13560	170.69
13570	170.72
13580	170.74
13590	170.84
13600	170.78
13610	170.7
13620	170.76
13630	170.84
13640	170.93
13650	170.88
13660	170.97
13670	171.13
13680	171.28
13690	171.3
13700	171.42
13710	171.57
13720	171.63
13730	171.65
13740	171.73
13750	171.69
13760	171.76
13770	171.89
13780	171.91
13790	172.01
13800	172.04
13810	172.12
13820	172.24
13830	172.32
13840	172.42
13850	172.56
13860	172.58
13870	172.52
13880	172.6
13890	172.67
13900	172.61
13910	172.58
13920	172.68
13930	172.89
13940	173.04
13950	173.16
13960	173.15
13970	173.18
13980	173.17
13990	173.26
14000	173.42
14010	173.52
14020	173.61
14030	173.63
14040	173.81
14050	173.84
14060	173.88
14070	173.97
14080	174.0
14090	174.14
14100	174.3
14110	174.44
14120	174.58
14130	174.71
14140	174.67
14150	174.66
14160	174.75
14170	174.93
14180	175.07
14190	175.21
14200	175.3
14210	175.43
14220	175.58
14230	175.66
14240	175.76
14250	175.83
14260	175.87
14270	175.88
14280	175.96
14290	175.96
14300	175.98
14310	176.1
14320	176.14
14330	176.37
14340	176.42
14350	176.44
14360	176.54
14370	176.67
14380	176.8
14390	176.86
14400	176.94
14410	176.99
14420	177.09
14430	177.18
14440	177.22
14450	177.28
14460	177.31
14470	177.47
14480	177.64
14490	177.76
14500	177.89
14510	177.87
14520	178.08
14530	178.19
14540	178.3
14550	178.53
14560	178.47
14570	178.46
14580	178.64
14590	178.7
14600	178.71
14610	178.78
14620	178.92
14630	179.04
14640	179.16
14650	179.17
14660	179.26
14670	179.41
14680	179.55
14690	179.56
14700	179.62
14710	179.74
14720	179.75
14730	180.05
14740	180.1
14750	180.21
14760	180.18
14770	180.28
14780	180.33
14790	180.47
14800	180.63
14810	180.72
14820	180.75
14830	180.92
14840	181.06
14850	181.1
14860	181.25
14870	181.33
14880	181.42
14890	181.43
14900	181.57
14910	181.63
14920	181.8
14930	181.87
14940	181.84
14950	181.9
14960	181.96
14970	182.1
14980	182.29
14990	182.4
15000	182.43
15010	182.45
15020	182.46
15030	182.65
15040	182.75
15050	182.86
15060	183.04
15070	183.11
15080	183.22
15090	183.33
15100	183.43
15110	183.45
15120	183.44
15130	183.53
15140	183.58
15150	183.73
15160	183.83
15170	183.98
15180	184.09
15190	184.18
15200	184.26
15210	184.28
15220	184.5
15230	184.47
15240	184.66
15250	184.73
15260	184.75
15270	184.75
15280	184.85
15290	184.95
15300	184.99
15310	185.23
15320	185.34
15330	185.41
15340	185.48
15350	185.45
15360	185.51
15370	185.68
15380	185.79
15390	185.93
15400	186.01
15410	186.04
15420	186.11
15430	186.25
15440	186.29
15450	186.38
15460	186.49
15470	186.68
15480	186.77
15490	186.85
15500	186.85
15510	186.9
15520	187.02
15530	187.01
15540	186.98
15550	187.16
15560	187.16
15570	187.19
15580	187.31
15590	187.27
15600	187.39
15610	187.39
15620	187.43
15630	187.61
15640	187.64
15650	187.65
15660	187.68
15670	187.68
15680	187.79
15690	187.86
15700	187.89
15710	188.02
15720	188.16
15730	188.22
15740	188.32
15750	188.43
15760	188.55
15770	188.59
15780	188.62
15790	188.64
15800	188.7
15810	188.76
15820	188.87
15830	188.91
15840	188.99
15850	189.04
15860	189.04
15870	189.2
15880	189.35
15890	189.43
15900	189.54
15910	189.55
15920	189.6
15930	189.71
15940	189.89
15950	190.05
15960	190.17
15970	190.27
15980	190.27
15990	190.29
16000	190.28
16010	190.41
16020	190.52
16030	190.47
16040	190.59
16050	190.75
16060	190.81
16070	190.88
16080	190.96
16090	191.11
16100	191.08
16110	191.17
16120	191.24
16130	191.33
16140	191.43
16150	191.56
16160	191.61
16170	191.7
16180	191.8
16190	191.86
16200	191.85
16210	191.96
16220	192.09
16230	192.2
16240	192.42
16250	192.57
16260	192.6
16270	192.59
16280	192.65
16290	192.73
16300	192.91
16310	193.04
16320	192.95
16330	193.15
16340	193.26
16350	193.43
16360	193.57
16370	193.63
16380	193.72
16390	193.77
16400	193.84
16410	193.98
16420	194.04
16430	194.08
16440	194.32
16450	194.38
16460	194.42
16470	194.61
16480	194.68
16490	194.7
16500	194.77
16510	194.92
16520	194.98
16530	195.0
16540	195.03
16550	195.15
16560	195.24
16570	195.43
16580	195.54
16590	195.56
16600	195.62
16610	195.61
16620	195.66
16630	195.8
16640	195.94
16650	195.95
16660	195.96
16670	195.99
16680	195.94
16690	195.99
16700	196.03
16710	196.13
16720	196.15
16730	196.27
16740	196.37
16750	196.48
16760	196.62
16770	196.62
16780	196.71
16790	196.73
16800	196.7
16810	196.76
16820	196.97
16830	197.12
16840	197.11
16850	197.07
16860	197.18
16870	197.36
16880	197.5
16890	197.54
16900	197.62
16910	197.74
16920	197.85
16930	197.89
16940	197.94
16950	198.09
16960	198.24
16970	198.36
16980	198.49
16990	198.5
17000	198.53
17010	198.65
17020	198.7
17030	198.76
17040	198.92
17050	198.98
17060	199.05
17070	199.14
17080	199.19
17090	199.42
17100	199.43
17110	199.39
17120	199.5
17130	199.58
17140	199.63
17150	199.68
17160	199.77
17170	199.87
17180	199.86
17190	199.88
17200	200.01
17210	200.18
17220	200.36
17230	200.41
17240	200.45
17250	200.41
17260	200.57
17270	200.55
17280	200.68
17290	200.68
17300	200.72
17310	200.8
17320	200.9
17330	200.92
17340	201.02
17350	200.98
17360	200.96
17370	201.03
17380	201.1
17390	201.28
17400	201.37
17410	201.61
17420	201.71
17430	201.76
17440	201.97
17450	202.06
17460	202.05
17470	202.15
17480	202.28
17490	202.41
17500	202.56
17510	202.62
17520	202.74
17530	202.81
17540	202.92
17550	202.91
17560	203.09
17570	203.14
17580	203.27
17590	203.35
17600	203.49
17610	203.68
17620	203.83
17630	203.92
17640	203.99
17650	204.07
17660	204.16
17670	204.1
17680	204.2
17690	204.34
17700	204.49
17710	204.61
17720	204.79
17730	204.9
17740	204.95
17750	205.02
17760	205.08
17770	205.32
17780	205.41
17790	205.4
17800	205.51
17810	205.57
17820	205.63
17830	205.85
17840	206.04
17850	206.22
17860	206.36
17870	206.55
17880	206.61
17890	206.69
17900	206.78
17910	206.87
17920	207.05
17930	207.16
17940	207.19
17950	207.11
17960	207.18
17970	207.2
17980	207.32
17990	207.39
18000	207.44
18010	207.49
18020	207.49
18030	207.6
18040	207.73
18050	207.8
18060	207.85
18070	207.92
18080	207.97
18090	207.98
18100	208.09
18110	208.07
18120	208.17
18130	208.24
18140	208.34
18150	208.37
18160	208.46
18170	208.54
18180	208.63
18190	208.74
18200	208.77
18210	208.85
18220	208.8
18230	208.9
18240	208.97
18250	209.1
18260	209.14
18270	209.28
18280	209.39
18290	209.32
18300	209.35
18310	209.36
18320	209.6
18330	209.77
18340	209.91
18350	210.01
18360	210.13
18370	210.12
18380	210.29
18390	210.49
18400	210.51
18410	210.51
18420	210.6
18430	210.57
18440	210.66
18450	210.82
18460	210.94
18470	210.91
18480	211.09
18490	211.03
18500	211.05
18510	211.03
18520	211.06
18530	211.23
18540	211.23
18550	211.24
18560	211.35
18570	211.45
18580	211.49
18590	211.57
18600	211.61
18610	211.64
18620	211.76
18630	211.9
18640	212.0
18650	212.08
18660	212.19
18670	212.19
18680	212.23
18690	212.41
18700	212.5
18710	212.66
18720	212.72
18730	212.72
18740	212.77
18750	212.94
18760	213.02
18770	213.1
18780	213.11
18790	213.31
18800	213.29
18810	213.38
18820	213.47
18830	213.47
18840	213.62
18850	213.63
18860	213.73
18870	213.7
18880	213.83
18890	213.9
18900	213.95
18910	214.09
18920	214.24
18930	214.37
18940	214.45
18950	214.56
18960	214.62
18970	214.79
18980	214.86
18990	214.95
19000	214.97
19010	215.08
19020	215.01
19030	215.08
19040	215.1
19050	215.2
19060	215.32
19070	215.5
19080	215.57
19090	215.65
19100	215.77
19110	215.8
19120	215.79
19130	215.9
19140	216.02
19150	216.1
19160	216.15
19170	216.21
19180	216.26
19190	216.37
19200	216.39
19210	216.44
19220	216.51
19230	216.52
19240	216.58
19250	216.76
19260	216.93
19270	217.09
19280	217.14
19290	217.22
19300	217.28
19310	217.33
19320	217.38
19330	217.53
19340	217.6
19350	217.55
19360	217.56
19370	217.64
19380	217.7
19390	217.82
19400	217.98
19410	218.12
19420	218.2
19430	218.37
19440	218.44
19450	218.49
19460	218.56
19470	218.65
19480	218.82
19490	218.85
19500	218.91
19510	219.04
19520	219.13
19530	219.33
19540	219.39
19550	219.48
19560	219.56
19570	219.58
19580	219.55
19590	219.67
19600	219.77
19610	219.81
19620	219.9
19630	220.01
19640	220.09
19650	220.17
19660	220.42
19670	220.5
19680	220.71
19690	220.77
19700	221.03
19710	221.16
19720	221.18
19730	221.27
19740	221.34
19750	221.5
19760	221.64
19770	221.73
19780	221.86
19790	221.94
19800	222.07
19810	222.12
19820	222.23
19830	222.42
19840	222.31
19850	222.44
19860	222.49
19870	222.5
19880	222.66
19890	222.84
19900	222.85
19910	223.07
19920	223.17
19930	223.27
19940	223.34
19950	223.44
19960	223.39
19970	223.43
19980	223.66
19990	223.75
20000	223.81
20010	224.0
20020	224.15
20030	224.31
20040	224.29
20050	224.37
20060	224.49
20070	224.62
20080	224.62
20090	224.71
20100	224.78
20110	224.81
20120	224.89
20130	224.99
20140	225.1
20150	225.24
20160	225.34
20170	225.34
20180	225.41
20190	225.45
20200	225.56
20210	225.65
20220	225.8
20230	225.89
20240	225.93
20250	225.96
20260	226.11
20270	226.12
20280	226.19
20290	226.16
20300	226.22
20310	226.38
20320	226.4
20330	226.42
20340	226.43
20350	226.6
20360	226.67
20370	226.66
20380	226.62
20390	226.73
20400	226.79
20410	226.77
20420	226.95
20430	227.06
20440	227.17
20450	227.22
20460	227.35
20470	227.43
20480	227.53
20490	227.72
20500	227.79
20510	227.76
20520	227.82
20530	227.82
20540	227.78
20550	227.96
20560	228.08
20570	228.28
20580	228.29
20590	228.24
20600	228.39
20610	228.48
20620	228.59
20630	228.72
20640	228.76
20650	228.86
20660	228.94
20670	228.97
20680	229.04
20690	229.0
20700	229.02
20710	229.05
20720	229.14
20730	229.21
20740	229.28
20750	229.35
20760	229.43
20770	229.56
20780	229.62
20790	229.62
20800	229.68
20810	229.87
20820	230.01
20830	229.96
20840	230.06
20850	230.12
20860	230.29
20870	230.28
20880	230.43
20890	230.46
20900	230.47
20910	230.53
20920	230.53
20930	230.6
20940	230.6
20950	230.72
20960	230.71
20970	230.8
20980	230.82
20990	230.83
21000	230.72
21010	230.84
21020	230.94
21030	231.14
21040	231.16
21050	231.36
21060	231.42
21070	231.43
21080	231.55
21090	231.62
21100	231.58
21110	231.8
21120	231.81
21130	231.99
21140	232.02
21150	232.1
21160	232.13
21170	232.13
21180	232.21
21190	232.35
21200	232.51
21210	232.5
21220	232.7
21230	232.77
21240	232.94
21250	233.01
21260	233.1
21270	233.23
21280	233.38
21290	233.46
21300	233.57
21310	233.78
21320	233.81
21330	233.83
21340	233.94
21350	234.08
21360	234.11
21370	234.11
21380	234.07
21390	234.13
21400	234.21
21410	234.32
21420	234.24
21430	234.42
21440	234.54
21450	234.49
21460	234.54
21470	234.7
21480	234.77
21490	234.79
21500	234.92
21510	235.03
21520	235.18
21530	235.28
21540	235.44
21550	235.58
21560	235.66
21570	235.72
21580	235.83
21590	236.05
21600	236.1
21610	236.08
21620	236.17
21630	236.31
21640	236.41
21650	236.48
21660	236.64
21670	236.64
21680	236.85
21690	236.76
21700	236.86
21710	237.02
21720	236.95
21730	237.06
21740	237.1
21750	237.33
21760	237.34
21770	237.42
21780	237.4
21790	237.41
21800	237.5
21810	237.6
21820	237.55
21830	237.7
21840	237.72
21850	237.86
21860	237.97
21870	238.0
21880	238.06
21890	238.08
21900	238.17
21910	238.19
21920	238.18
21930	238.21
21940	238.21
21950	238.25
21960	238.22
21970	238.3
21980	238.5
21990	238.75
22000	238.84
22010	238.86
22020	238.99
22030	239.13
22040	239.19
22050	239.28
22060	239.3
22070	239.39
22080	239.49
22090	239.66
22100	239.64
22110	239.81
22120	239.92
22130	239.98
22140	240.05
22150	240.1
22160	240.21
22170	240.26
22180	240.42
22190	240.56
22200	240.59
22210	240.71
22220	240.84
22230	240.88
22240	240.89
22250	240.93
22260	240.9
22270	241.04
22280	241.2
22290	241.35
22300	241.41
22310	241.5
22320	241.61
22330	241.66
22340	241.72
22350	241.7
22360	241.85
22370	241.88
22380	241.93
22390	241.98
22400	242.03
22410	242.14
22420	242.12
22430	242.26
22440	242.4
22450	242.36
22460	242.29
22470	242.33
22480	242.45
22490	242.5
22500	242.64
22510	242.65
22520	242.68
22530	242.71
22540	242.82
22550	242.9
22560	242.98
22570	243.04
22580	242.94
22590	242.95
22600	243.08
22610	243.15
22620	243.27
22630	243.41
22640	243.52
22650	243.62
22660	243.71
22670	243.79
22680	243.86
22690	243.94
22700	243.92
22710	243.95
22720	243.96
22730	244.06
22740	244.22
22750	244.28
22760	244.3
22770	244.35
22780	244.5
22790	244.49
22800	244.48
22810	244.53
22820	244.64
22830	244.76
22840	244.85
22850	244.9
22860	245.02
22870	245.15
22880	245.34
22890	245.36
22900	245.51
22910	245.71
22920	245.78
22930	245.77
22940	245.77
22950	245.81
22960	245.96
22970	246.0
22980	246.12
22990	246.22
23000	246.27
23010	246.43
23020	246.52
23030	246.59
23040	246.67
23050	246.79
23060	246.94
23070	247.05
23080	246.96
23090	247.01
23100	247.18
23110	247.25
23120	247.3
23130	247.37
23140	247.4
23150	247.62
23160	247.75
23170	247.82
23180	247.98
23190	248.01
23200	248.05
23210	248.22
23220	248.27
23230	248.39
23240	248.5
23250	248.72
23260	248.78
23270	248.79
23280	248.87
23290	248.97
23300	249.0
23310	249.12
23320	249.24
23330	249.32
23340	249.27
23350	249.3
23360	249.36
23370	249.49
23380	249.61
23390	249.7
23400	249.77
23410	249.82
23420	249.86
23430	249.96
23440	250.02
23450	250.04
23460	250.15
23470	250.26
23480	250.34
23490	250.45
23500	250.55
23510	250.58
23520	250.69
23530	250.78
23540	250.86
23550	250.89
23560	250.92
23570	251.05
23580	251.21
23590	251.28
23600	251.42
23610	251.56
23620	251.58
23630	251.69
23640	251.69
23650	251.77
23660	251.89
23670	251.9
23680	251.97
23690	251.99
23700	252.05
23710	252.29
23720	252.33
23730	252.38
23740	252.47
23750	252.66
23760	252.68
23770	252.77
23780	252.8
23790	252.74
23800	252.76
23810	252.82
23820	252.93
23830	252.9
23840	252.96
23850	253.11
23860	253.04
23870	253.07
23880	253.11
23890	253.04
23900	253.1
23910	253.27
23920	253.37
23930	253.46
23940	253.55
23950	253.64
23960	253.77
23970	253.9
23980	254.01
23990	253.98
24000	254.11
24010	254.11
24020	254.17
24030	254.1
24040	254.11
24050	254.2
24060	254.23
24070	254.35
24080	254.5
24090	254.65
24100	254.74
24110	254.83
24120	254.8
24130	254.9
24140	255.04
24150	255.06
24160	255.24
24170	255.35
24180	255.48
24190	255.56
24200	255.48
24210	255.51
24220	255.65
24230	255.66
24240	255.72
24250	255.74
24260	255.82
24270	255.92
24280	256.04
24290	256.12
24300	256.14
24310	256.3
24320	256.24
24330	256.44
24340	256.5
24350	256.56
24360	256.62
24370	256.72
24380	256.84
24390	257.03
24400	257.17
24410	257.15
24420	257.16
24430	257.16
24440	257.18
24450	257.2
24460	257.32
24470	257.42
24480	257.33
24490	257.44
24500	257.64
24510	257.63
24520	257.68
24530	257.66
24540	257.62
24550	257.71
24560	257.71
24570	257.98
24580	257.98
24590	258.12
24600	258.23
24610	258.28
24620	258.39
24630	258.51
24640	258.74
24650	258.87
24660	258.99
24670	259.08
24680	259.22
24690	259.31
24700	259.34
24710	259.45
24720	259.58
24730	259.59
24740	259.8
24750	259.8
24760	259.84
24770	259.91
24780	259.92
24790	259.98
24800	260.04
24810	260.19
24820	260.15
24830	260.36
24840	260.48
24850	260.63
24860	260.73
24870	260.83
24880	260.86
24890	260.87
24900	260.88
24910	261.09
24920	261.18
24930	261.23
24940	261.35
24950	261.43
24960	261.46
24970	261.6
24980	261.59
24990	261.7
25000	261.74
25010	261.87
25020	261.93
25030	262.0
25040	262.07
25050	262.11
25060	262.24
25070	262.32
25080	262.43
25090	262.48
25100	262.51
25110	262.65
25120	262.74
25130	262.8
25140	262.84
25150	262.94
25160	263.01
25170	263.07
25180	263.22
25190	263.27
25200	263.26
25210	263.3
25220	263.38
25230	263.43
25240	263.42
25250	263.49
25260	263.63
25270	263.81
25280	263.74
25290	263.91
25300	263.96
25310	263.94
25320	264.03
25330	264.17
25340	264.29
25350	264.39
25360	264.51
25370	264.66
25380	264.68
25390	264.7
25400	264.79
25410	264.81
25420	264.83
25430	264.96
25440	265.03
25450	265.08
25460	265.2
25470	265.23
25480	265.3
25490	265.43
25500	265.48
25510	265.53
25520	265.71
25530	265.79
25540	265.88
25550	266.02
25560	266.02
25570	266.03
25580	266.01
25590	266.16
25600	266.14
25610	266.22
25620	266.27
25630	266.28
25640	266.42
25650	266.44
25660	266.52
25670	266.52
25680	266.61
25690	266.61
25700	266.72
25710	266.81
25720	266.93
25730	267.0
25740	267.2
25750	267.21
25760	267.33
25770	267.48
25780	267.53
25790	267.68
25800	267.81
25810	267.87
25820	267.99
25830	268.15
25840	268.23
25850	268.33
25860	268.4
25870	268.52
25880	268.54
25890	268.6
25900	268.52
25910	268.63
25920	268.69
25930	268.69
25940	268.77
25950	268.86
25960	268.83
25970	268.91
25980	268.87
25990	269.03
26000	269.12
26010	269.16
26020	269.17
26030	269.27
26040	269.43
26050	269.46
26060	269.61
26070	269.73
26080	269.79
26090	269.79
26100	269.82
26110	269.89
26120	269.88
26130	269.92
26140	270.02
26150	270.18
26160	270.18
26170	270.23
26180	270.35
26190	270.36
26200	270.4
26210	270.43
26220	270.48
26230	270.61
26240	270.68
26250	270.73
26260	270.87
26270	271.0
26280	271.03
26290	271.23
26300	271.3
26310	271.37
26320	271.42
26330	271.5
26340	271.6
26350	271.69
26360	271.63
26370	271.76
26380	271.93
26390	272.02
26400	272.16
26410	272.17
26420	272.18
26430	272.36
26440	272.57
26450	272.6
26460	272.65
26470	272.81
26480	272.85
26490	273.04
26500	273.03
26510	273.05
26520	273.17
26530	273.2
26540	273.18
26550	273.21
26560	273.23
26570	273.22
26580	273.25
26590	273.24
26600	273.25
26610	273.33
26620	273.37
26630	273.47
26640	273.51
26650	273.6
26660	273.63
26670	273.7
26680	273.82
26690	273.85
26700	274.05
26710	274.08
26720	274.15
26730	274.17
26740	274.35
26750	274.41
26760	274.62
26770	274.74
26780	274.8
26790	274.87
26800	274.95
26810	275.03
26820	275.04
26830	275.24
26840	275.25
26850	275.34
26860	275.51
26870	275.61
26880	275.63
26890	275.69
26900	275.69
26910	275.82
26920	275.91
26930	275.97
26940	276.04
26950	276.09
26960	276.25
26970	276.34
26980	276.44
26990	276.58
27000	276.67
27010	276.67
27020	276.7
27030	276.78
27040	276.81
27050	276.95
27060	277.07
27070	277.19
27080	277.25
27090	277.43
27100	277.52
27110	277.57
27120	277.82
27130	277.84
27140	278.08
27150	278.09
27160	278.15
27170	278.37
27180	278.45
27190	278.46
27200	278.58
27210	278.61
27220	278.68
27230	278.73
27240	278.82
27250	278.98
27260	279.07
27270	278.99
27280	279.03
27290	279.05
27300	279.08
27310	279.13
27320	279.34
27330	279.38
27340	279.53
27350	279.63
27360	279.72
27370	279.75
27380	279.82
27390	279.8
27400	279.91
27410	279.96
27420	280.06
27430	280.23
27440	280.33
27450	280.48
27460	280.57
27470	280.57
27480	280.64
27490	280.63
27500	280.63
27510	280.69
27520	280.85
27530	280.96
27540	281.09
27550	281.23
27560	281.26
27570	281.35
27580	281.37
27590	281.39
27600	281.54
27610	281.65
27620	281.74
27630	281.86
27640	281.91
27650	281.95
27660	281.97
27670	282.0
27680	282.07
27690	282.08
27700	282.13
27710	282.24
27720	282.26
27730	282.33
27740	282.34
27750	282.4
27760	282.38
27770	282.45
27780	282.47
27790	282.59
27800	282.68
27810	282.73
27820	282.81
27830	282.9
27840	282.91
27850	282.93
27860	283.01
27870	283.11
27880	283.17
27890	283.19
27900	283.32
27910	283.44
27920	283.44
27930	283.47
27940	283.54
27950	283.54
27960	283.63
27970	283.68
27980	283.76
27990	283.86
28000	284.0
28010	284.08
28020	284.1
28030	284.3
28040	284.44
28050	284.55
28060	284.64
28070	284.75
28080	284.87
28090	284.93
28100	285.0
28110	284.99
28120	285.14
28130	285.18
28140	285.18
28150	285.23
28160	285.27
28170	285.35
28180	285.47
28190	285.63
28200	285.62
28210	285.74
28220	285.84
28230	285.96
28240	286.05
28250	286.04
28260	286.09
28270	286.14
28280	286.2
28290	286.22
28300	286.19
28310	286.22
28320	286.3
28330	286.21
28340	286.39
28350	286.46
28360	286.57
28370	286.57
28380	286.61
28390	286.62
28400	286.78
28410	286.92
28420	286.91
28430	287.07
28440	287.16
28450	287.26
28460	287.4
28470	287.4
28480	287.47
28490	287.58
28500	287.59
28510	287.66
28520	287.7
28530	287.8
28540	287.83
28550	287.91
28560	287.97
28570	287.96
28580	288.07
28590	288.18
28600	288.24
28610	288.27
28620	288.41
28630	288.49
28640	288.53
28650	288.57
28660	288.69
28670	288.74
28680	288.78
28690	288.74
28700	288.68
28710	288.77
28720	288.87
28730	288.89
28740	288.96
28750	289.14
28760	289.24
28770	289.21
28780	289.25
28790	289.29
28800	289.34
28810	289.41
28820	289.53
28830	289.59
28840	289.68
28850	289.75
28860	289.92
28870	290.06
28880	290.14
28890	290.25
28900	290.24
28910	290.33
28920	290.32
28930	290.35
28940	290.48
28950	290.54
28960	290.58
28970	290.53
28980	290.52
28990	290.6
29000	290.71
29010	290.8
29020	290.88
29030	290.91
29040	290.92
29050	290.94
29060	290.96
29070	291.07
29080	291.25
29090	291.26
29100	291.36
29110	291.5
29120	291.6
29130	291.8
29140	291.84
29150	291.93
29160	291.95
29170	291.95
29180	291.94
29190	292.03
29200	292.11
29210	292.15
29220	292.27
29230	292.36
29240	292.52
29250	292.63
29260	292.79
29270	292.92
29280	292.9
29290	293.05
29300	293.21
29310	293.27
29320	293.38
29330	293.46
29340	293.52
29350	293.59
29360	293.64
29370	293.81
29380	293.95
29390	294.09
29400	294.15
29410	294.25
29420	294.3
29430	294.37
29440	294.46
29450	294.53
29460	294.61
29470	294.72
29480	294.77
29490	294.76
29500	294.91
29510	295.02
29520	295.13
29530	295.08
29540	295.06
29550	295.16
29560	295.21
29570	295.33
29580	295.25
29590	295.35
29600	295.49
29610	295.47
29620	295.58
29630	295.65
29640	295.8
29650	295.81
29660	295.95
29670	296.06
29680	296.22
29690	296.25
29700	296.26
29710	296.33
29720	296.46
29730	296.59
29740	296.62
29750	296.6
29760	296.67
29770	296.87
29780	296.92
29790	296.97
29800	297.11
29810	297.14
29820	297.19
29830	297.34
29840	297.39
29850	297.48
29860	297.5
29870	297.62
29880	297.73
29890	297.7
29900	297.88
29910	297.89
29920	297.89
29930	297.84
29940	298.03
29950	298.08
29960	298.18
29970	298.33
29980	298.46
29990	298.66
30000	298.6
30010	298.64
30020	298.74
30030	298.89
30040	299.03
30050	299.13
30060	299.15
30070	299.2
30080	299.28
30090	299.28
30100	299.4
30110	299.52
30120	299.71
30130	299.76
30140	299.81
30150	299.83
30160	299.87
30170	300.01
30180	300.1
30190	300.11
30200	300.25
30210	300.38
30220	300.47
30230	300.48
30240	300.58
30250	300.61
30260	300.65
30270	300.72
30280	300.83
30290	300.9
30300	300.93
30310	301.04
30320	301.19
30330	301.23
30340	301.33
30350	301.46
30360	301.52
30370	301.55
30380	301.56
30390	301.6
30400	301.72
30410	301.85
30420	301.94
30430	302.01
30440	302.01
30450	301.94
30460	302.04
30470	302.07
30480	302.17
30490	302.39
30500	302.43
30510	302.55
30520	302.61
30530	302.65
30540	302.8
30550	302.93
30560	303.05
30570	303.19
30580	303.28
30590	303.27
30600	303.33
30610	303.38
30620	303.4
30630	303.37
30640	303.48
30650	303.59
30660	303.58
30670	303.62
30680	303.62
30690	303.72
30700	303.67
30710	303.74
30720	303.87
30730	303.97
30740	303.98
30750	304.09
30760	304.22
30770	304.21
30780	304.25
30790	304.27
30800	304.39
30810	304.48
30820	304.34
30830	304.34
30840	304.39
30850	304.53
30860	304.52
30870	304.6
30880	304.7
30890	304.74
30900	304.84
30910	304.93
30920	305.01
30930	305.07
30940	305.12
30950	305.18
30960	305.33
30970	305.48
30980	305.43
30990	305.44
31000	305.47
31010	305.49
31020	305.56
31030	305.64
31040	305.75
31050	305.9
31060	306.03
31070	306.11
31080	306.16
31090	306.23
31100	306.26
31110	306.4
31120	306.43
31130	306.59
31140	306.64
31150	306.81
31160	306.86
31170	306.85
31180	306.88
31190	306.99
31200	307.27
31210	307.41
31220	307.45
31230	307.55
31240	307.61
31250	307.75
31260	307.89
31270	308.06
31280	308.1
31290	308.19
31300	308.36
31310	308.46
31320	308.43
31330	308.48
31340	308.6
31350	308.61
31360	308.67
31370	308.81
31380	308.91
31390	309.01
31400	309.01
31410	309.07
31420	309.23
31430	309.2
31440	309.32
31450	309.42
31460	309.54
31470	309.62
31480	309.62
31490	309.67
31500	309.71
31510	309.73
31520	309.79
31530	309.79
31540	309.92
31550	310.02
31560	310.09
31570	310.29
31580	310.35
31590	310.42
31600	310.59
31610	310.61
31620	310.56
31630	310.65
31640	310.63
31650	310.6
31660	310.64
31670	310.65
31680	310.71
31690	310.84
31700	310.91
31710	310.93
31720	311.04
31730	311.07
31740	311.04
31750	310.94
31760	311.06
31770	311.05
31780	311.1
31790	311.16
31800	311.33
31810	311.36
31820	311.4
31830	311.46
31840	311.59
31850	311.69
31860	311.84
31870	311.88
31880	311.96
31890	312.03
31900	312.11
31910	312.14
31920	312.13
31930	312.24
31940	312.23
31950	312.28
31960	312.21
31970	312.35
31980	312.45
31990	312.51
32000	312.61
32010	312.6
32020	312.65
32030	312.79
32040	312.8
32050	312.92
32060	312.93
32070	313.03
32080	313.05
32090	313.14
32100	313.19
32110	313.19
32120	313.3
32130	313.27
32140	313.3
32150	313.44
32160	313.56
32170	313.5
32180	313.68
32190	313.69
32200	313.85
32210	313.98
32220	314.03
32230	314.07
32240	314.16
32250	314.15
32260	314.17
32270	314.32
32280	314.4
32290	314.57
32300	314.65
32310	314.71
32320	314.67
32330	314.74
32340	314.87
32350	315.02
32360	314.99
32370	315.04
32380	315.02
32390	315.08
32400	315.06
32410	315.13
32420	315.17
32430	315.28
32440	315.33
32450	315.39
32460	315.45
32470	315.53
32480	315.64
32490	315.63
32500	315.69
32510	315.82
32520	315.78
32530	315.81
32540	315.76
32550	315.8
32560	315.88
32570	315.9
32580	316.06
32590	316.05
32600	316.18
32610	316.1
32620	316.08
32630	316.19
32640	316.33
32650	316.4
32660	316.39
32670	316.49
32680	316.58
32690	316.68
32700	316.7
32710	316.71
32720	316.7
32730	316.83
32740	316.94
32750	317.03
32760	317.2
32770	317.23
32780	317.22
32790	317.24
32800	317.25
32810	317.36
32820	317.47
32830	317.52
32840	317.6
32850	317.63
32860	317.75
32870	317.78
32880	317.89
32890	317.91
32900	318.0
32910	318.12
32920	318.13
32930	318.21
32940	318.38
32950	318.46
32960	318.45
32970	318.61
32980	318.76
32990	318.83
33000	318.93
33010	318.92
33020	318.93
33030	318.96
33040	319.04
33050	319.03
33060	319.14
33070	319.26
33080	319.26
33090	319.33
33100	319.36
33110	319.47
33120	319.55
33130	319.56
33140	319.67
33150	319.68
33160	319.74
33170	319.83
33180	319.95
33190	320.05
33200	320.13
33210	320.2
33220	320.19
33230	320.24
33240	320.19
33250	320.23
33260	320.36
33270	320.46
33280	320.48
33290	320.5
33300	320.47
33310	320.46
33320	320.5
33330	320.49
33340	320.55
33350	320.8
33360	320.8
33370	320.84
33380	320.8
33390	320.79
33400	320.86
33410	320.88
33420	320.85
33430	320.88
33440	321.02
33450	321.09
33460	321.28
33470	321.37
33480	321.47
33490	321.55
33500	321.56
33510	321.68
33520	321.76
33530	321.76
33540	321.76
33550	321.82
33560	321.83
33570	321.92
33580	321.97
33590	322.09
33600	322.08
33610	322.13
33620	322.18
33630	322.32
33640	322.26
33650	322.41
33660	322.51
33670	322.66
33680	322.8
33690	322.94
33700	323.02
33710	323.06
33720	323.1
33730	323.27
33740	323.29
33750	323.4
33760	323.46
33770	323.62
33780	323.79
33790	323.85
33800	324.02
33810	324.08
33820	324.17
33830	324.25
33840	324.43
33850	324.44
33860	324.55
33870	324.59
33880	324.7
33890	324.73
33900	324.77
33910	324.88
33920	325.01
33930	325.1
33940	325.18
33950	325.19
33960	325.28
33970	325.31
33980	325.45
33990	325.53
34000	325.59
34010	325.6
34020	325.73
34030	325.89
34040	325.96
34050	325.99
34060	326.07
34070	326.28
34080	326.32
34090	326.42
34100	326.45
34110	326.56
34120	326.54
34130	326.68
34140	326.82
34150	326.91
34160	326.97
34170	327.06
34180	327.11
34190	327.2
34200	327.34
34210	327.42
34220	327.52
34230	327.71
34240	327.77
34250	327.92
34260	328.01
34270	328.15
34280	328.27
34290	328.4
34300	328.43
34310	328.42
34320	328.57
34330	328.58
34340	328.59
34350	328.66
34360	328.83
34370	329.03
34380	329.06
34390	329.09
34400	329.2
34410	329.2
34420	329.32
34430	329.42
34440	329.55
34450	329.63
34460	329.64
34470	329.54
34480	329.55
34490	329.65
34500	329.69
34510	329.79
34520	329.77
34530	329.87
34540	329.82
34550	329.93
34560	330.01
34570	330.1
34580	330.1
34590	330.16
34600	330.2
34610	330.26
34620	330.37
34630	330.39
34640	330.39
34650	330.52
34660	330.67
34670	330.68
34680	330.75
34690	330.85
34700	330.87
34710	330.89
34720	330.94
34730	330.97
34740	330.99
34750	331.04
34760	331.19
34770	331.15
34780	331.32
34790	331.36
34800	331.45
34810	331.54
34820	331.65
34830	331.74
34840	331.81
34850	331.83
34860	331.94
34870	332.01
34880	332.09
34890	332.19
34900	332.25
34910	332.33
34920	332.48
34930	332.56
34940	332.68
34950	332.78
34960	332.9
34970	332.91
34980	332.88
34990	332.92
35000	333.0
35010	333.05
35020	333.14
35030	333.24
35040	333.3
35050	333.41
35060	333.6
35070	333.67
35080	333.74
35090	333.79
35100	333.81
35110	333.88
35120	333.83
35130	333.83
35140	333.89
35150	333.94
35160	333.9
35170	333.98
35180	333.97
35190	334.05
35200	334.1
35210	334.15
35220	334.2
35230	334.34
35240	334.47
35250	334.57
35260	334.61
35270	334.7
35280	334.7
35290	334.86
35300	334.93
35310	335.0
35320	335.15
35330	335.21
35340	335.29
35350	335.37
35360	335.46
35370	335.52
35380	335.53
35390	335.56
35400	335.7
35410	335.81
35420	335.89
35430	335.97
35440	335.97
35450	335.92
35460	335.96
35470	336.13
35480	336.18
35490	336.27
35500	336.33
35510	336.47
35520	336.54
35530	336.56
35540	336.62
35550	336.7
35560	336.67
35570	336.73
35580	336.78
35590	336.83
35600	336.81
35610	336.79
35620	336.94
35630	337.05
35640	337.15
35650	337.25
35660	337.21
35670	337.21
35680	337.33
35690	337.48
35700	337.69
35710	337.77
35720	337.75
35730	337.82
35740	338.0
35750	337.99
35760	337.99
35770	337.97
35780	338.05
35790	338.09
35800	338.09
35810	338.11
35820	338.25
35830	338.24
35840	338.32
35850	338.34
35860	338.38
35870	338.5
35880	338.45
35890	338.52
35900	338.7
35910	338.65
35920	338.67
35930	338.65
35940	338.74
35950	338.82
35960	338.91
35970	339.0
35980	339.07
35990	339.22
36000	339.3
36010	339.46
36020	339.57
36030	339.57
36040	339.67
36050	339.85
36060	339.93
36070	339.93
36080	340.12
36090	340.15
36100	340.3
36110	340.47
36120	340.53
36130	340.6
36140	340.56
36150	340.66
36160	340.7
36170	340.78
36180	340.86
36190	340.91
36200	341.04
36210	341.02
36220	341.01
36230	341.14
36240	341.14
36250	341.09
36260	341.18
36270	341.21
36280	341.19
36290	341.24
36300	341.42
36310	341.45
36320	341.57
36330	341.72
36340	341.87
36350	341.98
36360	342.1
36370	342.22
36380	342.38
36390	342.43
36400	342.45
36410	342.51
36420	342.6
36430	342.71
36440	342.85
36450	342.95
36460	342.97
36470	342.97
36480	343.12
36490	343.13
36500	343.24
36510	343.36
36520	343.41
36530	343.6
36540	343.69
36550	343.69
36560	343.81
36570	343.81
36580	343.9
36590	343.87
36600	343.98
36610	344.01
36620	343.95
36630	343.99
36640	344.1
36650	344.31
36660	344.39
36670	344.48
36680	344.45
36690	344.47
36700	344.58
36710	344.61
36720	344.68
36730	344.81
36740	345.06
36750	345.05
36760	345.21
36770	345.34
36780	345.47
36790	345.59
36800	345.7
36810	345.79
36820	345.79
36830	345.82
36840	345.97
36850	346.08
36860	346.16
36870	346.22
36880	346.2
36890	346.2
36900	346.29
36910	346.4
36920	346.33
36930	346.31
36940	346.45
36950	346.49
36960	346.56
36970	346.62
36980	346.75
36990	346.91
37000	347.06
37010	347.23
37020	347.33
37030	347.47
37040	347.52
37050	347.66
37060	347.76
37070	347.77
37080	347.97
37090	348.07
37100	348.2
37110	348.3
37120	348.33
37130	348.37
37140	348.45
37150	348.52
37160	348.68
37170	348.81
37180	348.96
37190	349.13
37200	349.29
37210	349.34
37220	349.32
37230	349.4
37240	349.57
37250	349.6
37260	349.67
37270	349.77
37280	349.88
37290	349.93
37300	350.0
37310	350.11
37320	350.25
37330	350.21
37340	350.17
37350	350.2
37360	350.18
37370	350.22
37380	350.32
37390	350.32
37400	350.45
37410	350.52
37420	350.57
37430	350.72
37440	350.81
37450	350.83
37460	350.91
37470	350.93
37480	350.95
37490	350.99
37500	350.9
37510	351.09
37520	351.06
37530	351.17
37540	351.43
37550	351.54
37560	351.57
37570	351.57
37580	351.56
37590	351.66
37600	351.74
37610	351.75
37620	351.83
37630	351.99
37640	352.04
37650	352.19
37660	352.28
37670	352.31
37680	352.35
37690	352.52
37700	352.6
37710	352.72
37720	352.67
37730	352.65
37740	352.71
37750	352.71
37760	352.71
37770	352.78
37780	352.78
37790	352.84
37800	352.84
37810	352.81
37820	352.92
37830	352.94
37840	353.1
37850	353.21
37860	353.22
37870	353.26
37880	353.38
37890	353.49
37900	353.52
37910	353.6
37920	353.65
37930	353.77
37940	353.77
37950	353.87
37960	353.93
37970	353.94
37980	353.96
37990	353.98
38000	354.12
38010	354.14
38020	354.29
38030	354.43
38040	354.51
38050	354.63
38060	354.78
38070	354.94
38080	355.09
38090	355.14
38100	355.21
38110	355.23
38120	355.31
38130	355.4
38140	355.43
38150	355.51
38160	355.62
38170	355.71
38180	355.83
38190	355.87
38200	356.0
38210	355.99
38220	356.0
38230	356.04
38240	356.21
38250	356.29
38260	356.31
38270	356.35
38280	356.43
38290	356.48
38300	356.62
38310	356.66
38320	356.8
38330	356.92
38340	356.96
38350	357.01
38360	357.11
38370	357.1
38380	357.23
38390	357.23
38400	357.36
38410	357.4
38420	357.43
38430	357.39
38440	357.47
38450	357.51
38460	357.59
38470	357.67
38480	357.65
38490	357.71
38500	357.73
38510	357.72
38520	357.86
38530	357.99
38540	357.97
38550	358.06
38560	358.05
38570	358.15
38580	358.17
38590	358.21
38600	358.35
38610	358.5
38620	358.53
38630	358.6
38640	358.73
38650	358.9
38660	358.97
38670	359.05
38680	359.08
38690	359.19
38700	359.35
38710	359.44
38720	359.58
38730	359.68
38740	359.77
38750	359.9
38760	360.01
38770	360.12
38780	360.17
38790	360.32
38800	360.49
38810	360.47
38820	360.53
38830	360.56
38840	360.49
38850	360.57
38860	360.66
38870	360.78
38880	360.77
38890	360.94
38900	361.08
38910	361.28
38920	361.41
38930	361.57
38940	361.76
38950	361.78
38960	361.81
38970	361.76
38980	361.84
38990	361.89
39000	361.96
39010	362.01
39020	362.08
39030	362.2
39040	362.25
39050	362.33
39060	362.36
39070	362.4
39080	362.5
39090	362.49
39100	362.56
39110	362.64
39120	362.73
39130	362.75
39140	362.76
39150	362.84
39160	362.93
39170	362.9
39180	362.91
39190	362.98
39200	362.99
39210	362.98
39220	363.14
39230	363.23
39240	363.21
39250	363.19
39260	363.31
39270	363.33
39280	363.45
39290	363.49
39300	363.61
39310	363.71
39320	363.84
39330	363.88
39340	364.02
39350	364.21
39360	364.31
39370	364.41
39380	364.46
39390	364.55
39400	364.66
39410	364.8
39420	364.99
39430	365.03
39440	365.13
39450	365.16
39460	365.26
39470	365.29
39480	365.44
39490	365.57
39500	365.75
39510	365.86
39520	366.01
39530	366.08
39540	366.12
39550	366.21
39560	366.2
39570	366.37
39580	366.41
39590	366.56
39600	366.7
39610	366.74
39620	366.79
39630	366.86
39640	367.02
39650	367.01
39660	366.99
39670	367.04
39680	366.97
39690	367.19
39700	367.23
39710	367.44
39720	367.47
39730	367.47
39740	367.49
39750	367.5
39760	367.59
39770	367.61
39780	367.77
39790	367.82
39800	368.05
39810	368.04
39820	368.19
39830	368.3
39840	368.47
39850	368.43
39860	368.51
39870	368.65
39880	368.67
39890	368.73
39900	368.73
39910	368.85
39920	368.93
39930	369.08
39940	369.17
39950	369.39
39960	369.44
39970	369.49
39980	369.65
39990	369.68
40000	369.67
40010	369.77
40020	369.77
40030	369.89
40040	370.03
40050	370.15
40060	370.32
40070	370.39
40080	370.37
40090	370.39
40100	370.44
40110	370.45
40120	370.45
40130	370.42
40140	370.56
40150	370.62
40160	370.73
40170	370.72
40180	370.78
40190	370.8
40200	370.86
40210	371.08
40220	371.21
40230	371.23
40240	371.31
40250	371.35
40260	371.42
40270	371.46
40280	371.48
40290	371.49
40300	371.55
40310	371.56
40320	371.67
40330	371.62
40340	371.75
40350	371.92
40360	371.82
40370	371.9
40380	372.0
40390	372.05
40400	372.13
40410	372.13
40420	372.24
40430	372.31
40440	372.43
40450	372.62
40460	372.79
40470	372.89
40480	373.02
40490	373.06
40500	373.16
40510	373.24
40520	373.26
40530	373.29
40540	373.33
40550	373.37
40560	373.4
40570	373.46
40580	373.4
40590	373.5
40600	373.55
40610	373.59
40620	373.67
40630	373.71
40640	373.74
40650	373.67
40660	373.69
40670	373.81
40680	373.83
40690	373.91
40700	373.81
40710	373.9
40720	373.96
40730	374.06
40740	374.11
40750	374.16
40760	374.26
40770	374.36
40780	374.48
40790	374.5
40800	374.6
40810	374.69
40820	374.77
40830	374.85
40840	374.82
40850	374.91
40860	374.95
40870	375.08
40880	375.24
40890	375.23
40900	375.3
40910	375.4
40920	375.45
40930	375.5
40940	375.55
40950	375.62
40960	375.62
40970	375.71
40980	375.73
40990	375.8
41000	375.88
41010	375.83
41020	375.96
41030	376.0
41040	376.13
41050	376.24
41060	376.4
41070	376.41
41080	376.52
41090	376.48
41100	376.62
41110	376.73
41120	376.83
41130	376.9
41140	376.95
41150	376.95
41160	377.0
41170	377.13
41180	377.31
41190	377.4
41200	377.45
41210	377.58
41220	377.77
41230	377.8
41240	377.91
41250	378.02
41260	378.07
41270	378.2
41280	378.21
41290	378.38
41300	378.48
41310	378.53
41320	378.6
41330	378.72
41340	378.86
41350	378.92
41360	378.98
41370	379.09
41380	379.26
41390	379.31
41400	379.4
41410	379.61
41420	379.7
41430	379.88
41440	380.02
41450	380.08
41460	380.29
41470	380.33
41480	380.45
41490	380.51
41500	380.54
41510	380.58
41520	380.62
41530	380.74
41540	380.8
41550	380.97
41560	381.04
41570	381.2
41580	381.22
41590	381.26
41600	381.42
41610	381.51
41620	381.64
41630	381.66
41640	381.71
41650	381.79
41660	381.86
41670	382.01
41680	381.96
41690	382.16
41700	382.17
41710	382.19
41720	382.19
41730	382.18
41740	382.28
41750	382.39
41760	382.43
41770	382.46
41780	382.56
41790	382.53
41800	382.6
41810	382.69
41820	382.76
41830	382.88
41840	382.97
41850	382.99
41860	383.04
41870	383.12
41880	383.27
41890	383.37
41900	383.33
41910	383.38
41920	383.49
41930	383.51
41940	383.63
41950	383.68
41960	383.84
41970	383.85
41980	383.92
41990	384.09
42000	384.17
42010	384.22
42020	384.28
42030	384.32
42040	384.41
42050	384.63
42060	384.67
42070	384.72
42080	384.84
42090	384.96
42100	384.98
42110	385.04
42120	385.04
42130	385.2
42140	385.26
42150	385.34
42160	385.36
42170	385.45
42180	385.52
42190	385.63
42200	385.77
42210	385.84
42220	385.78
42230	385.88
42240	385.91
42250	385.95
42260	385.99
42270	386.04
42280	386.14
42290	386.19
42300	386.23
42310	386.38
42320	386.52
42330	386.64
42340	386.72
42350	386.82
42360	387.0
42370	387.04
42380	387.05
42390	387.15
42400	387.19
42410	387.3
42420	387.42
42430	387.46
42440	387.53
42450	387.74
42460	387.81
42470	387.88
42480	387.87
42490	387.87
42500	387.97
42510	388.07
42520	388.19
42530	388.21
42540	388.21
42550	388.08
42560	388.23
42570	388.33
42580	388.36
42590	388.36
42600	388.41
42610	388.43
42620	388.58
42630	388.66
42640	388.69
42650	388.73
42660	388.92
42670	388.95
42680	389.11
42690	389.1
42700	389.22
42710	389.41
42720	389.53
42730	389.69
42740	389.66
42750	389.73
42760	389.81
42770	389.85
42780	389.96
42790	390.06
42800	390.17
42810	390.27
42820	390.44
42830	390.63
42840	390.74
42850	390.75
42860	390.87
42870	390.96
42880	391.08
42890	391.2
42900	391.31
42910	391.35
42920	391.27
42930	391.25
42940	391.25
42950	391.36
42960	391.44
42970	391.52
42980	391.53
42990	391.54
43000	391.55
43010	391.63
43020	391.73
43030	391.78
43040	391.79
43050	391.89
43060	392.01
43070	392.11
43080	392.2
43090	392.24
43100	392.35
43110	392.44
43120	392.51
43130	392.53
43140	392.64
43150	392.76
43160	392.8
43170	392.96
43180	393.05
43190	393.16
43200	393.3
43210	393.31
43220	393.35
43230	393.48
43240	393.56
43250	393.63
43260	393.7
43270	393.81
43280	394.0
43290	394.14
43300	394.19
43310	394.23
43320	394.28
43330	394.24
43340	394.26
43350	394.37
43360	394.48
43370	394.45
43380	394.58
43390	394.66
43400	394.8
43410	394.86
43420	394.89
43430	394.92
43440	395.16
43450	395.27
43460	395.29
43470	395.37
43480	395.39
43490	395.46
43500	395.54
43510	395.62
43520	395.65
43530	395.81
43540	395.93
43550	396.05
43560	395.99
43570	396.13
43580	396.24
43590	396.3
43600	396.35
43610	396.31
43620	396.29
43630	396.39
43640	396.41
43650	396.45
43660	396.55
43670	396.56
43680	396.6
43690	396.69
43700	396.83
43710	396.98
43720	397.13
43730	397.19
43740	397.33
43750	397.45
43760	397.57
43770	397.66
43780	397.66
43790	397.71
43800	397.79
43810	397.83
43820	397.9
43830	397.92
43840	397.89
43850	398.03
43860	398.12
43870	398.19
43880	398.19
43890	398.29
43900	398.46
43910	398.64
43920	398.75
43930	398.91
43940	398.96
43950	399.03
43960	399.17
43970	399.23
43980	399.27
43990	399.36
44000	399.38
44010	399.45
44020	399.4
44030	399.46
44040	399.56
44050	399.55
44060	399.66
44070	399.68
44080	399.79
44090	399.83
44100	399.86
44110	399.86
44120	399.94
44130	399.97
44140	400.22
44150	400.27
44160	400.25
44170	400.31
44180	400.37
44190	400.54
44200	400.5
44210	400.54
44220	400.58
44230	400.72
44240	400.8
44250	400.89
44260	400.92
44270	401.01
44280	401.1
44290	401.2
44300	401.32
44310	401.29
44320	401.44
44330	401.51
44340	401.46
44350	401.54
44360	401.65
44370	401.73
44380	401.96
44390	402.11
44400	402.16
44410	402.36
44420	402.6
44430	402.73
44440	402.75
44450	402.89
44460	402.94
44470	402.99
44480	403.08
44490	403.28
44500	403.3
44510	403.41
44520	403.42
44530	403.46
44540	403.43
44550	403.46
44560	403.53
44570	403.6
44580	403.7
44590	403.82
44600	403.9
44610	404.0
44620	404.08
44630	404.11
44640	404.22
44650	404.27
44660	404.24
44670	404.29
44680	404.34
44690	404.39
44700	404.43
44710	404.61
44720	404.82
44730	404.98
44740	405.0
44750	405.1
44760	405.19
44770	405.32
44780	405.33
44790	405.45
44800	405.5
44810	405.54
44820	405.52
44830	405.56
44840	405.61
44850	405.65
44860	405.7
44870	405.83
44880	405.87
44890	405.95
44900	406.02
44910	406.12
44920	406.13
44930	406.2
44940	406.22
44950	406.33
44960	406.51
44970	406.54
44980	406.6
44990	406.69
45000	406.77
45010	406.74
45020	406.83
45030	407.02
45040	407.1
45050	407.18
45060	407.27
45070	407.32
45080	407.33
45090	407.48
45100	407.49
45110	407.54
45120	407.58
45130	407.65
45140	407.7
45150	407.75
45160	407.9
45170	407.97
45180	408.07
45190	408.3
45200	408.34
45210	408.37
45220	408.46
45230	408.42
45240	408.43
45250	408.54
45260	408.52
45270	408.59
45280	408.59
45290	408.76
45300	408.78
45310	408.82
45320	408.88
45330	408.89
45340	408.94
45350	409.0
45360	409.08
45370	409.19
45380	409.23
45390	409.29
45400	409.43
45410	409.53
45420	409.73
45430	409.84
45440	409.96
45450	410.04
45460	410.13
45470	410.16
45480	410.11
45490	410.11
45500	410.13
45510	410.16
45520	410.25
45530	410.36
45540	410.5
45550	410.49
45560	410.55
45570	410.61
45580	410.6
45590	410.62
45600	410.73
45610	410.78
45620	410.82
45630	410.92
45640	411.04
45650	411.16
45660	411.23
45670	411.32
45680	411.4
45690	411.36
45700	411.45
45710	411.41
45720	411.56
45730	411.6
45740	411.69
45750	411.75
45760	411.76
45770	411.8
45780	411.75
45790	411.9
45800	412.01
45810	412.01
45820	412.02
45830	412.1
45840	412.13
45850	412.16
45860	412.28
45870	412.4
45880	412.6
45890	412.52
45900	412.65
45910	412.78
45920	412.82
45930	412.94
45940	413.03
45950	413.1
45960	413.05
45970	413.1
45980	413.13
45990	413.31
46000	413.39
46010	413.43
46020	413.51
46030	413.55
46040	413.61
46050	413.65
46060	413.77
46070	413.89
46080	413.93
46090	413.89
46100	414.0
46110	414.11
46120	414.06
46130	414.22
46140	414.31
46150	414.44
46160	414.54
46170	414.68
46180	414.91
46190	414.96
46200	415.05
46210	415.08
46220	415.16
46230	415.28
46240	415.34
46250	415.43
46260	415.48
46270	415.59
46280	415.69
46290	415.81
46300	415.9
46310	415.86
46320	415.84
46330	415.87
46340	415.9
46350	415.93
46360	416.11
46370	416.13
46380	416.22
46390	416.21
46400	416.26
46410	416.34
46420	416.46
46430	416.45
46440	416.55
46450	416.62
46460	416.64
46470	416.63
46480	416.68
46490	416.79
46500	416.91
46510	416.95
46520	417.04
46530	417.05
46540	417.06
46550	417.24
46560	417.31
46570	417.31
46580	417.46
46590	417.47
46600	417.54
46610	417.55
46620	417.53
46630	417.61
46640	417.61
46650	417.71
46660	417.85
46670	417.88
46680	417.8
46690	417.86
46700	417.89
46710	417.87
46720	418.0
46730	418.12
46740	418.26
46750	418.32
46760	418.31
46770	418.4
46780	418.45
46790	418.5
46800	418.6
46810	418.69
46820	418.65
46830	418.74
46840	418.74
46850	418.86
46860	418.83
46870	418.91
46880	418.94
46890	419.03
46900	418.98
46910	419.1
46920	419.08
46930	419.3
46940	419.38
46950	419.41
46960	419.55
46970	419.63
46980	419.78
46990	419.85
47000	420.06
47010	420.06
47020	420.07
47030	420.15
47040	420.32
47050	420.38
47060	420.51
47070	420.49
47080	420.59
47090	420.69
47100	420.83
47110	420.9
47120	421.06
47130	421.05
47140	421.13
47150	421.33
47160	421.47
47170	421.6
47180	421.74
47190	421.84
47200	421.89
47210	421.91
47220	421.94
47230	422.04
47240	422.15
47250	422.19
47260	422.27
47270	422.25
47280	422.4
47290	422.49
47300	422.62
47310	422.73
47320	422.66
47330	422.83
47340	422.94
47350	423.01
47360	423.14
47370	423.22
47380	423.31
47390	423.32
47400	423.33
47410	423.29
47420	423.4
47430	423.48
47440	423.56
47450	423.63
47460	423.64
47470	423.83
47480	423.93
47490	423.94
47500	423.97
47510	424.02
47520	424.01
47530	424.03
47540	424.13
47550	424.18
47560	424.17
47570	424.27
47580	424.3
47590	424.36
47600	424.45
47610	424.55
47620	424.62
47630	424.67
47640	424.69
47650	424.8
47660	424.87
47670	425.03
47680	425.14
47690	425.16
47700	425.28
47710	425.31
47720	425.44
47730	425.49
47740	425.57
47750	425.64
47760	425.68
47770	425.66
47780	425.76
47790	425.86
47800	425.95
47810	425.89
47820	426.01
47830	426.07
47840	426.14
47850	426.28
47860	426.27
47870	426.38
47880	426.52
47890	426.55
47900	426.57
47910	426.66
47920	426.76
47930	426.76
47940	426.78
47950	426.85
47960	426.94
47970	427.06
47980	427.16
47990	427.27
48000	427.45
48010	427.46
48020	427.54
48030	427.72
48040	427.85
48050	427.91
48060	427.95
48070	428.07
48080	428.18
48090	428.35
48100	428.43
48110	428.57
48120	428.6
48130	428.69
48140	428.81
48150	428.79
48160	428.77
48170	428.78
48180	428.78
48190	428.72
48200	428.8
48210	428.85
48220	429.02
48230	429.08
48240	429.2
48250	429.31
48260	429.38
48270	429.36
48280	429.29
48290	429.39
48300	429.5
48310	429.63
48320	429.68
48330	429.74
48340	429.91
48350	429.86
48360	429.9
48370	430.03
48380	430.04
48390	430.11
48400	430.16
48410	430.24
48420	430.24
48430	430.3
48440	430.37
48450	430.47
48460	430.62
48470	430.78
48480	430.77
48490	430.89
48500	430.85
48510	430.9
48520	431.03
48530	431.11
48540	431.27
48550	431.41
48560	431.5
48570	431.62
48580	431.74
48590	431.78
48600	431.78
48610	431.81
48620	431.86
48630	431.79
48640	431.88
48650	431.91
48660	432.02
48670	432.05
48680	432.12
48690	432.13
48700	432.15
48710	432.25
48720	432.28
48730	432.42
48740	432.47
48750	432.55
48760	432.57
48770	432.74
48780	432.83
48790	432.85
48800	432.91
48810	433.02
48820	433.03
48830	433.14
48840	433.24
48850	433.33
48860	433.34
48870	433.3
48880	433.38
48890	433.52
48900	433.57
48910	433.59
48920	433.66
48930	433.75
48940	433.85
48950	433.87
48960	433.89
48970	433.97
48980	434.01
48990	434.0
49000	434.09
49010	434.14
49020	434.22
49030	434.36
49040	434.34
49050	434.39
49060	434.5
49070	434.51
49080	434.59
49090	434.7
49100	434.82
49110	434.9
49120	435.06
49130	435.11
49140	435.27
49150	435.23
49160	435.27
49170	435.32
49180	435.38
49190	435.4
49200	435.45
49210	435.58
49220	435.66
49230	435.78
49240	435.91
49250	436.01
49260	436.09
49270	436.15
49280	436.32
49290	436.34
49300	436.45
49310	436.43
49320	436.53
49330	436.62
49340	436.64
49350	436.61
49360	436.51
49370	436.5
49380	436.47
49390	436.64
49400	436.75
49410	436.8
49420	436.84
49430	436.87
49440	436.93
49450	436.95
49460	437.14
49470	437.2
49480	437.41
49490	437.5
49500	437.61
49510	437.72
49520	437.84
49530	437.9
49540	437.98
49550	438.06
49560	438.07
49570	438.08
49580	438.15
49590	438.26
49600	438.34
49610	438.29
49620	438.36
49630	438.41
49640	438.54
49650	438.73
49660	438.8
49670	438.86
49680	438.92
49690	438.86
49700	438.89
49710	438.94
49720	439.11
49730	439.13
49740	439.2
49750	439.27
49760	439.32
49770	439.34
49780	439.35
49790	439.35
49800	439.44
49810	439.58
49820	439.75
49830	439.79
49840	439.87
49850	439.99
49860	440.03
49870	440.08
49880	440.11
49890	440.16
49900	440.21
49910	440.25
49920	440.32
49930	440.38
49940	440.48
49950	440.57
49960	440.65
49970	440.68
49980	440.75
49990	440.92
50000	441.03
50010	441.01
50020	441.19
50030	441.23
50040	441.32
50050	441.38
50060	441.36
50070	441.45
50080	441.63
50090	441.75
50100	441.92
50110	442.03
50120	442.13
50130	442.18
50140	442.26
50150	442.38
50160	442.58
50170	442.65
50180	442.81
50190	442.83
50200	442.87
50210	442.9
50220	443.03
50230	442.99
50240	443.18
50250	443.18
50260	443.2
50270	443.29
50280	443.33
50290	443.41
50300	443.58
50310	443.66
50320	443.7
50330	443.68
50340	443.86
50350	443.83
50360	443.99
50370	443.97
50380	444.11
50390	444.09
50400	444.22
50410	444.27
50420	444.35
50430	444.41
50440	444.44
50450	444.52
50460	444.48
50470	444.51
50480	444.5
50490	444.56
50500	444.64
50510	444.66
50520	444.67
50530	444.78
50540	444.91
50550	444.91
50560	445.04
50570	445.2
50580	445.16
50590	445.23
50600	445.24
50610	445.34
50620	445.35
50630	445.56
50640	445.59
50650	445.75
50660	445.83
50670	445.96
50680	446.02
50690	446.16
50700	446.27
50710	446.37
50720	446.36
50730	446.37
50740	446.37
50750	446.45
50760	446.52
50770	446.51
50780	446.48
50790	446.48
50800	446.56
50810	446.64
50820	446.6
50830	446.7
50840	446.83
50850	446.95
50860	447.02
50870	447.09
50880	447.13
50890	447.29
50900	447.52
50910	447.65
50920	447.74
50930	447.82
50940	447.82
50950	447.85
50960	447.94
50970	447.95
50980	447.97
50990	448.09
51000	448.17
51010	448.21
51020	448.21
51030	448.25
51040	448.38
51050	448.38
51060	448.41
51070	448.46
51080	448.58
51090	448.65
51100	448.75
51110	448.77
51120	448.86
51130	448.88
51140	448.97
51150	448.99
51160	449.0
51170	448.98
51180	448.92
51190	448.92
51200	448.89
51210	448.9
51220	448.98
51230	449.08
51240	449.18
51250	449.32
51260	449.41
51270	449.48
51280	449.5
51290	449.47
51300	449.64
51310	449.7
51320	449.76
51330	449.93
51340	450.04
51350	450.12
51360	450.12
51370	450.18
51380	450.26
51390	450.38
51400	450.54
51410	450.56
51420	450.64
51430	450.73
51440	450.8
51450	450.96
51460	451.02
51470	451.07
51480	451.14
51490	451.32
51500	451.44
51510	451.49
51520	451.53
51530	451.58
51540	451.53
51550	451.63
51560	451.7
51570	451.63
51580	451.74
51590	451.82
51600	451.89
51610	451.96
51620	452.02
51630	451.96
51640	452.0
51650	452.12
51660	452.23
51670	452.33
51680	452.51
51690	452.6
51700	452.67
51710	452.71
51720	452.77
51730	452.78
51740	452.82
51750	452.85
51760	452.93
51770	452.99
51780	453.18
51790	453.22
51800	453.43
51810	453.39
51820	453.45
51830	453.57
51840	453.64
51850	453.71
51860	453.83
51870	454.01
51880	454.13
51890	454.19
51900	454.32
51910	454.34
51920	454.38
51930	454.43
51940	454.38
51950	454.52
51960	454.62
51970	454.69
51980	454.72
51990	454.72
52000	454.75
52010	454.79
52020	454.88
52030	454.95
52040	455.06
52050	455.07
52060	455.05
52070	455.14
52080	455.21
52090	455.34
52100	455.49
52110	455.51
52120	455.61
52130	455.69
52140	455.74
52150	455.74
52160	456.03
52170	456.15
52180	456.21
52190	456.24
52200	456.29
52210	456.37
52220	456.45
52230	456.58
52240	456.61
52250	456.65
52260	456.6
52270	456.54
52280	456.56
52290	456.67
52300	456.7
52310	456.86
52320	456.94
52330	457.01
52340	457.04
52350	457.08
52360	457.07
52370	457.09
52380	457.18
52390	457.26
52400	457.28
52410	457.39
52420	457.54
52430	457.66
52440	457.69
52450	457.86
52460	457.97
52470	458.1
52480	458.12
52490	458.12
52500	458.2
52510	458.22
52520	458.29
52530	458.4
52540	458.52
52550	458.59
52560	458.6
52570	458.6
52580	458.67
52590	458.74
52600	458.89
52610	458.95
52620	458.94
52630	459.09
52640	459.2
52650	459.3
52660	459.39
52670	459.49
52680	459.47
52690	459.55
52700	459.57
52710	459.6
52720	459.65
52730	459.79
52740	459.99
52750	460.09
52760	460.12
52770	460.17
52780	460.27
52790	460.32
52800	460.44
52810	460.49
52820	460.62
52830	460.76
52840	460.78
52850	460.9
52860	461.04
52870	461.09
52880	461.02
52890	461.1
52900	461.26
52910	461.26
52920	461.37
52930	461.39
52940	461.46
52950	461.56
52960	461.66
52970	461.68
52980	461.73
52990	461.81
53000	461.9
53010	461.98
53020	462.06
53030	462.22
53040	462.35
53050	462.39
53060	462.58
53070	462.57
53080	462.58
53090	462.68
53100	462.7
53110	462.79
53120	462.81
53130	462.81
53140	462.85
53150	462.87
53160	462.88
53170	462.9
53180	463.03
53190	463.1
53200	463.1
53210	463.16
53220	463.2
53230	463.45
53240	463.6
53250	463.68
53260	463.92
53270	464.03
53280	464.15
53290	464.19
53300	464.3
53310	464.28
53320	464.28
53330	464.23
53340	464.32
53350	464.38
53360	464.38
53370	464.46
53380	464.55
53390	464.64
53400	464.71
53410	465.0
53420	465.0
53430	465.17
53440	465.23
53450	465.26
53460	465.35
53470	465.43
53480	465.49
53490	465.68
53500	465.71
53510	465.84
53520	465.93
53530	466.01
53540	466.03
53550	466.15
53560	466.29
53570	466.26
53580	466.34
53590	466.39
53600	466.43
53610	466.6
53620	466.68
53630	466.74
53640	466.84
53650	466.9
53660	466.96
53670	466.96
53680	467.01
53690	467.02
53700	466.97
53710	467.17
53720	467.15
53730	467.2
53740	467.2
53750	467.31
53760	467.34
53770	467.36
53780	467.37
53790	467.47
53800	467.54
53810	467.58
53820	467.53
53830	467.68
53840	467.72
53850	467.81
53860	467.91
53870	467.94
53880	468.0
53890	467.97
53900	468.11
53910	468.2
53920	468.24
53930	468.32
53940	468.31
53950	468.41
53960	468.5
53970	468.51
53980	468.47
53990	468.52
54000	468.53
54010	468.71
54020	468.83
54030	468.91
54040	468.98
54050	469.08
54060	469.19
54070	469.24
54080	469.35
54090	469.4
54100	469.41
54110	469.46
54120	469.54
54130	469.68
54140	469.76
54150	469.85
54160	469.98
54170	470.02
54180	470.2
54190	470.32
54200	470.43
54210	470.59
54220	470.72
54230	470.75
54240	470.71
54250	470.83
54260	471.02
54270	471.1
54280	471.2
54290	471.21
54300	471.19
54310	471.27
54320	471.41
54330	471.45
54340	471.46
54350	471.52
54360	471.62
54370	471.66
54380	471.71
54390	471.75
54400	471.88
54410	471.9
54420	471.95
54430	472.02
54440	472.12
54450	472.16
54460	472.22
54470	472.37
54480	472.47
54490	472.61
54500	472.65
54510	472.82
54520	472.81
54530	472.92
54540	473.05
54550	473.12
54560	473.16
54570	473.27
54580	473.29
54590	473.31
54600	473.35
54610	473.53
54620	473.49
54630	473.6
54640	473.73
54650	473.76
54660	473.86
54670	473.98
54680	473.96
54690	474.1
54700	474.12
54710	474.17
54720	474.25
54730	474.23
54740	474.3
54750	474.27
54760	474.31
54770	474.35
54780	474.44
54790	474.59
54800	474.67
54810	474.71
54820	474.71
54830	474.65
54840	474.78
54850	474.83
54860	474.86
54870	474.91
54880	475.06
54890	475.05
54900	475.14
54910	475.15
54920	475.26
54930	475.4
54940	475.55
54950	475.61
54960	475.72
54970	475.83
54980	475.94
54990	476.02
55000	476.05
55010	476.11
55020	476.12
55030	476.27
55040	476.33
55050	476.41
55060	476.34
55070	476.47
55080	476.58
55090	476.69
55100	476.78
55110	476.91
55120	476.98
55130	477.03
55140	477.13
55150	477.2
55160	477.32
55170	477.29
55180	477.41
55190	477.48
55200	477.55
55210	477.63
55220	477.72
55230	477.77
55240	477.82
55250	477.97
55260	478.07
55270	478.17
55280	478.24
55290	478.31
55300	478.38
55310	478.4
55320	478.46
55330	478.5
55340	478.57
55350	478.62
55360	478.74
55370	478.82
55380	478.87
55390	478.88
55400	478.97
55410	479.03
55420	479.09
55430	479.06
55440	479.18
55450	479.26
55460	479.32
55470	479.36
55480	479.36
55490	479.6
55500	479.61
55510	479.71
55520	479.66
55530	479.73
55540	479.89
55550	479.94
55560	480.08
55570	480.17
55580	480.37
55590	480.51
55600	480.55
55610	480.55
55620	480.63
55630	480.77
55640	480.79
55650	480.86
55660	480.91
55670	480.92
55680	481.01
55690	481.12
55700	481.22
55710	481.28
55720	481.28
55730	481.32
55740	481.47
55750	481.54
55760	481.5
55770	481.57
55780	481.67
55790	481.74
55800	481.78
55810	481.86
55820	481.92
55830	482.0
55840	482.04
55850	482.15
55860	482.13
55870	482.21
55880	482.25
55890	482.27
55900	482.18
55910	482.28
55920	482.37
55930	482.59
55940	482.53
55950	482.58
55960	482.59
55970	482.73
55980	482.88
55990	482.87
56000	483.01
56010	483.12
56020	483.17
56030	483.28
56040	483.32
56050	483.34
56060	483.37
56070	483.47
56080	483.59
56090	483.69
56100	483.76
56110	483.85
56120	483.91
56130	483.98
56140	483.92
56150	483.98
56160	484.02
56170	484.1
56180	484.27
56190	484.37
56200	484.45
56210	484.45
56220	484.61
56230	484.64
56240	484.71
56250	484.7
56260	484.76
56270	484.93
56280	484.98
56290	485.05
56300	485.11
56310	485.28
56320	485.39
56330	485.36
56340	485.45
56350	485.5
56360	485.54
56370	485.63
56380	485.74
56390	485.82
56400	486.06
56410	486.06
56420	486.05
56430	486.11
56440	486.29
56450	486.26
56460	486.38
56470	486.39
56480	486.46
56490	486.47
56500	486.52
56510	486.6
56520	486.55
56530	486.63
56540	486.65
56550	486.78
56560	486.87
56570	486.94
56580	487.03
56590	487.07
56600	487.03
56610	487.11
56620	487.18
56630	487.27
56640	487.28
56650	487.47
56660	487.58
56670	487.72
56680	487.73
56690	487.87
56700	487.88
56710	487.85
56720	487.9
56730	487.93
56740	488.04
56750	488.13
56760	488.06
56770	488.26
56780	488.36
56790	488.41
56800	488.49
56810	488.53
56820	488.7
56830	488.8
56840	488.86
56850	488.95
56860	489.05
56870	489.12
56880	489.22
56890	489.34
56900	489.4
56910	489.32
56920	489.33
56930	489.38
56940	489.35
56950	489.46
56960	489.51
56970	489.55
56980	489.5
56990	489.7
57000	489.73
57010	489.67
57020	489.76
57030	489.8
57040	489.84
57050	489.91
57060	490.09
57070	490.19
57080	490.27
57090	490.33
57100	490.32
57110	490.36
57120	490.48
57130	490.55
57140	490.53
57150	490.59
57160	490.59
57170	490.56
57180	490.7
57190	490.6
57200	490.67
57210	490.72
57220	490.83
57230	490.85
57240	490.9
57250	490.97
57260	491.16
57270	491.32
57280	491.35
57290	491.38
57300	491.45
57310	491.56
57320	491.64
57330	491.65
57340	491.73
57350	491.85
57360	491.93
57370	491.95
57380	491.96
57390	492.18
57400	492.24
57410	492.32
57420	492.42
57430	492.45
57440	492.48
57450	492.5
57460	492.5
57470	492.6
57480	492.67
57490	492.72
57500	492.86
57510	492.88
57520	492.84
57530	492.78
57540	492.77
57550	492.75
57560	492.73
57570	492.89
57580	492.99
57590	493.07
57600	493.12
57610	493.13
57620	493.19
57630	493.26
57640	493.32
57650	493.48
57660	493.63
57670	493.76
57680	493.87
57690	493.99
57700	494.0
57710	494.09
57720	494.11
57730	494.27
57740	494.38
57750	494.47
57760	494.51
57770	494.61
57780	494.56
57790	494.54
57800	494.53
57810	494.63
57820	494.7
57830	494.66
57840	494.73
57850	494.89
57860	495.05
57870	495.13
57880	495.3
57890	495.32
57900	495.33
57910	495.39
57920	495.47
57930	495.57
57940	495.53
57950	495.57
57960	495.71
57970	495.78
57980	495.89
57990	495.97
58000	496.04
58010	496.16
58020	496.24
58030	496.4
58040	496.54
58050	496.6
58060	496.59
58070	496.54
58080	496.52
58090	496.58
58100	496.66
58110	496.71
58120	496.81
58130	496.81
58140	496.91
58150	497.04
58160	497.04
58170	497.08
58180	497.16
58190	497.29
58200	497.4
58210	497.45
58220	497.55
58230	497.66
58240	497.71
58250	497.81
58260	497.78
58270	497.93
58280	498.02
58290	498.17
58300	498.26
58310	498.31
58320	498.36
58330	498.41
58340	498.43
58350	498.47
58360	498.49
58370	498.62
58380	498.77
58390	498.78
58400	498.88
58410	498.88
58420	499.0
58430	499.16
58440	499.24
58450	499.39
58460	499.44
58470	499.55
58480	499.64
58490	499.83
58500	499.86
58510	499.9
58520	499.94
58530	499.93
58540	500.01
58550	500.04
58560	500.09
58570	500.15
58580	500.21
58590	500.24
58600	500.37
58610	500.58
58620	500.62
58630	500.67
58640	500.8
58650	500.78
58660	500.72
58670	500.73
58680	500.8
58690	500.85
58700	500.82
58710	500.88
58720	500.94
58730	501.05
58740	501.18
58750	501.18
58760	501.31
58770	501.39
58780	501.41
58790	501.51
58800	501.58
58810	501.72
58820	501.84
58830	501.93
58840	501.96
58850	502.01
58860	502.15
58870	502.2
58880	502.3
58890	502.44
58900	502.48
58910	502.51
58920	502.53
58930	502.62
58940	502.55
58950	502.47
58960	502.58
58970	502.61
58980	502.69
58990	502.71
59000	502.71
59010	502.71
59020	502.74
59030	502.72
59040	502.82
59050	502.81
59060	502.89
59070	502.87
59080	502.88
59090	502.95
59100	503.07
59110	503.14
59120	503.16
59130	503.28
59140	503.39
59150	503.44
59160	503.52
59170	503.66
59180	503.75
59190	503.85
59200	504.03
59210	504.06
59220	504.19
59230	504.17
59240	504.25
59250	504.32
59260	504.4
59270	504.56
59280	504.62
59290	504.7
59300	504.72
59310	504.85
59320	504.9
59330	504.99
59340	505.07
59350	505.07
59360	505.18
59370	505.17
59380	505.23
59390	505.31
59400	505.36
59410	505.44
59420	505.54
59430	505.56
59440	505.72
59450	505.74
59460	505.79
59470	505.9
59480	505.88
59490	506.01
59500	506.12
59510	506.28
59520	506.4
59530	506.46
59540	506.57
59550	506.73
59560	506.75
59570	506.89
59580	506.97
59590	507.04
59600	507.14
59610	507.24
59620	507.39
59630	507.45
59640	507.62
59650	507.75
59660	507.75
59670	507.85
59680	507.91
59690	508.0
59700	508.07
59710	508.12
59720	508.2
59730	508.23
59740	508.3
59750	508.39
59760	508.52
59770	508.7
59780	508.73
59790	508.91
59800	509.05
59810	509.11
59820	509.2
59830	509.18
59840	509.3
59850	509.36
59860	509.49
59870	509.53
59880	509.55
59890	509.58
59900	509.66
59910	509.75
59920	509.86
59930	509.84
59940	509.85
59950	509.93
59960	509.96
59970	509.96
59980	509.97
59990	509.97
60000	509.89


==> results/NewExpt/Expt1/UCB_Vcomp_subsampled.txt <==
300	9.72
600	18.76
900	26.21
1200	33.02
1500	40.28
1800	47.23
2100	51.79
2400	56.92
2700	62.19
3000	66.33
3300	70.45
3600	74.4
3900	77.82
4200	81.71
4500	86.24
4800	89.23
5100	93.03
5400	96.56
5700	99.5
6000	102.64
6300	105.67
6600	109.1
6900	111.98
7200	114.36
7500	117.95
7800	121.2
8100	124.62
8400	127.32
8700	130.38
9000	133.57
9300	136.39
9600	138.66
9900	141.61
10200	144.35
10500	146.72
10800	149.5
11100	151.78
11400	153.36
11700	155.59
12000	157.6
12300	160.28
12600	162.86
12900	165.79
13200	167.94
13500	170.08
13800	172.04
14100	174.3
14400	176.94
14700	179.62
15000	182.43
15300	184.99
15600	187.39
15900	189.54
16200	191.85
16500	194.77
16800	196.7
17100	199.43
17400	201.37
17700	204.49
18000	207.44
18300	209.35
18600	211.61
18900	213.95
19200	216.39
19500	218.91
19800	222.07
20100	224.78
20400	226.79
20700	229.02
21000	230.72
21300	233.57
21600	236.1
21900	238.17
22200	240.59
22500	242.64
22800	244.48
23100	247.18
23400	249.77
23700	252.05
24000	254.11
24300	256.14
24600	258.23
24900	260.88
25200	263.26
25500	265.48
25800	267.81
26100	269.82
26400	272.16
26700	274.05
27000	276.67
27300	279.08
27600	281.54
27900	283.32
28200	285.62
28500	287.59
28800	289.34
29100	291.36
29400	294.15
29700	296.26
30000	298.6
30300	300.93
30600	303.33
30900	304.84
31200	307.27
31500	309.71
31800	311.33
32100	313.19
32400	315.06
32700	316.7
33000	318.93
33300	320.47
33600	322.08
33900	324.77
34200	327.34
34500	329.69
34800	331.45
35100	333.81
35400	335.7
35700	337.69
36000	339.3
36300	341.42
36600	343.98
36900	346.29
37200	349.29
37500	350.9
37800	352.84
38100	355.21
38400	357.36
38700	359.35
39000	361.96
39300	363.61
39600	366.7
39900	368.73
40200	370.86
40500	373.16
40800	374.6
41100	376.62
41400	379.4
41700	382.17
42000	384.17
42300	386.23
42600	388.41
42900	391.31
43200	393.3
43500	395.54
43800	397.79
44100	399.86
44400	402.16
44700	404.43
45000	406.77
45300	408.78
45600	410.73
45900	412.65
46200	415.05
46500	416.91
46800	418.6
47100	420.83
47400	423.33
47700	425.28
48000	427.45
48300	429.5
48600	431.78
48900	433.57
49200	435.45
49500	437.61
49800	439.44
50100	441.92
50400	444.22
50700	446.27
51000	448.17
51300	449.64
51600	451.89
51900	454.32
52200	456.29
52500	458.2
52800	460.44
53100	462.7
53400	464.71
53700	466.97
54000	468.53
54300	471.19
54600	473.35
54900	475.14
55200	477.55
55500	479.61
55800	481.78
56100	483.76
56400	486.06
56700	487.88
57000	489.73
57300	491.45
57600	493.12
57900	495.33
58200	497.4
58500	499.86
58800	501.58
59100	503.07
59400	505.36
59700	508.07
60000	509.89


==> results/NewExpt/Expt1/UCB_Vcomp_subsampled1.txt <==
3000	66.33
6000	102.64
9000	133.57
12000	157.6
15000	182.43
18000	207.44
21000	230.72
24000	254.11
27000	276.67
30000	298.6
33000	318.93
36000	339.3
39000	361.96
42000	384.17
45000	406.77
48000	427.45
51000	448.17
54000	468.53
57000	489.73
60000	509.89


==> results/NewExpt/Expt1/clUCBcomp.txt <==
10	0.14
20	0.67
30	1.0
40	1.19
50	1.44
60	1.78
70	1.85
80	1.92
90	2.11
100	2.46
110	2.91
120	3.11
130	3.55
140	3.93
150	4.26
160	4.63
170	4.85
180	5.18
190	5.42
200	5.83
210	6.07
220	6.46
230	6.74
240	6.79
250	7.26
260	7.52
270	7.83
280	8.15
290	8.63
300	8.86
310	9.05
320	9.29
330	9.53
340	9.95
350	10.16
360	10.23
370	10.65
380	11.02
390	11.11
400	11.43
410	11.4
420	11.68
430	11.95
440	12.12
450	12.42
460	12.52
470	12.82
480	13.13
490	13.41
500	13.83
510	14.25
520	14.64
530	14.95
540	15.38
550	15.58
560	15.7
570	16.03
580	16.48
590	16.88
600	17.19
610	17.56
620	17.94
630	18.3
640	18.45
650	18.88
660	18.92
670	19.26
680	19.48
690	19.57
700	20.11
710	20.48
720	20.7
730	21.21
740	21.66
750	22.0
760	22.48
770	22.86
780	23.01
790	23.4
800	23.42
810	23.8
820	24.08
830	24.39
840	24.52
850	24.81
860	25.03
870	25.38
880	25.52
890	25.77
900	25.98
910	26.39
920	26.45
930	26.7
940	26.85
950	27.21
960	27.48
970	27.74
980	28.01
990	28.14
1000	28.48
1010	28.83
1020	29.22
1030	29.33
1040	29.38
1050	29.67
1060	29.94
1070	30.23
1080	30.66
1090	31.0
1100	31.21
1110	31.37
1120	31.61
1130	32.02
1140	32.42
1150	32.69
1160	32.85
1170	33.09
1180	33.72
1190	33.98
1200	34.37
1210	34.52
1220	34.76
1230	34.99
1240	35.46
1250	35.66
1260	35.9
1270	36.12
1280	36.63
1290	36.89
1300	37.16
1310	37.42
1320	37.69
1330	37.92
1340	38.26
1350	38.73
1360	39.11
1370	39.35
1380	39.66
1390	40.1
1400	40.27
1410	40.55
1420	40.84
1430	41.04
1440	41.63
1450	41.81
1460	41.84
1470	42.1
1480	42.44
1490	42.48
1500	42.76
1510	43.04
1520	43.41
1530	43.73
1540	44.14
1550	44.56
1560	44.73
1570	45.05
1580	45.24
1590	45.39
1600	45.43
1610	45.44
1620	45.71
1630	45.84
1640	46.05
1650	46.4
1660	46.76
1670	46.86
1680	47.03
1690	47.6
1700	47.84
1710	48.27
1720	48.55
1730	48.92
1740	49.36
1750	49.42
1760	49.67
1770	50.19
1780	50.54
1790	50.81
1800	51.07
1810	51.31
1820	51.67
1830	52.03
1840	52.23
1850	52.38
1860	52.81
1870	53.0
1880	53.27
1890	53.42
1900	53.63
1910	54.1
1920	54.46
1930	54.73
1940	55.23
1950	55.46
1960	55.91
1970	56.13
1980	56.39
1990	56.57
2000	57.15
2010	57.42
2020	57.85
2030	58.09
2040	58.31
2050	58.38
2060	58.73
2070	59.04
2080	59.18
2090	59.49
2100	59.52
2110	59.82
2120	59.89
2130	60.27
2140	60.61
2150	61.02
2160	61.35
2170	61.63
2180	61.97
2190	62.17
2200	62.48
2210	62.57
2220	62.89
2230	63.22
2240	63.76
2250	64.16
2260	64.17
2270	64.45
2280	64.83
2290	65.11
2300	65.34
2310	65.56
2320	66.12
2330	66.35
2340	66.78
2350	67.2
2360	67.55
2370	67.89
2380	68.23
2390	68.65
2400	68.94
2410	69.48
2420	69.95
2430	70.18
2440	70.31
2450	70.65
2460	70.76
2470	70.98
2480	71.29
2490	71.56
2500	71.65
2510	71.83
2520	71.98
2530	72.23
2540	72.43
2550	72.75
2560	73.04
2570	73.32
2580	73.61
2590	73.84
2600	74.02
2610	74.35
2620	74.68
2630	75.08
2640	75.1
2650	75.34
2660	75.69
2670	76.11
2680	76.31
2690	76.7
2700	76.76
2710	77.21
2720	77.65
2730	77.73
2740	78.24
2750	78.47
2760	78.81
2770	79.21
2780	79.6
2790	80.03
2800	80.58
2810	80.81
2820	81.29
2830	81.71
2840	82.0
2850	82.27
2860	82.57
2870	82.65
2880	82.94
2890	83.12
2900	83.28
2910	83.57
2920	83.99
2930	84.21
2940	84.34
2950	84.55
2960	84.82
2970	85.05
2980	85.25
2990	85.48
3000	85.79
3010	85.97
3020	86.38
3030	86.75
3040	86.78
3050	86.86
3060	87.06
3070	87.34
3080	87.53
3090	87.94
3100	88.04
3110	88.2
3120	88.39
3130	88.72
3140	88.91
3150	89.01
3160	89.17
3170	89.46
3180	89.82
3190	90.13
3200	90.46
3210	90.75
3220	91.22
3230	91.87
3240	92.18
3250	92.48
3260	92.7
3270	92.93
3280	93.23
3290	93.33
3300	93.53
3310	93.79
3320	94.2
3330	94.5
3340	94.87
3350	95.15
3360	95.33
3370	95.71
3380	95.81
3390	96.15
3400	96.57
3410	96.84
3420	97.28
3430	97.46
3440	97.88
3450	98.1
3460	98.53
3470	98.61
3480	98.95
3490	99.04
3500	99.25
3510	99.75
3520	100.12
3530	100.38
3540	100.72
3550	101.02
3560	101.16
3570	101.43
3580	101.69
3590	102.07
3600	102.35
3610	102.64
3620	102.94
3630	103.22
3640	103.62
3650	103.97
3660	104.43
3670	104.46
3680	104.6
3690	104.72
3700	105.07
3710	105.35
3720	105.71
3730	105.9
3740	106.06
3750	106.65
3760	106.73
3770	106.69
3780	106.9
3790	107.42
3800	107.63
3810	107.86
3820	108.05
3830	108.24
3840	108.61
3850	109.1
3860	109.36
3870	109.61
3880	109.9
3890	110.23
3900	110.47
3910	110.86
3920	111.11
3930	111.36
3940	111.83
3950	112.3
3960	112.53
3970	112.75
3980	112.87
3990	113.16
4000	113.55
4010	113.76
4020	114.07
4030	114.36
4040	114.64
4050	114.94
4060	115.22
4070	115.46
4080	115.74
4090	115.93
4100	116.07
4110	116.24
4120	116.37
4130	116.53
4140	116.7
4150	116.85
4160	117.07
4170	117.42
4180	117.5
4190	117.66
4200	117.99
4210	118.35
4220	118.59
4230	118.79
4240	118.92
4250	119.22
4260	119.52
4270	119.74
4280	120.18
4290	120.63
4300	120.78
4310	121.17
4320	121.56
4330	121.89
4340	122.09
4350	122.29
4360	122.52
4370	122.74
4380	122.83
4390	123.01
4400	123.46
4410	123.74
4420	124.07
4430	124.59
4440	125.0
4450	125.47
4460	125.66
4470	126.14
4480	126.39
4490	126.72
4500	126.99
4510	127.26
4520	127.39
4530	127.64
4540	128.03
4550	128.35
4560	128.68
4570	128.76
4580	129.13
4590	129.52
4600	129.87
4610	130.19
4620	130.45
4630	130.6
4640	130.99
4650	131.39
4660	131.5
4670	131.78
4680	132.24
4690	132.8
4700	133.11
4710	133.39
4720	133.62
4730	133.81
4740	134.15
4750	134.69
4760	135.07
4770	135.11
4780	135.49
4790	135.85
4800	136.09
4810	136.33
4820	136.8
4830	137.16
4840	137.4
4850	137.57
4860	137.84
4870	138.12
4880	138.22
4890	138.46
4900	138.77
4910	138.84
4920	139.13
4930	139.28
4940	139.54
4950	139.89
4960	140.15
4970	140.42
4980	140.74
4990	140.89
5000	141.05
5010	141.47
5020	141.7
5030	141.93
5040	142.13
5050	142.4
5060	142.58
5070	142.96
5080	143.1
5090	143.2
5100	143.59
5110	143.92
5120	144.22
5130	144.39
5140	144.56
5150	144.86
5160	145.14
5170	145.54
5180	145.77
5190	146.09
5200	146.43
5210	146.53
5220	146.61
5230	146.95
5240	147.26
5250	147.53
5260	148.01
5270	148.18
5280	148.65
5290	148.97
5300	149.39
5310	149.59
5320	150.01
5330	150.28
5340	150.43
5350	150.65
5360	151.01
5370	151.09
5380	151.3
5390	151.55
5400	151.95
5410	152.31
5420	152.53
5430	152.69
5440	152.94
5450	153.3
5460	153.72
5470	153.88
5480	154.32
5490	154.66
5500	154.84
5510	155.0
5520	155.3
5530	155.69
5540	156.01
5550	156.23
5560	156.36
5570	156.71
5580	157.09
5590	157.28
5600	157.46
5610	157.65
5620	158.08
5630	158.31
5640	158.65
5650	159.08
5660	159.37
5670	159.63
5680	159.79
5690	160.17
5700	160.47
5710	160.83
5720	161.25
5730	161.66
5740	162.01
5750	162.24
5760	162.6
5770	163.05
5780	163.37
5790	163.65
5800	163.91
5810	164.25
5820	164.44
5830	164.64
5840	164.98
5850	165.22
5860	165.58
5870	165.96
5880	166.12
5890	166.5
5900	166.79
5910	167.0
5920	167.25
5930	167.59
5940	167.84
5950	168.05
5960	168.38
5970	168.56
5980	168.81
5990	169.13
6000	169.41
6010	169.78
6020	169.96
6030	170.36
6040	170.88
6050	171.41
6060	171.58
6070	171.77
6080	172.16
6090	172.41
6100	172.52
6110	172.65
6120	172.79
6130	173.29
6140	173.42
6150	173.92
6160	174.2
6170	174.44
6180	174.85
6190	175.31
6200	175.63
6210	175.85
6220	176.09
6230	176.56
6240	176.92
6250	177.12
6260	177.33
6270	177.5
6280	177.67
6290	177.69
6300	177.99
6310	178.16
6320	178.42
6330	178.75
6340	179.01
6350	179.12
6360	179.53
6370	179.67
6380	179.94
6390	180.19
6400	180.29
6410	180.51
6420	180.9
6430	181.22
6440	181.6
6450	181.69
6460	181.77
6470	182.05
6480	182.35
6490	182.55
6500	182.75
6510	182.85
6520	183.04
6530	183.51
6540	183.74
6550	184.03
6560	184.52
6570	184.96
6580	185.1
6590	185.16
6600	185.54
6610	185.96
6620	186.12
6630	186.36
6640	186.69
6650	186.99
6660	187.24
6670	187.65
6680	187.8
6690	187.96
6700	188.37
6710	188.76
6720	189.02
6730	189.13
6740	189.36
6750	189.74
6760	189.92
6770	190.16
6780	190.13
6790	190.26
6800	190.32
6810	190.54
6820	190.79
6830	190.82
6840	191.11
6850	191.36
6860	191.43
6870	191.67
6880	191.9
6890	192.13
6900	192.52
6910	192.78
6920	193.05
6930	193.29
6940	193.47
6950	193.68
6960	194.01
6970	194.28
6980	194.53
6990	194.67
7000	194.94
7010	195.31
7020	195.58
7030	196.03
7040	196.35
7050	196.47
7060	196.6
7070	197.08
7080	197.07
7090	197.46
7100	197.71
7110	198.1
7120	198.46
7130	198.85
7140	199.21
7150	199.65
7160	199.87
7170	199.96
7180	200.24
7190	200.51
7200	200.97
7210	201.22
7220	201.69
7230	202.11
7240	202.26
7250	202.32
7260	202.72
7270	203.34
7280	203.48
7290	203.73
7300	204.16
7310	204.32
7320	204.81
7330	204.94
7340	205.2
7350	205.26
7360	205.47
7370	205.73
7380	206.12
7390	206.33
7400	206.75
7410	206.97
7420	207.23
7430	207.68
7440	208.09
7450	208.39
7460	208.65
7470	208.9
7480	209.42
7490	210.03
7500	210.29
7510	210.86
7520	211.14
7530	211.33
7540	211.67
7550	211.89
7560	212.21
7570	212.44
7580	212.66
7590	212.89
7600	213.19
7610	213.5
7620	213.87
7630	214.22
7640	214.69
7650	215.1
7660	215.57
7670	215.63
7680	215.92
7690	216.2
7700	216.55
7710	216.88
7720	217.19
7730	217.67
7740	217.9
7750	218.19
7760	218.47
7770	218.73
7780	219.1
7790	219.29
7800	219.79
7810	220.08
7820	220.49
7830	220.91
7840	221.03
7850	221.2
7860	221.54
7870	221.66
7880	221.92
7890	222.24
7900	222.53
7910	222.69
7920	223.0
7930	223.27
7940	223.58
7950	224.03
7960	224.36
7970	224.47
7980	224.74
7990	224.85
8000	225.07
8010	225.37
8020	225.77
8030	225.97
8040	226.43
8050	226.69
8060	226.86
8070	227.03
8080	227.32
8090	227.42
8100	227.81
8110	227.87
8120	228.24
8130	228.47
8140	228.78
8150	228.92
8160	229.24
8170	229.4
8180	229.8
8190	229.97
8200	230.32
8210	230.6
8220	230.59
8230	230.82
8240	230.97
8250	231.24
8260	231.43
8270	231.73
8280	231.91
8290	232.06
8300	232.19
8310	232.45
8320	232.73
8330	232.96
8340	233.13
8350	233.31
8360	233.44
8370	233.56
8380	233.81
8390	233.85
8400	233.9
8410	234.21
8420	234.33
8430	234.49
8440	234.63
8450	234.81
8460	235.22
8470	235.46
8480	235.67
8490	235.98
8500	236.31
8510	236.57
8520	236.76
8530	236.84
8540	237.2
8550	237.28
8560	237.52
8570	237.95
8580	238.05
8590	238.27
8600	238.53
8610	238.73
8620	238.81
8630	238.85
8640	239.09
8650	239.23
8660	239.5
8670	239.7
8680	239.88
8690	240.09
8700	240.35
8710	240.68
8720	240.95
8730	241.18
8740	241.29
8750	241.46
8760	241.51
8770	241.61
8780	241.8
8790	241.98
8800	242.18
8810	242.4
8820	242.55
8830	242.56
8840	242.81
8850	242.82
8860	242.97
8870	243.07
8880	243.48
8890	243.54
8900	243.83
8910	243.9
8920	244.22
8930	244.19
8940	244.37
8950	244.7
8960	244.9
8970	245.03
8980	245.26
8990	245.24
9000	245.35
9010	245.59
9020	245.78
9030	245.96
9040	245.91
9050	245.92
9060	245.89
9070	246.11
9080	246.13
9090	246.25
9100	246.39
9110	246.57
9120	246.87
9130	247.18
9140	247.03
9150	247.25
9160	247.44
9170	247.77
9180	247.88
9190	248.25
9200	248.59
9210	248.72
9220	249.0
9230	249.31
9240	249.47
9250	249.66
9260	249.85
9270	250.1
9280	250.22
9290	250.36
9300	250.49
9310	250.53
9320	250.75
9330	250.88
9340	251.11
9350	251.39
9360	251.56
9370	251.75
9380	251.94
9390	252.14
9400	252.27
9410	252.51
9420	252.65
9430	252.72
9440	252.88
9450	253.02
9460	253.07
9470	253.32
9480	253.56
9490	253.77
9500	253.91
9510	254.13
9520	254.39
9530	254.53
9540	254.72
9550	254.89
9560	255.12
9570	255.25
9580	255.26
9590	255.35
9600	255.55
9610	255.73
9620	255.84
9630	255.97
9640	256.26
9650	256.45
9660	256.41
9670	256.54
9680	256.6
9690	256.69
9700	256.78
9710	256.82
9720	256.98
9730	257.1
9740	257.1
9750	257.24
9760	257.48
9770	257.65
9780	257.62
9790	257.66
9800	257.69
9810	257.9
9820	258.11
9830	258.19
9840	258.38
9850	258.51
9860	258.59
9870	258.75
9880	258.82
9890	258.98
9900	259.2
9910	259.25
9920	259.25
9930	259.3
9940	259.42
9950	259.54
9960	259.65
9970	259.84
9980	259.94
9990	260.12
10000	260.31
10010	260.41
10020	260.49
10030	260.45
10040	260.72
10050	260.63
10060	260.69
10070	260.81
10080	260.78
10090	260.88
10100	260.98
10110	261.07
10120	261.22
10130	261.3
10140	261.39
10150	261.52
10160	261.68
10170	261.86
10180	262.08
10190	262.2
10200	262.35
10210	262.39
10220	262.58
10230	262.68
10240	262.68
10250	262.79
10260	262.97
10270	263.15
10280	263.32
10290	263.4
10300	263.49
10310	263.52
10320	263.61
10330	263.6
10340	263.75
10350	263.85
10360	263.84
10370	263.87
10380	263.95
10390	263.99
10400	264.14
10410	264.15
10420	264.25
10430	264.2
10440	264.37
10450	264.44
10460	264.64
10470	264.78
10480	264.79
10490	264.87
10500	265.0
10510	265.03
10520	265.2
10530	265.24
10540	265.39
10550	265.57
10560	265.69
10570	265.75
10580	265.68
10590	265.73
10600	265.73
10610	265.83
10620	265.9
10630	266.07
10640	266.11
10650	266.26
10660	266.37
10670	266.52
10680	266.57
10690	266.62
10700	266.59
10710	266.67
10720	266.69
10730	266.88
10740	267.05
10750	267.18
10760	267.25
10770	267.29
10780	267.35
10790	267.48
10800	267.54
10810	267.62
10820	267.63
10830	267.65
10840	267.76
10850	267.85
10860	267.94
10870	267.97
10880	268.16
10890	268.22
10900	268.38
10910	268.43
10920	268.46
10930	268.46
10940	268.48
10950	268.58
10960	268.61
10970	268.65
10980	268.7
10990	268.73
11000	268.79
11010	268.71
11020	268.78
11030	268.78
11040	268.77
11050	268.82
11060	268.86
11070	268.87
11080	268.97
11090	269.02
11100	269.03
11110	269.08
11120	269.12
11130	269.2
11140	269.21
11150	269.18
11160	269.27
11170	269.3
11180	269.4
11190	269.45
11200	269.51
11210	269.57
11220	269.63
11230	269.64
11240	269.65
11250	269.62
11260	269.62
11270	269.72
11280	269.77
11290	269.89
11300	269.95
11310	269.99
11320	269.98
11330	270.09
11340	270.11
11350	270.18
11360	270.24
11370	270.27
11380	270.3
11390	270.42
11400	270.43
11410	270.47
11420	270.47
11430	270.47
11440	270.49
11450	270.59
11460	270.56
11470	270.65
11480	270.61
11490	270.62
11500	270.63
11510	270.66
11520	270.69
11530	270.8
11540	270.81
11550	270.83
11560	270.87
11570	270.98
11580	271.02
11590	271.04
11600	271.08
11610	271.01
11620	270.98
11630	270.96
11640	271.07
11650	271.11
11660	271.15
11670	271.15
11680	271.15
11690	271.23
11700	271.25
11710	271.33
11720	271.37
11730	271.43
11740	271.44
11750	271.48
11760	271.5
11770	271.53
11780	271.58
11790	271.66
11800	271.71
11810	271.69
11820	271.8
11830	271.78
11840	271.87
11850	271.99
11860	271.98
11870	272.16
11880	272.2
11890	272.18
11900	272.28
11910	272.31
11920	272.31
11930	272.35
11940	272.35
11950	272.35
11960	272.41
11970	272.43
11980	272.45
11990	272.5
12000	272.49
12010	272.42
12020	272.5
12030	272.53
12040	272.63
12050	272.67
12060	272.64
12070	272.8
12080	272.75
12090	272.87
12100	272.94
12110	272.87
12120	272.95
12130	272.95
12140	273.01
12150	273.09
12160	273.15
12170	273.13
12180	273.11
12190	273.03
12200	273.06
12210	273.13
12220	273.16
12230	273.22
12240	273.33
12250	273.38
12260	273.42
12270	273.43
12280	273.47
12290	273.39
12300	273.44
12310	273.53
12320	273.6
12330	273.67
12340	273.71
12350	273.74
12360	273.78
12370	273.78
12380	273.9
12390	273.92
12400	273.95
12410	273.99
12420	273.97
12430	273.98
12440	274.12
12450	274.16
12460	274.19
12470	274.24
12480	274.29
12490	274.26
12500	274.31
12510	274.45
12520	274.49
12530	274.58
12540	274.62
12550	274.74
12560	274.79
12570	274.79
12580	274.77
12590	274.82
12600	274.88
12610	274.94
12620	275.02
12630	275.06
12640	275.09
12650	275.12
12660	275.15
12670	275.16
12680	275.17
12690	275.13
12700	275.11
12710	275.17
12720	275.19
12730	275.21
12740	275.25
12750	275.25
12760	275.23
12770	275.35
12780	275.41
12790	275.48
12800	275.5
12810	275.51
12820	275.56
12830	275.57
12840	275.64
12850	275.7
12860	275.68
12870	275.63
12880	275.63
12890	275.66
12900	275.69
12910	275.75
12920	275.84
12930	275.87
12940	275.96
12950	276.03
12960	276.04
12970	276.08
12980	276.1
12990	276.09
13000	276.08
13010	276.14
13020	276.12
13030	276.11
13040	276.15
13050	276.15
13060	276.22
13070	276.24
13080	276.29
13090	276.3
13100	276.35
13110	276.36
13120	276.38
13130	276.4
13140	276.4
13150	276.44
13160	276.47
13170	276.49
13180	276.51
13190	276.57
13200	276.57
13210	276.61
13220	276.66
13230	276.7
13240	276.72
13250	276.71
13260	276.74
13270	276.72
13280	276.73
13290	276.73
13300	276.74
13310	276.77
13320	276.85
13330	276.88
13340	276.95
13350	277.03
13360	277.06
13370	277.07
13380	277.07
13390	277.07
13400	277.06
13410	277.08
13420	277.06
13430	277.05
13440	277.06
13450	277.09
13460	277.08
13470	277.08
13480	277.1
13490	277.12
13500	277.18
13510	277.2
13520	277.29
13530	277.27
13540	277.25
13550	277.29
13560	277.23
13570	277.3
13580	277.29
13590	277.31
13600	277.34
13610	277.39
13620	277.47
13630	277.51
13640	277.55
13650	277.6
13660	277.68
13670	277.63
13680	277.7
13690	277.67
13700	277.67
13710	277.72
13720	277.75
13730	277.78
13740	277.82
13750	277.94
13760	277.97
13770	277.98
13780	277.96
13790	277.98
13800	278.07
13810	278.1
13820	278.17
13830	278.22
13840	278.17
13850	278.16
13860	278.18
13870	278.26
13880	278.26
13890	278.26
13900	278.24
13910	278.24
13920	278.32
13930	278.33
13940	278.33
13950	278.28
13960	278.3
13970	278.33
13980	278.35
13990	278.36
14000	278.38
14010	278.38
14020	278.38
14030	278.36
14040	278.39
14050	278.41
14060	278.44
14070	278.52
14080	278.52
14090	278.57
14100	278.6
14110	278.65
14120	278.62
14130	278.67
14140	278.72
14150	278.71
14160	278.74
14170	278.76
14180	278.75
14190	278.76
14200	278.81
14210	278.76
14220	278.77
14230	278.85
14240	278.83
14250	278.84
14260	278.89
14270	278.94
14280	278.94
14290	278.96
14300	278.99
14310	278.96
14320	279.0
14330	279.04
14340	279.11
14350	279.11
14360	279.08
14370	279.12
14380	279.17
14390	279.17
14400	279.21
14410	279.26
14420	279.32
14430	279.28
14440	279.35
14450	279.33
14460	279.32
14470	279.36
14480	279.39
14490	279.37
14500	279.37
14510	279.4
14520	279.46
14530	279.39
14540	279.37
14550	279.46
14560	279.45
14570	279.45
14580	279.47
14590	279.47
14600	279.42
14610	279.38
14620	279.43
14630	279.49
14640	279.48
14650	279.59
14660	279.61
14670	279.65
14680	279.73
14690	279.73
14700	279.73
14710	279.8
14720	279.84
14730	279.85
14740	279.9
14750	279.93
14760	279.9
14770	279.96
14780	279.95
14790	279.95
14800	280.03
14810	280.04
14820	280.04
14830	280.06
14840	280.11
14850	280.12
14860	280.08
14870	280.11
14880	280.13
14890	280.1
14900	280.17
14910	280.13
14920	280.15
14930	280.16
14940	280.19
14950	280.17
14960	280.21
14970	280.26
14980	280.27
14990	280.3
15000	280.36
15010	280.37
15020	280.4
15030	280.43
15040	280.41
15050	280.41
15060	280.44
15070	280.54
15080	280.59
15090	280.65
15100	280.66
15110	280.7
15120	280.78
15130	280.8
15140	280.86
15150	280.92
15160	281.0
15170	280.98
15180	281.01
15190	281.02
15200	281.03
15210	281.04
15220	281.05
15230	281.04
15240	281.1
15250	281.16
15260	281.11
15270	281.13
15280	281.12
15290	281.19
15300	281.21
15310	281.25
15320	281.24
15330	281.29
15340	281.31
15350	281.39
15360	281.37
15370	281.44
15380	281.5
15390	281.53
15400	281.6
15410	281.66
15420	281.74
15430	281.77
15440	281.84
15450	281.84
15460	281.93
15470	281.93
15480	281.87
15490	281.9
15500	281.96
15510	282.0
15520	282.06
15530	282.1
15540	282.06
15550	282.13
15560	282.21
15570	282.25
15580	282.35
15590	282.4
15600	282.46
15610	282.54
15620	282.53
15630	282.53
15640	282.56
15650	282.64
15660	282.62
15670	282.64
15680	282.64
15690	282.68
15700	282.68
15710	282.69
15720	282.76
15730	282.77
15740	282.8
15750	282.78
15760	282.77
15770	282.79
15780	282.76
15790	282.76
15800	282.78
15810	282.79
15820	282.81
15830	282.85
15840	282.91
15850	282.89
15860	282.94
15870	283.01
15880	283.07
15890	283.01
15900	283.03
15910	283.09
15920	283.12
15930	283.09
15940	283.09
15950	283.17
15960	283.25
15970	283.26
15980	283.28
15990	283.32
16000	283.34
16010	283.36
16020	283.41
16030	283.41
16040	283.38
16050	283.44
16060	283.41
16070	283.41
16080	283.37
16090	283.37
16100	283.43
16110	283.43
16120	283.4
16130	283.45
16140	283.46
16150	283.49
16160	283.53
16170	283.58
16180	283.61
16190	283.62
16200	283.68
16210	283.7
16220	283.7
16230	283.73
16240	283.73
16250	283.69
16260	283.71
16270	283.69
16280	283.64
16290	283.67
16300	283.73
16310	283.85
16320	283.87
16330	283.97
16340	284.0
16350	284.02
16360	284.0
16370	284.0
16380	284.09
16390	284.11
16400	284.19
16410	284.2
16420	284.18
16430	284.24
16440	284.25
16450	284.31
16460	284.3
16470	284.29
16480	284.29
16490	284.36
16500	284.41
16510	284.45
16520	284.44
16530	284.43
16540	284.46
16550	284.41
16560	284.4
16570	284.38
16580	284.43
16590	284.46
16600	284.47
16610	284.46
16620	284.49
16630	284.47
16640	284.5
16650	284.54
16660	284.59
16670	284.69
16680	284.76
16690	284.78
16700	284.78
16710	284.75
16720	284.68
16730	284.73
16740	284.79
16750	284.78
16760	284.78
16770	284.77
16780	284.79
16790	284.83
16800	284.86
16810	284.83
16820	284.87
16830	284.88
16840	284.92
16850	284.96
16860	285.02
16870	285.03
16880	285.09
16890	285.07
16900	285.05
16910	285.08
16920	285.14
16930	285.16
16940	285.18
16950	285.24
16960	285.29
16970	285.32
16980	285.34
16990	285.34
17000	285.32
17010	285.37
17020	285.41
17030	285.4
17040	285.51
17050	285.56
17060	285.58
17070	285.61
17080	285.58
17090	285.6
17100	285.6
17110	285.64
17120	285.7
17130	285.76
17140	285.74
17150	285.76
17160	285.77
17170	285.83
17180	285.85
17190	285.87
17200	285.89
17210	285.92
17220	285.93
17230	285.9
17240	285.88
17250	285.88
17260	285.94
17270	285.94
17280	285.97
17290	285.98
17300	285.98
17310	286.03
17320	286.1
17330	286.19
17340	286.23
17350	286.22
17360	286.23
17370	286.32
17380	286.38
17390	286.41
17400	286.42
17410	286.45
17420	286.58
17430	286.59
17440	286.57
17450	286.6
17460	286.7
17470	286.75
17480	286.76
17490	286.8
17500	286.81
17510	286.85
17520	286.89
17530	286.91
17540	286.93
17550	286.97
17560	287.04
17570	287.05
17580	287.09
17590	287.15
17600	287.18
17610	287.21
17620	287.15
17630	287.16
17640	287.15
17650	287.14
17660	287.16
17670	287.23
17680	287.23
17690	287.26
17700	287.27
17710	287.25
17720	287.26
17730	287.25
17740	287.21
17750	287.27
17760	287.28
17770	287.38
17780	287.41
17790	287.44
17800	287.45
17810	287.49
17820	287.53
17830	287.6
17840	287.63
17850	287.59
17860	287.6
17870	287.64
17880	287.63
17890	287.67
17900	287.76
17910	287.7
17920	287.7
17930	287.71
17940	287.79
17950	287.83
17960	287.88
17970	287.83
17980	287.84
17990	287.84
18000	287.9
18010	287.86
18020	287.85
18030	287.88
18040	287.92
18050	287.97
18060	288.0
18070	288.04
18080	288.02
18090	288.1
18100	288.12
18110	288.08
18120	288.09
18130	288.09
18140	288.07
18150	288.13
18160	288.21
18170	288.22
18180	288.23
18190	288.22
18200	288.22
18210	288.26
18220	288.27
18230	288.27
18240	288.3
18250	288.31
18260	288.29
18270	288.35
18280	288.37
18290	288.42
18300	288.41
18310	288.42
18320	288.43
18330	288.47
18340	288.47
18350	288.49
18360	288.56
18370	288.55
18380	288.59
18390	288.61
18400	288.7
18410	288.72
18420	288.72
18430	288.69
18440	288.7
18450	288.75
18460	288.8
18470	288.78
18480	288.79
18490	288.78
18500	288.81
18510	288.82
18520	288.81
18530	288.86
18540	288.88
18550	288.87
18560	288.86
18570	288.89
18580	288.88
18590	288.91
18600	288.98
18610	289.03
18620	289.06
18630	289.07
18640	289.13
18650	289.11
18660	289.1
18670	289.13
18680	289.13
18690	289.17
18700	289.18
18710	289.23
18720	289.3
18730	289.32
18740	289.36
18750	289.39
18760	289.42
18770	289.47
18780	289.44
18790	289.51
18800	289.54
18810	289.58
18820	289.58
18830	289.58
18840	289.64
18850	289.72
18860	289.75
18870	289.78
18880	289.78
18890	289.74
18900	289.76
18910	289.85
18920	289.94
18930	289.99
18940	290.08
18950	290.11
18960	290.15
18970	290.18
18980	290.28
18990	290.31
19000	290.3
19010	290.31
19020	290.38
19030	290.38
19040	290.45
19050	290.51
19060	290.55
19070	290.6
19080	290.67
19090	290.79
19100	290.78
19110	290.79
19120	290.76
19130	290.78
19140	290.82
19150	290.86
19160	290.86
19170	290.92
19180	290.95
19190	290.96
19200	291.01
19210	291.03
19220	291.03
19230	291.15
19240	291.19
19250	291.25
19260	291.23
19270	291.25
19280	291.31
19290	291.34
19300	291.36
19310	291.38
19320	291.37
19330	291.36
19340	291.32
19350	291.38
19360	291.45
19370	291.45
19380	291.5
19390	291.54
19400	291.58
19410	291.59
19420	291.62
19430	291.69
19440	291.7
19450	291.72
19460	291.68
19470	291.75
19480	291.76
19490	291.8
19500	291.79
19510	291.86
19520	291.92
19530	291.96
19540	291.96
19550	292.01
19560	292.06
19570	292.07
19580	292.1
19590	292.14
19600	292.15
19610	292.11
19620	292.13
19630	292.1
19640	292.11
19650	292.11
19660	292.15
19670	292.15
19680	292.16
19690	292.19
19700	292.23
19710	292.27
19720	292.32
19730	292.32
19740	292.35
19750	292.36
19760	292.37
19770	292.37
19780	292.4
19790	292.36
19800	292.4
19810	292.39
19820	292.4
19830	292.44
19840	292.45
19850	292.48
19860	292.49
19870	292.48
19880	292.55
19890	292.61
19900	292.65
19910	292.66
19920	292.74
19930	292.78
19940	292.8
19950	292.84
19960	292.8
19970	292.82
19980	292.88
19990	292.9
20000	292.99
20010	293.01
20020	293.06
20030	293.09
20040	293.1
20050	293.12
20060	293.16
20070	293.16
20080	293.24
20090	293.3
20100	293.3
20110	293.34
20120	293.35
20130	293.35
20140	293.42
20150	293.45
20160	293.54
20170	293.58
20180	293.62
20190	293.68
20200	293.76
20210	293.77
20220	293.82
20230	293.86
20240	293.91
20250	293.92
20260	293.96
20270	293.97
20280	293.99
20290	294.05
20300	294.03
20310	294.05
20320	294.1
20330	294.1
20340	294.09
20350	294.1
20360	294.14
20370	294.19
20380	294.2
20390	294.22
20400	294.34
20410	294.35
20420	294.34
20430	294.38
20440	294.38
20450	294.39
20460	294.43
20470	294.48
20480	294.54
20490	294.57
20500	294.63
20510	294.63
20520	294.68
20530	294.69
20540	294.63
20550	294.67
20560	294.7
20570	294.71
20580	294.74
20590	294.79
20600	294.78
20610	294.83
20620	294.92
20630	294.92
20640	294.9
20650	295.01
20660	295.07
20670	295.03
20680	295.07
20690	295.06
20700	295.08
20710	295.11
20720	295.17
20730	295.18
20740	295.23
20750	295.24
20760	295.26
20770	295.21
20780	295.2
20790	295.16
20800	295.22
20810	295.26
20820	295.28
20830	295.24
20840	295.23
20850	295.27
20860	295.3
20870	295.27
20880	295.28
20890	295.24
20900	295.25
20910	295.34
20920	295.35
20930	295.33
20940	295.44
20950	295.51
20960	295.51
20970	295.51
20980	295.5
20990	295.53
21000	295.55
21010	295.47
21020	295.47
21030	295.45
21040	295.44
21050	295.45
21060	295.45
21070	295.43
21080	295.42
21090	295.45
21100	295.52
21110	295.52
21120	295.51
21130	295.52
21140	295.55
21150	295.59
21160	295.57
21170	295.63
21180	295.61
21190	295.58
21200	295.65
21210	295.66
21220	295.67
21230	295.65
21240	295.66
21250	295.64
21260	295.67
21270	295.68
21280	295.76
21290	295.78
21300	295.84
21310	295.87
21320	295.86
21330	295.87
21340	295.9
21350	295.87
21360	295.86
21370	295.89
21380	295.92
21390	295.95
21400	295.95
21410	295.96
21420	295.94
21430	295.99
21440	295.97
21450	295.95
21460	295.99
21470	295.98
21480	296.0
21490	296.04
21500	295.94
21510	295.95
21520	295.91
21530	295.95
21540	296.01
21550	296.07
21560	296.12
21570	296.16
21580	296.19
21590	296.2
21600	296.22
21610	296.28
21620	296.26
21630	296.26
21640	296.34
21650	296.35
21660	296.38
21670	296.42
21680	296.42
21690	296.4
21700	296.39
21710	296.43
21720	296.5
21730	296.58
21740	296.64
21750	296.61
21760	296.61
21770	296.58
21780	296.62
21790	296.62
21800	296.7
21810	296.71
21820	296.7
21830	296.68
21840	296.7
21850	296.7
21860	296.68
21870	296.7
21880	296.67
21890	296.67
21900	296.72
21910	296.77
21920	296.78
21930	296.78
21940	296.77
21950	296.79
21960	296.81
21970	296.83
21980	296.88
21990	296.91
22000	296.99
22010	296.98
22020	297.0
22030	296.99
22040	297.01
22050	297.04
22060	297.03
22070	297.05
22080	297.1
22090	297.21
22100	297.19
22110	297.23
22120	297.21
22130	297.25
22140	297.33
22150	297.37
22160	297.38
22170	297.4
22180	297.38
22190	297.4
22200	297.45
22210	297.45
22220	297.5
22230	297.49
22240	297.54
22250	297.54
22260	297.6
22270	297.67
22280	297.62
22290	297.64
22300	297.66
22310	297.66
22320	297.63
22330	297.64
22340	297.65
22350	297.73
22360	297.77
22370	297.73
22380	297.79
22390	297.84
22400	297.86
22410	297.83
22420	297.84
22430	297.87
22440	297.86
22450	297.84
22460	297.94
22470	297.92
22480	297.89
22490	297.97
22500	298.03
22510	298.08
22520	298.09
22530	298.1
22540	298.07
22550	298.03
22560	298.04
22570	298.06
22580	298.1
22590	298.13
22600	298.09
22610	298.12
22620	298.07
22630	298.07
22640	298.06
22650	298.12
22660	298.17
22670	298.2
22680	298.24
22690	298.29
22700	298.32
22710	298.29
22720	298.25
22730	298.28
22740	298.27
22750	298.35
22760	298.36
22770	298.41
22780	298.46
22790	298.41
22800	298.49
22810	298.5
22820	298.56
22830	298.57
22840	298.59
22850	298.65
22860	298.7
22870	298.75
22880	298.76
22890	298.79
22900	298.75
22910	298.82
22920	298.86
22930	298.89
22940	298.9
22950	299.0
22960	298.97
22970	299.02
22980	299.09
22990	299.09
23000	299.11
23010	299.11
23020	299.1
23030	299.11
23040	299.16
23050	299.21
23060	299.25
23070	299.3
23080	299.36
23090	299.38
23100	299.47
23110	299.45
23120	299.53
23130	299.48
23140	299.5
23150	299.6
23160	299.64
23170	299.62
23180	299.56
23190	299.58
23200	299.55
23210	299.53
23220	299.56
23230	299.55
23240	299.55
23250	299.59
23260	299.65
23270	299.67
23280	299.7
23290	299.77
23300	299.81
23310	299.85
23320	299.88
23330	299.82
23340	299.8
23350	299.9
23360	299.96
23370	299.93
23380	299.99
23390	300.06
23400	300.08
23410	300.11
23420	300.18
23430	300.22
23440	300.18
23450	300.25
23460	300.28
23470	300.3
23480	300.3
23490	300.36
23500	300.41
23510	300.43
23520	300.47
23530	300.52
23540	300.58
23550	300.61
23560	300.57
23570	300.6
23580	300.59
23590	300.65
23600	300.67
23610	300.69
23620	300.7
23630	300.79
23640	300.79
23650	300.84
23660	300.91
23670	300.99
23680	301.01
23690	301.04
23700	301.06
23710	301.13
23720	301.16
23730	301.12
23740	301.12
23750	301.15
23760	301.22
23770	301.28
23780	301.31
23790	301.35
23800	301.38
23810	301.42
23820	301.4
23830	301.4
23840	301.45
23850	301.43
23860	301.48
23870	301.48
23880	301.43
23890	301.43
23900	301.44
23910	301.47
23920	301.48
23930	301.52
23940	301.54
23950	301.62
23960	301.66
23970	301.76
23980	301.76
23990	301.77
24000	301.83
24010	301.8
24020	301.79
24030	301.81
24040	301.9
24050	301.92
24060	301.89
24070	301.9
24080	301.95
24090	301.95
24100	301.95
24110	302.01
24120	302.04
24130	302.01
24140	301.96
24150	302.02
24160	302.03
24170	302.06
24180	302.09
24190	302.1
24200	302.09
24210	302.07
24220	302.04
24230	302.07
24240	302.09
24250	302.16
24260	302.22
24270	302.24
24280	302.23
24290	302.24
24300	302.24
24310	302.25
24320	302.24
24330	302.26
24340	302.33
24350	302.37
24360	302.33
24370	302.34
24380	302.38
24390	302.36
24400	302.29
24410	302.32
24420	302.36
24430	302.38
24440	302.32
24450	302.3
24460	302.35
24470	302.41
24480	302.34
24490	302.35
24500	302.31
24510	302.31
24520	302.34
24530	302.36
24540	302.44
24550	302.46
24560	302.45
24570	302.43
24580	302.43
24590	302.4
24600	302.39
24610	302.4
24620	302.45
24630	302.51
24640	302.53
24650	302.54
24660	302.53
24670	302.58
24680	302.68
24690	302.74
24700	302.73
24710	302.73
24720	302.75
24730	302.74
24740	302.77
24750	302.86
24760	302.93
24770	302.93
24780	303.02
24790	303.03
24800	303.07
24810	303.12
24820	303.11
24830	303.19
24840	303.22
24850	303.28
24860	303.35
24870	303.42
24880	303.42
24890	303.5
24900	303.5
24910	303.51
24920	303.56
24930	303.57
24940	303.57
24950	303.59
24960	303.65
24970	303.57
24980	303.58
24990	303.6
25000	303.61
25010	303.58
25020	303.61
25030	303.62
25040	303.58
25050	303.59
25060	303.59
25070	303.65
25080	303.61
25090	303.61
25100	303.63
25110	303.63
25120	303.65
25130	303.69
25140	303.73
25150	303.72
25160	303.68
25170	303.82
25180	303.86
25190	303.89
25200	303.92
25210	303.94
25220	304.01
25230	304.0
25240	304.01
25250	304.02
25260	304.09
25270	304.15
25280	304.16
25290	304.17
25300	304.13
25310	304.18
25320	304.23
25330	304.23
25340	304.24
25350	304.17
25360	304.25
25370	304.29
25380	304.35
25390	304.35
25400	304.43
25410	304.39
25420	304.38
25430	304.45
25440	304.48
25450	304.52
25460	304.54
25470	304.55
25480	304.58
25490	304.61
25500	304.64
25510	304.7
25520	304.72
25530	304.68
25540	304.68
25550	304.74
25560	304.81
25570	304.85
25580	304.91
25590	305.01
25600	305.05
25610	305.04
25620	305.07
25630	305.04
25640	305.07
25650	305.14
25660	305.16
25670	305.19
25680	305.25
25690	305.29
25700	305.28
25710	305.41
25720	305.47
25730	305.49
25740	305.49
25750	305.48
25760	305.49
25770	305.5
25780	305.56
25790	305.58
25800	305.57
25810	305.6
25820	305.65
25830	305.69
25840	305.69
25850	305.68
25860	305.72
25870	305.76
25880	305.77
25890	305.77
25900	305.71
25910	305.74
25920	305.78
25930	305.81
25940	305.87
25950	305.88
25960	305.87
25970	305.87
25980	305.89
25990	305.88
26000	305.9
26010	305.93
26020	305.9
26030	305.92
26040	305.92
26050	306.07
26060	306.1
26070	306.11
26080	306.19
26090	306.17
26100	306.14
26110	306.15
26120	306.18
26130	306.19
26140	306.16
26150	306.15
26160	306.19
26170	306.2
26180	306.21
26190	306.25
26200	306.27
26210	306.27
26220	306.31
26230	306.36
26240	306.46
26250	306.43
26260	306.45
26270	306.51
26280	306.5
26290	306.55
26300	306.59
26310	306.59
26320	306.65
26330	306.67
26340	306.73
26350	306.76
26360	306.85
26370	306.83
26380	306.86
26390	306.82
26400	306.83
26410	306.85
26420	306.9
26430	306.92
26440	306.97
26450	307.02
26460	307.05
26470	307.07
26480	307.07
26490	307.1
26500	307.23
26510	307.2
26520	307.22
26530	307.26
26540	307.2
26550	307.22
26560	307.29
26570	307.33
26580	307.36
26590	307.38
26600	307.45
26610	307.45
26620	307.49
26630	307.51
26640	307.56
26650	307.57
26660	307.59
26670	307.65
26680	307.71
26690	307.73
26700	307.8
26710	307.77
26720	307.77
26730	307.78
26740	307.82
26750	307.88
26760	307.94
26770	307.96
26780	307.93
26790	307.98
26800	308.06
26810	308.12
26820	308.15
26830	308.19
26840	308.2
26850	308.21
26860	308.27
26870	308.27
26880	308.31
26890	308.34
26900	308.34
26910	308.39
26920	308.4
26930	308.48
26940	308.47
26950	308.5
26960	308.5
26970	308.52
26980	308.5
26990	308.57
27000	308.61
27010	308.68
27020	308.72
27030	308.76
27040	308.78
27050	308.82
27060	308.87
27070	308.92
27080	308.97
27090	308.96
27100	308.99
27110	309.0
27120	309.04
27130	309.02
27140	309.08
27150	309.05
27160	309.05
27170	309.04
27180	309.07
27190	309.08
27200	309.13
27210	309.16
27220	309.19
27230	309.22
27240	309.23
27250	309.24
27260	309.23
27270	309.26
27280	309.27
27290	309.25
27300	309.24
27310	309.29
27320	309.32
27330	309.34
27340	309.35
27350	309.34
27360	309.4
27370	309.41
27380	309.39
27390	309.36
27400	309.4
27410	309.46
27420	309.53
27430	309.56
27440	309.58
27450	309.55
27460	309.57
27470	309.61
27480	309.62
27490	309.64
27500	309.7
27510	309.73
27520	309.82
27530	309.89
27540	309.92
27550	309.96
27560	309.94
27570	309.99
27580	310.04
27590	310.15
27600	310.13
27610	310.09
27620	310.13
27630	310.19
27640	310.16
27650	310.17
27660	310.21
27670	310.2
27680	310.2
27690	310.24
27700	310.28
27710	310.31
27720	310.34
27730	310.35
27740	310.36
27750	310.41
27760	310.45
27770	310.45
27780	310.41
27790	310.43
27800	310.48
27810	310.5
27820	310.49
27830	310.51
27840	310.55
27850	310.56
27860	310.58
27870	310.61
27880	310.59
27890	310.54
27900	310.59
27910	310.6
27920	310.64
27930	310.71
27940	310.73
27950	310.73
27960	310.74
27970	310.79
27980	310.78
27990	310.8
28000	310.84
28010	310.88
28020	310.89
28030	310.91
28040	310.89
28050	310.87
28060	310.83
28070	310.88
28080	310.89
28090	310.96
28100	310.98
28110	310.96
28120	310.98
28130	310.99
28140	310.99
28150	311.05
28160	311.06
28170	311.07
28180	311.05
28190	311.08
28200	311.15
28210	311.14
28220	311.13
28230	311.1
28240	311.17
28250	311.17
28260	311.19
28270	311.2
28280	311.12
28290	311.14
28300	311.17
28310	311.2
28320	311.25
28330	311.26
28340	311.21
28350	311.25
28360	311.23
28370	311.27
28380	311.32
28390	311.33
28400	311.32
28410	311.39
28420	311.42
28430	311.42
28440	311.4
28450	311.4
28460	311.41
28470	311.43
28480	311.43
28490	311.44
28500	311.48
28510	311.5
28520	311.56
28530	311.62
28540	311.61
28550	311.62
28560	311.69
28570	311.65
28580	311.65
28590	311.63
28600	311.68
28610	311.72
28620	311.7
28630	311.74
28640	311.8
28650	311.83
28660	311.87
28670	311.86
28680	311.84
28690	311.86
28700	311.97
28710	311.94
28720	311.95
28730	311.97
28740	312.02
28750	312.04
28760	312.09
28770	312.13
28780	312.17
28790	312.22
28800	312.22
28810	312.28
28820	312.28
28830	312.33
28840	312.36
28850	312.39
28860	312.47
28870	312.46
28880	312.49
28890	312.51
28900	312.53
28910	312.59
28920	312.55
28930	312.58
28940	312.68
28950	312.7
28960	312.69
28970	312.74
28980	312.74
28990	312.76
29000	312.76
29010	312.73
29020	312.8
29030	312.82
29040	312.89
29050	312.86
29060	312.9
29070	312.88
29080	312.89
29090	312.94
29100	312.97
29110	312.98
29120	313.01
29130	312.99
29140	313.02
29150	312.92
29160	312.95
29170	313.0
29180	313.07
29190	313.1
29200	313.16
29210	313.23
29220	313.21
29230	313.18
29240	313.17
29250	313.23
29260	313.26
29270	313.31
29280	313.36
29290	313.39
29300	313.43
29310	313.45
29320	313.44
29330	313.48
29340	313.53
29350	313.54
29360	313.54
29370	313.55
29380	313.61
29390	313.61
29400	313.65
29410	313.63
29420	313.62
29430	313.64
29440	313.63
29450	313.61
29460	313.67
29470	313.72
29480	313.81
29490	313.84
29500	313.87
29510	313.9
29520	313.95
29530	313.97
29540	314.0
29550	314.06
29560	314.07
29570	314.1
29580	314.12
29590	314.11
29600	314.15
29610	314.14
29620	314.21
29630	314.25
29640	314.26
29650	314.29
29660	314.32
29670	314.36
29680	314.36
29690	314.43
29700	314.44
29710	314.45
29720	314.49
29730	314.51
29740	314.58
29750	314.54
29760	314.56
29770	314.61
29780	314.63
29790	314.65
29800	314.72
29810	314.76
29820	314.7
29830	314.77
29840	314.77
29850	314.76
29860	314.8
29870	314.82
29880	314.78
29890	314.75
29900	314.82
29910	314.86
29920	314.77
29930	314.76
29940	314.8
29950	314.78
29960	314.74
29970	314.77
29980	314.79
29990	314.79
30000	314.85
30010	314.89
30020	314.99
30030	314.99
30040	315.0
30050	315.09
30060	315.09
30070	315.06
30080	315.12
30090	315.2
30100	315.18
30110	315.18
30120	315.26
30130	315.28
30140	315.34
30150	315.37
30160	315.39
30170	315.37
30180	315.37
30190	315.37
30200	315.49
30210	315.54
30220	315.5
30230	315.51
30240	315.61
30250	315.69
30260	315.73
30270	315.78
30280	315.87
30290	315.93
30300	315.89
30310	315.93
30320	316.01
30330	315.97
30340	316.02
30350	316.01
30360	316.07
30370	316.06
30380	316.02
30390	316.03
30400	316.08
30410	316.11
30420	316.09
30430	316.1
30440	316.13
30450	316.12
30460	316.09
30470	316.15
30480	316.16
30490	316.19
30500	316.17
30510	316.26
30520	316.29
30530	316.29
30540	316.36
30550	316.32
30560	316.38
30570	316.42
30580	316.46
30590	316.46
30600	316.54
30610	316.52
30620	316.54
30630	316.62
30640	316.64
30650	316.66
30660	316.62
30670	316.59
30680	316.61
30690	316.67
30700	316.71
30710	316.79
30720	316.82
30730	316.86
30740	316.91
30750	316.88
30760	316.88
30770	316.87
30780	316.96
30790	316.92
30800	317.01
30810	316.99
30820	317.06
30830	317.1
30840	317.15
30850	317.2
30860	317.19
30870	317.26
30880	317.33
30890	317.36
30900	317.36
30910	317.38
30920	317.41
30930	317.46
30940	317.51
30950	317.56
30960	317.53
30970	317.53
30980	317.55
30990	317.6
31000	317.62
31010	317.62
31020	317.63
31030	317.63
31040	317.68
31050	317.75
31060	317.76
31070	317.76
31080	317.73
31090	317.77
31100	317.71
31110	317.72
31120	317.74
31130	317.79
31140	317.82
31150	317.85
31160	317.84
31170	317.93
31180	317.96
31190	318.04
31200	318.08
31210	318.09
31220	318.09
31230	318.16
31240	318.12
31250	318.12
31260	318.14
31270	318.17
31280	318.25
31290	318.29
31300	318.33
31310	318.34
31320	318.32
31330	318.29
31340	318.35
31350	318.33
31360	318.37
31370	318.43
31380	318.47
31390	318.45
31400	318.44
31410	318.45
31420	318.47
31430	318.48
31440	318.59
31450	318.62
31460	318.58
31470	318.57
31480	318.53
31490	318.56
31500	318.57
31510	318.62
31520	318.58
31530	318.63
31540	318.66
31550	318.69
31560	318.75
31570	318.83
31580	318.89
31590	318.87
31600	318.9
31610	318.91
31620	318.93
31630	318.92
31640	318.94
31650	318.99
31660	319.04
31670	319.08
31680	319.11
31690	319.15
31700	319.17
31710	319.17
31720	319.22
31730	319.29
31740	319.28
31750	319.35
31760	319.42
31770	319.45
31780	319.49
31790	319.52
31800	319.54
31810	319.59
31820	319.64
31830	319.61
31840	319.67
31850	319.72
31860	319.76
31870	319.77
31880	319.75
31890	319.75
31900	319.8
31910	319.8
31920	319.79
31930	319.83
31940	319.88
31950	319.96
31960	320.09
31970	320.12
31980	320.14
31990	320.15
32000	320.16
32010	320.17
32020	320.23
32030	320.29
32040	320.34
32050	320.36
32060	320.41
32070	320.44
32080	320.52
32090	320.52
32100	320.54
32110	320.51
32120	320.6
32130	320.6
32140	320.71
32150	320.75
32160	320.78
32170	320.78
32180	320.77
32190	320.75
32200	320.83
32210	320.9
32220	320.91
32230	320.87
32240	320.89
32250	320.96
32260	320.96
32270	320.95
32280	320.98
32290	320.99
32300	320.99
32310	321.01
32320	321.03
32330	321.02
32340	321.06
32350	321.11
32360	321.15
32370	321.19
32380	321.24
32390	321.23
32400	321.26
32410	321.31
32420	321.39
32430	321.42
32440	321.46
32450	321.49
32460	321.51
32470	321.56
32480	321.61
32490	321.6
32500	321.56
32510	321.63
32520	321.71
32530	321.72
32540	321.8
32550	321.83
32560	321.87
32570	321.91
32580	321.88
32590	321.97
32600	321.97
32610	321.99
32620	322.03
32630	322.1
32640	322.12
32650	322.08
32660	322.17
32670	322.16
32680	322.17
32690	322.14
32700	322.16
32710	322.17
32720	322.18
32730	322.22
32740	322.26
32750	322.3
32760	322.33
32770	322.32
32780	322.4
32790	322.48
32800	322.5
32810	322.57
32820	322.6
32830	322.57
32840	322.59
32850	322.67
32860	322.78
32870	322.82
32880	322.78
32890	322.79
32900	322.8
32910	322.87
32920	322.91
32930	322.88
32940	322.89
32950	322.92
32960	322.95
32970	322.96
32980	322.98
32990	323.01
33000	323.05
33010	323.14
33020	323.15
33030	323.16
33040	323.2
33050	323.26
33060	323.27
33070	323.3
33080	323.26
33090	323.28
33100	323.3
33110	323.29
33120	323.33
33130	323.42
33140	323.43
33150	323.49
33160	323.52
33170	323.53
33180	323.55
33190	323.6
33200	323.59
33210	323.61
33220	323.66
33230	323.67
33240	323.72
33250	323.71
33260	323.7
33270	323.79
33280	323.79
33290	323.86
33300	323.83
33310	323.85
33320	323.83
33330	323.86
33340	323.89
33350	323.9
33360	323.96
33370	323.93
33380	323.95
33390	323.96
33400	323.97
33410	323.96
33420	323.96
33430	323.94
33440	324.04
33450	324.05
33460	324.06
33470	324.08
33480	324.16
33490	324.2
33500	324.23
33510	324.26
33520	324.28
33530	324.26
33540	324.28
33550	324.28
33560	324.21
33570	324.24
33580	324.36
33590	324.38
33600	324.44
33610	324.54
33620	324.55
33630	324.65
33640	324.75
33650	324.79
33660	324.79
33670	324.82
33680	324.83
33690	324.84
33700	324.86
33710	324.88
33720	324.84
33730	324.83
33740	324.9
33750	324.91
33760	324.94
33770	324.97
33780	324.98
33790	325.0
33800	325.02
33810	325.07
33820	325.11
33830	325.08
33840	325.15
33850	325.18
33860	325.16
33870	325.22
33880	325.25
33890	325.28
33900	325.33
33910	325.36
33920	325.5
33930	325.52
33940	325.58
33950	325.61
33960	325.59
33970	325.66
33980	325.65
33990	325.63
34000	325.65
34010	325.61
34020	325.66
34030	325.68
34040	325.66
34050	325.73
34060	325.78
34070	325.84
34080	325.83
34090	325.86
34100	325.9
34110	325.94
34120	326.0
34130	326.02
34140	326.09
34150	326.13
34160	326.12
34170	326.25
34180	326.25
34190	326.22
34200	326.24
34210	326.26
34220	326.3
34230	326.29
34240	326.29
34250	326.37
34260	326.33
34270	326.38
34280	326.4
34290	326.44
34300	326.48
34310	326.54
34320	326.54
34330	326.56
34340	326.52
34350	326.55
34360	326.62
34370	326.64
34380	326.67
34390	326.69
34400	326.65
34410	326.73
34420	326.8
34430	326.87
34440	326.91
34450	326.94
34460	326.97
34470	327.0
34480	327.01
34490	327.06
34500	327.12
34510	327.15
34520	327.17
34530	327.15
34540	327.19
34550	327.21
34560	327.19
34570	327.19
34580	327.26
34590	327.25
34600	327.26
34610	327.31
34620	327.36
34630	327.38
34640	327.38
34650	327.39
34660	327.43
34670	327.43
34680	327.45
34690	327.5
34700	327.51
34710	327.48
34720	327.46
34730	327.44
34740	327.47
34750	327.56
34760	327.58
34770	327.66
34780	327.73
34790	327.74
34800	327.76
34810	327.81
34820	327.79
34830	327.77
34840	327.8
34850	327.87
34860	327.9
34870	327.9
34880	327.93
34890	327.97
34900	327.92
34910	327.92
34920	327.95
34930	327.85
34940	327.86
34950	327.88
34960	327.96
34970	327.96
34980	328.0
34990	328.01
35000	327.99
35010	328.04
35020	328.08
35030	328.09
35040	328.11
35050	328.14
35060	328.15
35070	328.2
35080	328.2
35090	328.2
35100	328.21
35110	328.25
35120	328.31
35130	328.41
35140	328.39
35150	328.42
35160	328.46
35170	328.53
35180	328.53
35190	328.54
35200	328.58
35210	328.62
35220	328.63
35230	328.65
35240	328.63
35250	328.71
35260	328.68
35270	328.74
35280	328.76
35290	328.76
35300	328.72
35310	328.69
35320	328.74
35330	328.76
35340	328.8
35350	328.82
35360	328.84
35370	328.85
35380	328.95
35390	329.01
35400	329.0
35410	329.06
35420	329.13
35430	329.19
35440	329.26
35450	329.26
35460	329.35
35470	329.37
35480	329.44
35490	329.42
35500	329.43
35510	329.44
35520	329.46
35530	329.44
35540	329.48
35550	329.54
35560	329.58
35570	329.62
35580	329.67
35590	329.69
35600	329.7
35610	329.71
35620	329.71
35630	329.73
35640	329.73
35650	329.76
35660	329.74
35670	329.79
35680	329.84
35690	329.87
35700	329.83
35710	329.89
35720	329.91
35730	329.99
35740	330.04
35750	330.03
35760	330.09
35770	330.16
35780	330.14
35790	330.16
35800	330.22
35810	330.25
35820	330.28
35830	330.27
35840	330.28
35850	330.35
35860	330.36
35870	330.4
35880	330.38
35890	330.45
35900	330.47
35910	330.54
35920	330.57
35930	330.59
35940	330.68
35950	330.69
35960	330.74
35970	330.75
35980	330.75
35990	330.75
36000	330.76
36010	330.81
36020	330.83
36030	330.89
36040	330.95
36050	330.94
36060	330.91
36070	330.89
36080	330.97
36090	330.92
36100	330.96
36110	330.98
36120	331.03
36130	331.05
36140	331.04
36150	331.09
36160	331.09
36170	331.1
36180	331.12
36190	331.17
36200	331.25
36210	331.32
36220	331.36
36230	331.41
36240	331.38
36250	331.35
36260	331.4
36270	331.45
36280	331.53
36290	331.55
36300	331.58
36310	331.56
36320	331.56
36330	331.62
36340	331.64
36350	331.65
36360	331.62
36370	331.66
36380	331.77
36390	331.78
36400	331.81
36410	331.88
36420	331.87
36430	331.9
36440	331.91
36450	331.91
36460	331.93
36470	331.94
36480	331.98
36490	331.99
36500	331.99
36510	331.99
36520	332.0
36530	332.01
36540	332.02
36550	332.01
36560	331.99
36570	332.01
36580	332.03
36590	332.07
36600	332.06
36610	332.06
36620	332.15
36630	332.15
36640	332.19
36650	332.24
36660	332.25
36670	332.24
36680	332.22
36690	332.27
36700	332.29
36710	332.27
36720	332.31
36730	332.32
36740	332.31
36750	332.37
36760	332.4
36770	332.42
36780	332.39
36790	332.38
36800	332.44
36810	332.55
36820	332.61
36830	332.72
36840	332.73
36850	332.79
36860	332.87
36870	332.86
36880	332.93
36890	332.92
36900	332.96
36910	332.98
36920	332.95
36930	332.97
36940	332.96
36950	332.92
36960	332.96
36970	332.95
36980	332.99
36990	332.99
37000	333.06
37010	333.09
37020	333.1
37030	333.07
37040	333.09
37050	333.09
37060	333.13
37070	333.18
37080	333.21
37090	333.3
37100	333.34
37110	333.37
37120	333.33
37130	333.39
37140	333.42
37150	333.45
37160	333.48
37170	333.53
37180	333.55
37190	333.57
37200	333.58
37210	333.58
37220	333.59
37230	333.61
37240	333.67
37250	333.69
37260	333.68
37270	333.7
37280	333.7
37290	333.71
37300	333.72
37310	333.78
37320	333.77
37330	333.8
37340	333.79
37350	333.77
37360	333.79
37370	333.83
37380	333.9
37390	333.95
37400	333.93
37410	333.97
37420	333.94
37430	333.99
37440	334.0
37450	334.1
37460	334.16
37470	334.11
37480	334.13
37490	334.14
37500	334.18
37510	334.16
37520	334.09
37530	334.11
37540	334.16
37550	334.16
37560	334.17
37570	334.21
37580	334.21
37590	334.26
37600	334.28
37610	334.27
37620	334.26
37630	334.33
37640	334.37
37650	334.39
37660	334.38
37670	334.49
37680	334.52
37690	334.57
37700	334.63
37710	334.65
37720	334.63
37730	334.7
37740	334.78
37750	334.83
37760	334.84
37770	334.83
37780	334.84
37790	334.87
37800	334.9
37810	334.94
37820	335.0
37830	335.04
37840	335.08
37850	335.07
37860	335.12
37870	335.13
37880	335.13
37890	335.14
37900	335.14
37910	335.17
37920	335.23
37930	335.23
37940	335.25
37950	335.28
37960	335.3
37970	335.37
37980	335.44
37990	335.43
38000	335.41
38010	335.41
38020	335.47
38030	335.52
38040	335.52
38050	335.52
38060	335.52
38070	335.58
38080	335.62
38090	335.68
38100	335.76
38110	335.74
38120	335.78
38130	335.78
38140	335.74
38150	335.76
38160	335.81
38170	335.87
38180	335.91
38190	335.94
38200	335.98
38210	335.99
38220	336.01
38230	336.06
38240	336.07
38250	336.14
38260	336.17
38270	336.25
38280	336.26
38290	336.26
38300	336.28
38310	336.35
38320	336.39
38330	336.36
38340	336.41
38350	336.44
38360	336.45
38370	336.45
38380	336.45
38390	336.45
38400	336.45
38410	336.51
38420	336.5
38430	336.53
38440	336.55
38450	336.53
38460	336.67
38470	336.66
38480	336.71
38490	336.75
38500	336.78
38510	336.77
38520	336.8
38530	336.78
38540	336.84
38550	336.87
38560	336.91
38570	336.99
38580	337.01
38590	337.06
38600	337.08
38610	337.06
38620	337.11
38630	337.18
38640	337.19
38650	337.27
38660	337.34
38670	337.36
38680	337.36
38690	337.35
38700	337.37
38710	337.37
38720	337.35
38730	337.36
38740	337.36
38750	337.31
38760	337.4
38770	337.4
38780	337.41
38790	337.47
38800	337.57
38810	337.66
38820	337.66
38830	337.74
38840	337.75
38850	337.79
38860	337.82
38870	337.86
38880	337.87
38890	337.87
38900	337.85
38910	337.86
38920	337.84
38930	337.91
38940	337.87
38950	337.89
38960	337.92
38970	337.94
38980	338.0
38990	338.04
39000	338.05
39010	338.07
39020	338.08
39030	338.09
39040	338.15
39050	338.11
39060	338.15
39070	338.22
39080	338.27
39090	338.28
39100	338.32
39110	338.33
39120	338.35
39130	338.36
39140	338.37
39150	338.45
39160	338.41
39170	338.43
39180	338.46
39190	338.54
39200	338.57
39210	338.61
39220	338.66
39230	338.69
39240	338.71
39250	338.65
39260	338.68
39270	338.71
39280	338.72
39290	338.73
39300	338.73
39310	338.73
39320	338.71
39330	338.74
39340	338.79
39350	338.79
39360	338.76
39370	338.83
39380	338.89
39390	338.91
39400	338.89
39410	338.96
39420	339.07
39430	339.07
39440	339.16
39450	339.17
39460	339.26
39470	339.22
39480	339.26
39490	339.25
39500	339.29
39510	339.29
39520	339.22
39530	339.22
39540	339.24
39550	339.31
39560	339.31
39570	339.35
39580	339.36
39590	339.35
39600	339.39
39610	339.41
39620	339.49
39630	339.48
39640	339.48
39650	339.44
39660	339.46
39670	339.52
39680	339.53
39690	339.57
39700	339.58
39710	339.61
39720	339.61
39730	339.61
39740	339.64
39750	339.71
39760	339.75
39770	339.79
39780	339.79
39790	339.84
39800	339.79
39810	339.84
39820	339.89
39830	339.91
39840	339.96
39850	339.95
39860	339.97
39870	340.0
39880	339.95
39890	339.99
39900	340.04
39910	340.04
39920	340.06
39930	340.06
39940	340.12
39950	340.12
39960	340.13
39970	340.18
39980	340.24
39990	340.22
40000	340.23
40010	340.23
40020	340.28
40030	340.32
40040	340.34
40050	340.34
40060	340.33
40070	340.4
40080	340.42
40090	340.4
40100	340.43
40110	340.44
40120	340.45
40130	340.49
40140	340.5
40150	340.55
40160	340.56
40170	340.59
40180	340.62
40190	340.7
40200	340.73
40210	340.78
40220	340.8
40230	340.83
40240	340.93
40250	340.96
40260	340.99
40270	341.02
40280	341.05
40290	341.08
40300	341.09
40310	341.09
40320	341.09
40330	341.1
40340	341.14
40350	341.17
40360	341.16
40370	341.15
40380	341.18
40390	341.27
40400	341.35
40410	341.39
40420	341.38
40430	341.48
40440	341.49
40450	341.54
40460	341.56
40470	341.56
40480	341.57
40490	341.57
40500	341.59
40510	341.57
40520	341.62
40530	341.63
40540	341.67
40550	341.65
40560	341.67
40570	341.72
40580	341.74
40590	341.73
40600	341.76
40610	341.85
40620	341.9
40630	341.91
40640	341.98
40650	342.02
40660	342.03
40670	342.03
40680	342.0
40690	341.98
40700	342.06
40710	342.07
40720	342.17
40730	342.24
40740	342.25
40750	342.3
40760	342.33
40770	342.35
40780	342.47
40790	342.52
40800	342.55
40810	342.61
40820	342.61
40830	342.66
40840	342.67
40850	342.73
40860	342.77
40870	342.78
40880	342.81
40890	342.8
40900	342.89
40910	342.93
40920	342.95
40930	343.03
40940	343.04
40950	343.07
40960	343.19
40970	343.23
40980	343.24
40990	343.24
41000	343.24
41010	343.33
41020	343.3
41030	343.33
41040	343.35
41050	343.41
41060	343.44
41070	343.45
41080	343.46
41090	343.47
41100	343.51
41110	343.59
41120	343.61
41130	343.64
41140	343.62
41150	343.67
41160	343.66
41170	343.69
41180	343.73
41190	343.8
41200	343.76
41210	343.79
41220	343.79
41230	343.76
41240	343.8
41250	343.88
41260	343.94
41270	343.98
41280	343.97
41290	344.02
41300	344.06
41310	344.07
41320	344.08
41330	344.14
41340	344.15
41350	344.13
41360	344.05
41370	344.07
41380	344.09
41390	344.21
41400	344.19
41410	344.19
41420	344.16
41430	344.2
41440	344.14
41450	344.24
41460	344.21
41470	344.27
41480	344.29
41490	344.29
41500	344.31
41510	344.32
41520	344.34
41530	344.43
41540	344.42
41550	344.43
41560	344.42
41570	344.43
41580	344.5
41590	344.52
41600	344.56
41610	344.63
41620	344.65
41630	344.69
41640	344.69
41650	344.7
41660	344.73
41670	344.76
41680	344.8
41690	344.89
41700	344.92
41710	345.0
41720	345.0
41730	345.04
41740	345.05
41750	345.03
41760	345.06
41770	345.06
41780	345.07
41790	345.15
41800	345.12
41810	345.13
41820	345.17
41830	345.17
41840	345.23
41850	345.2
41860	345.19
41870	345.25
41880	345.26
41890	345.29
41900	345.33
41910	345.33
41920	345.31
41930	345.41
41940	345.42
41950	345.42
41960	345.45
41970	345.47
41980	345.5
41990	345.49
42000	345.5
42010	345.55
42020	345.56
42030	345.58
42040	345.6
42050	345.67
42060	345.72
42070	345.72
42080	345.76
42090	345.8
42100	345.81
42110	345.81
42120	345.87
42130	345.93
42140	345.92
42150	345.91
42160	345.99
42170	346.02
42180	346.03
42190	346.03
42200	346.0
42210	346.07
42220	346.08
42230	346.03
42240	346.05
42250	346.05
42260	346.13
42270	346.17
42280	346.25
42290	346.25
42300	346.26
42310	346.3
42320	346.35
42330	346.36
42340	346.41
42350	346.48
42360	346.49
42370	346.49
42380	346.52
42390	346.53
42400	346.61
42410	346.69
42420	346.66
42430	346.7
42440	346.74
42450	346.69
42460	346.69
42470	346.71
42480	346.76
42490	346.75
42500	346.81
42510	346.81
42520	346.83
42530	346.86
42540	346.9
42550	346.89
42560	346.95
42570	346.97
42580	347.01
42590	347.07
42600	347.11
42610	347.16
42620	347.18
42630	347.23
42640	347.24
42650	347.28
42660	347.36
42670	347.37
42680	347.41
42690	347.41
42700	347.39
42710	347.48
42720	347.56
42730	347.57
42740	347.55
42750	347.55
42760	347.56
42770	347.63
42780	347.67
42790	347.72
42800	347.78
42810	347.77
42820	347.81
42830	347.86
42840	347.87
42850	347.91
42860	347.98
42870	347.97
42880	347.99
42890	348.08
42900	348.06
42910	348.07
42920	348.13
42930	348.12
42940	348.13
42950	348.18
42960	348.26
42970	348.31
42980	348.31
42990	348.34
43000	348.32
43010	348.31
43020	348.27
43030	348.3
43040	348.33
43050	348.47
43060	348.48
43070	348.45
43080	348.48
43090	348.49
43100	348.48
43110	348.48
43120	348.49
43130	348.53
43140	348.51
43150	348.54
43160	348.64
43170	348.64
43180	348.67
43190	348.69
43200	348.73
43210	348.73
43220	348.74
43230	348.78
43240	348.8
43250	348.79
43260	348.85
43270	348.87
43280	348.87
43290	348.91
43300	349.0
43310	349.05
43320	349.06
43330	349.03
43340	349.04
43350	349.08
43360	349.11
43370	349.08
43380	349.12
43390	349.1
43400	349.12
43410	349.16
43420	349.23
43430	349.29
43440	349.35
43450	349.36
43460	349.32
43470	349.31
43480	349.32
43490	349.31
43500	349.36
43510	349.42
43520	349.41
43530	349.43
43540	349.43
43550	349.44
43560	349.46
43570	349.47
43580	349.54
43590	349.54
43600	349.53
43610	349.56
43620	349.62
43630	349.64
43640	349.7
43650	349.72
43660	349.73
43670	349.81
43680	349.81
43690	349.8
43700	349.82
43710	349.85
43720	349.85
43730	349.87
43740	349.91
43750	349.97
43760	350.0
43770	350.01
43780	350.04
43790	350.06
43800	350.07
43810	350.06
43820	350.09
43830	350.08
43840	350.06
43850	350.09
43860	350.02
43870	350.06
43880	350.12
43890	350.19
43900	350.18
43910	350.18
43920	350.23
43930	350.23
43940	350.22
43950	350.26
43960	350.26
43970	350.23
43980	350.22
43990	350.23
44000	350.28
44010	350.23
44020	350.27
44030	350.3
44040	350.31
44050	350.33
44060	350.38
44070	350.42
44080	350.46
44090	350.48
44100	350.49
44110	350.5
44120	350.53
44130	350.58
44140	350.63
44150	350.62
44160	350.63
44170	350.64
44180	350.67
44190	350.7
44200	350.73
44210	350.81
44220	350.82
44230	350.82
44240	350.84
44250	350.85
44260	350.87
44270	350.84
44280	350.87
44290	350.86
44300	350.83
44310	350.89
44320	350.93
44330	350.97
44340	350.96
44350	350.93
44360	350.98
44370	350.95
44380	351.01
44390	351.05
44400	351.0
44410	351.05
44420	351.09
44430	351.09
44440	351.14
44450	351.12
44460	351.14
44470	351.17
44480	351.2
44490	351.18
44500	351.19
44510	351.2
44520	351.21
44530	351.13
44540	351.15
44550	351.25
44560	351.27
44570	351.32
44580	351.36
44590	351.41
44600	351.48
44610	351.51
44620	351.53
44630	351.6
44640	351.61
44650	351.64
44660	351.69
44670	351.66
44680	351.67
44690	351.74
44700	351.69
44710	351.71
44720	351.75
44730	351.78
44740	351.82
44750	351.79
44760	351.79
44770	351.84
44780	351.85
44790	351.89
44800	351.89
44810	351.9
44820	351.96
44830	352.0
44840	352.04
44850	352.03
44860	352.05
44870	352.09
44880	352.14
44890	352.23
44900	352.28
44910	352.26
44920	352.24
44930	352.24
44940	352.3
44950	352.3
44960	352.35
44970	352.32
44980	352.39
44990	352.41
45000	352.46
45010	352.51
45020	352.55
45030	352.56
45040	352.65
45050	352.62
45060	352.63
45070	352.66
45080	352.66
45090	352.7
45100	352.65
45110	352.66
45120	352.63
45130	352.66
45140	352.7
45150	352.67
45160	352.66
45170	352.68
45180	352.7
45190	352.79
45200	352.78
45210	352.77
45220	352.84
45230	352.84
45240	352.91
45250	352.92
45260	352.92
45270	352.93
45280	352.94
45290	352.95
45300	352.96
45310	353.03
45320	353.1
45330	353.07
45340	353.13
45350	353.13
45360	353.13
45370	353.14
45380	353.17
45390	353.23
45400	353.24
45410	353.25
45420	353.33
45430	353.36
45440	353.36
45450	353.36
45460	353.36
45470	353.38
45480	353.41
45490	353.41
45500	353.48
45510	353.53
45520	353.56
45530	353.62
45540	353.65
45550	353.64
45560	353.65
45570	353.72
45580	353.76
45590	353.82
45600	353.86
45610	353.91
45620	353.98
45630	354.03
45640	354.03
45650	354.13
45660	354.14
45670	354.15
45680	354.12
45690	354.16
45700	354.19
45710	354.16
45720	354.16
45730	354.21
45740	354.26
45750	354.23
45760	354.28
45770	354.28
45780	354.32
45790	354.33
45800	354.38
45810	354.4
45820	354.38
45830	354.37
45840	354.41
45850	354.42
45860	354.4
45870	354.42
45880	354.47
45890	354.5
45900	354.57
45910	354.64
45920	354.66
45930	354.73
45940	354.75
45950	354.79
45960	354.77
45970	354.81
45980	354.87
45990	354.82
46000	354.85
46010	354.87
46020	354.87
46030	354.9
46040	354.94
46050	354.92
46060	354.87
46070	354.89
46080	354.84
46090	354.92
46100	354.97
46110	355.08
46120	355.08
46130	355.09
46140	355.15
46150	355.18
46160	355.2
46170	355.23
46180	355.32
46190	355.31
46200	355.29
46210	355.29
46220	355.35
46230	355.35
46240	355.38
46250	355.4
46260	355.44
46270	355.44
46280	355.54
46290	355.5
46300	355.51
46310	355.46
46320	355.48
46330	355.5
46340	355.44
46350	355.54
46360	355.51
46370	355.52
46380	355.5
46390	355.56
46400	355.61
46410	355.68
46420	355.75
46430	355.76
46440	355.79
46450	355.84
46460	355.8
46470	355.92
46480	355.92
46490	355.96
46500	356.03
46510	356.12
46520	356.21
46530	356.25
46540	356.25
46550	356.25
46560	356.26
46570	356.25
46580	356.22
46590	356.22
46600	356.29
46610	356.35
46620	356.38
46630	356.45
46640	356.51
46650	356.53
46660	356.57
46670	356.59
46680	356.61
46690	356.62
46700	356.63
46710	356.61
46720	356.6
46730	356.66
46740	356.67
46750	356.74
46760	356.74
46770	356.81
46780	356.89
46790	356.95
46800	356.9
46810	356.94
46820	356.98
46830	356.98
46840	357.02
46850	357.07
46860	357.16
46870	357.17
46880	357.19
46890	357.18
46900	357.17
46910	357.19
46920	357.2
46930	357.24
46940	357.22
46950	357.24
46960	357.27
46970	357.36
46980	357.42
46990	357.47
47000	357.51
47010	357.56
47020	357.57
47030	357.56
47040	357.57
47050	357.59
47060	357.66
47070	357.74
47080	357.79
47090	357.86
47100	357.89
47110	357.95
47120	357.96
47130	357.96
47140	358.0
47150	358.01
47160	358.04
47170	358.1
47180	358.12
47190	358.11
47200	358.16
47210	358.18
47220	358.24
47230	358.29
47240	358.32
47250	358.35
47260	358.4
47270	358.44
47280	358.4
47290	358.44
47300	358.47
47310	358.43
47320	358.43
47330	358.54
47340	358.54
47350	358.53
47360	358.57
47370	358.57
47380	358.51
47390	358.51
47400	358.57
47410	358.62
47420	358.68
47430	358.63
47440	358.67
47450	358.67
47460	358.72
47470	358.68
47480	358.73
47490	358.74
47500	358.76
47510	358.78
47520	358.78
47530	358.76
47540	358.77
47550	358.81
47560	358.81
47570	358.87
47580	358.88
47590	358.87
47600	358.9
47610	358.89
47620	358.84
47630	358.89
47640	358.84
47650	358.85
47660	358.82
47670	358.85
47680	358.91
47690	358.95
47700	359.05
47710	359.08
47720	359.14
47730	359.13
47740	359.23
47750	359.26
47760	359.25
47770	359.28
47780	359.28
47790	359.28
47800	359.29
47810	359.38
47820	359.29
47830	359.28
47840	359.27
47850	359.27
47860	359.3
47870	359.34
47880	359.33
47890	359.37
47900	359.46
47910	359.5
47920	359.5
47930	359.49
47940	359.44
47950	359.46
47960	359.51
47970	359.57
47980	359.61
47990	359.6
48000	359.63
48010	359.6
48020	359.61
48030	359.61
48040	359.6
48050	359.6
48060	359.68
48070	359.72
48080	359.67
48090	359.69
48100	359.68
48110	359.71
48120	359.8
48130	359.86
48140	359.91
48150	359.96
48160	359.95
48170	360.0
48180	360.05
48190	360.06
48200	360.08
48210	360.2
48220	360.18
48230	360.21
48240	360.27
48250	360.29
48260	360.26
48270	360.29
48280	360.31
48290	360.26
48300	360.32
48310	360.35
48320	360.4
48330	360.42
48340	360.49
48350	360.5
48360	360.48
48370	360.5
48380	360.52
48390	360.53
48400	360.54
48410	360.54
48420	360.53
48430	360.53
48440	360.53
48450	360.47
48460	360.55
48470	360.56
48480	360.57
48490	360.52
48500	360.54
48510	360.65
48520	360.65
48530	360.68
48540	360.74
48550	360.75
48560	360.77
48570	360.79
48580	360.79
48590	360.85
48600	360.91
48610	360.94
48620	360.98
48630	360.95
48640	360.99
48650	361.0
48660	361.1
48670	361.12
48680	361.15
48690	361.12
48700	361.12
48710	361.1
48720	361.16
48730	361.2
48740	361.29
48750	361.3
48760	361.32
48770	361.35
48780	361.36
48790	361.36
48800	361.33
48810	361.36
48820	361.43
48830	361.47
48840	361.47
48850	361.51
48860	361.58
48870	361.6
48880	361.69
48890	361.72
48900	361.73
48910	361.69
48920	361.74
48930	361.76
48940	361.8
48950	361.84
48960	361.93
48970	362.0
48980	362.05
48990	362.04
49000	362.03
49010	362.07
49020	362.03
49030	362.09
49040	362.14
49050	362.2
49060	362.19
49070	362.2
49080	362.26
49090	362.28
49100	362.38
49110	362.38
49120	362.41
49130	362.45
49140	362.5
49150	362.55
49160	362.58
49170	362.59
49180	362.66
49190	362.68
49200	362.74
49210	362.79
49220	362.81
49230	362.83
49240	362.86
49250	362.9
49260	362.96
49270	362.98
49280	362.94
49290	362.91
49300	362.98
49310	363.02
49320	363.08
49330	363.1
49340	363.16
49350	363.2
49360	363.21
49370	363.2
49380	363.25
49390	363.28
49400	363.3
49410	363.38
49420	363.42
49430	363.44
49440	363.4
49450	363.43
49460	363.43
49470	363.52
49480	363.49
49490	363.49
49500	363.53
49510	363.53
49520	363.51
49530	363.55
49540	363.59
49550	363.59
49560	363.66
49570	363.63
49580	363.66
49590	363.71
49600	363.72
49610	363.76
49620	363.79
49630	363.82
49640	363.84
49650	363.82
49660	363.87
49670	363.87
49680	363.89
49690	363.92
49700	363.89
49710	363.9
49720	363.93
49730	363.92
49740	363.96
49750	364.04
49760	364.1
49770	364.1
49780	364.09
49790	364.08
49800	364.15
49810	364.12
49820	364.22
49830	364.22
49840	364.17
49850	364.2
49860	364.2
49870	364.19
49880	364.27
49890	364.27
49900	364.28
49910	364.34
49920	364.33
49930	364.36
49940	364.39
49950	364.37
49960	364.49
49970	364.47
49980	364.51
49990	364.54
50000	364.55
50010	364.59
50020	364.61
50030	364.65
50040	364.7
50050	364.71
50060	364.72
50070	364.74
50080	364.77
50090	364.81
50100	364.85
50110	364.86
50120	364.89
50130	364.88
50140	364.89
50150	364.93
50160	364.91
50170	364.93
50180	364.98
50190	365.0
50200	365.02
50210	365.07
50220	365.1
50230	365.1
50240	365.05
50250	365.09
50260	365.09
50270	365.07
50280	365.09
50290	365.16
50300	365.2
50310	365.22
50320	365.24
50330	365.35
50340	365.38
50350	365.4
50360	365.43
50370	365.55
50380	365.65
50390	365.71
50400	365.73
50410	365.76
50420	365.8
50430	365.83
50440	365.85
50450	365.88
50460	365.84
50470	365.89
50480	365.89
50490	365.92
50500	366.0
50510	366.01
50520	366.03
50530	366.06
50540	366.11
50550	366.1
50560	366.13
50570	366.13
50580	366.11
50590	366.09
50600	366.11
50610	366.12
50620	366.14
50630	366.14
50640	366.18
50650	366.19
50660	366.18
50670	366.23
50680	366.31
50690	366.32
50700	366.36
50710	366.34
50720	366.35
50730	366.31
50740	366.33
50750	366.35
50760	366.33
50770	366.37
50780	366.38
50790	366.38
50800	366.33
50810	366.36
50820	366.34
50830	366.35
50840	366.38
50850	366.46
50860	366.53
50870	366.58
50880	366.59
50890	366.62
50900	366.72
50910	366.84
50920	366.84
50930	366.89
50940	366.92
50950	366.92
50960	366.98
50970	366.97
50980	367.0
50990	367.07
51000	367.09
51010	367.13
51020	367.17
51030	367.13
51040	367.13
51050	367.18
51060	367.2
51070	367.18
51080	367.19
51090	367.17
51100	367.17
51110	367.17
51120	367.2
51130	367.21
51140	367.26
51150	367.21
51160	367.22
51170	367.2
51180	367.23
51190	367.29
51200	367.35
51210	367.36
51220	367.34
51230	367.37
51240	367.44
51250	367.41
51260	367.49
51270	367.49
51280	367.53
51290	367.54
51300	367.54
51310	367.58
51320	367.68
51330	367.67
51340	367.61
51350	367.62
51360	367.66
51370	367.72
51380	367.74
51390	367.77
51400	367.79
51410	367.79
51420	367.8
51430	367.79
51440	367.84
51450	367.84
51460	367.9
51470	367.94
51480	368.01
51490	368.04
51500	368.04
51510	368.08
51520	368.16
51530	368.2
51540	368.25
51550	368.27
51560	368.3
51570	368.34
51580	368.35
51590	368.41
51600	368.37
51610	368.41
51620	368.48
51630	368.5
51640	368.53
51650	368.5
51660	368.49
51670	368.49
51680	368.53
51690	368.53
51700	368.56
51710	368.55
51720	368.57
51730	368.58
51740	368.61
51750	368.66
51760	368.67
51770	368.67
51780	368.61
51790	368.61
51800	368.68
51810	368.68
51820	368.73
51830	368.71
51840	368.71
51850	368.68
51860	368.74
51870	368.75
51880	368.76
51890	368.76
51900	368.79
51910	368.76
51920	368.81
51930	368.87
51940	368.89
51950	368.96
51960	369.03
51970	369.03
51980	369.02
51990	369.06
52000	369.08
52010	369.13
52020	369.11
52030	369.12
52040	369.19
52050	369.27
52060	369.34
52070	369.34
52080	369.34
52090	369.36
52100	369.38
52110	369.41
52120	369.43
52130	369.44
52140	369.46
52150	369.5
52160	369.55
52170	369.6
52180	369.61
52190	369.6
52200	369.69
52210	369.7
52220	369.64
52230	369.64
52240	369.72
52250	369.73
52260	369.72
52270	369.74
52280	369.77
52290	369.73
52300	369.71
52310	369.65
52320	369.65
52330	369.72
52340	369.75
52350	369.77
52360	369.81
52370	369.91
52380	369.93
52390	369.95
52400	369.96
52410	369.95
52420	369.99
52430	370.06
52440	370.08
52450	370.08
52460	370.13
52470	370.25
52480	370.25
52490	370.29
52500	370.28
52510	370.27
52520	370.26
52530	370.29
52540	370.34
52550	370.31
52560	370.37
52570	370.41
52580	370.43
52590	370.43
52600	370.48
52610	370.55
52620	370.61
52630	370.61
52640	370.69
52650	370.77
52660	370.84
52670	370.83
52680	370.86
52690	370.85
52700	370.85
52710	370.88
52720	370.91
52730	371.02
52740	371.07
52750	371.05
52760	371.01
52770	371.03
52780	370.98
52790	371.02
52800	371.04
52810	371.01
52820	371.01
52830	371.06
52840	371.1
52850	371.12
52860	371.12
52870	371.08
52880	371.14
52890	371.18
52900	371.18
52910	371.22
52920	371.2
52930	371.24
52940	371.24
52950	371.34
52960	371.38
52970	371.46
52980	371.5
52990	371.56
53000	371.58
53010	371.7
53020	371.71
53030	371.68
53040	371.73
53050	371.79
53060	371.75
53070	371.76
53080	371.87
53090	371.88
53100	371.88
53110	371.89
53120	371.87
53130	371.98
53140	371.96
53150	371.98
53160	372.04
53170	372.08
53180	372.13
53190	372.12
53200	372.18
53210	372.1
53220	372.12
53230	372.19
53240	372.14
53250	372.11
53260	372.09
53270	372.11
53280	372.18
53290	372.18
53300	372.17
53310	372.21
53320	372.25
53330	372.26
53340	372.29
53350	372.35
53360	372.41
53370	372.45
53380	372.5
53390	372.51
53400	372.53
53410	372.6
53420	372.65
53430	372.74
53440	372.77
53450	372.85
53460	372.85
53470	372.9
53480	373.0
53490	372.97
53500	372.98
53510	373.0
53520	373.05
53530	373.08
53540	373.08
53550	373.07
53560	373.13
53570	373.14
53580	373.2
53590	373.17
53600	373.21
53610	373.17
53620	373.22
53630	373.25
53640	373.24
53650	373.25
53660	373.24
53670	373.27
53680	373.36
53690	373.45
53700	373.5
53710	373.54
53720	373.51
53730	373.54
53740	373.6
53750	373.6
53760	373.63
53770	373.62
53780	373.64
53790	373.64
53800	373.65
53810	373.63
53820	373.63
53830	373.62
53840	373.63
53850	373.64
53860	373.72
53870	373.77
53880	373.79
53890	373.83
53900	373.9
53910	373.92
53920	373.91
53930	373.98
53940	374.04
53950	374.08
53960	374.19
53970	374.2
53980	374.21
53990	374.19
54000	374.18
54010	374.16
54020	374.2
54030	374.17
54040	374.19
54050	374.16
54060	374.14
54070	374.2
54080	374.18
54090	374.23
54100	374.25
54110	374.24
54120	374.23
54130	374.23
54140	374.24
54150	374.28
54160	374.32
54170	374.39
54180	374.42
54190	374.4
54200	374.43
54210	374.49
54220	374.48
54230	374.51
54240	374.55
54250	374.58
54260	374.68
54270	374.68
54280	374.8
54290	374.78
54300	374.79
54310	374.83
54320	374.85
54330	374.94
54340	374.92
54350	374.96
54360	374.95
54370	374.98
54380	375.06
54390	375.09
54400	375.15
54410	375.25
54420	375.29
54430	375.33
54440	375.37
54450	375.37
54460	375.37
54470	375.42
54480	375.42
54490	375.46
54500	375.48
54510	375.54
54520	375.6
54530	375.65
54540	375.65
54550	375.7
54560	375.75
54570	375.76
54580	375.8
54590	375.81
54600	375.91
54610	375.88
54620	375.92
54630	375.9
54640	375.88
54650	375.85
54660	375.87
54670	375.91
54680	375.93
54690	375.95
54700	376.01
54710	376.02
54720	376.03
54730	376.07
54740	376.14
54750	376.16
54760	376.26
54770	376.31
54780	376.4
54790	376.46
54800	376.48
54810	376.5
54820	376.55
54830	376.62
54840	376.64
54850	376.71
54860	376.75
54870	376.83
54880	376.88
54890	376.9
54900	376.98
54910	377.02
54920	377.06
54930	377.1
54940	377.13
54950	377.13
54960	377.18
54970	377.2
54980	377.21
54990	377.28
55000	377.29
55010	377.3
55020	377.31
55030	377.34
55040	377.31
55050	377.36
55060	377.4
55070	377.42
55080	377.42
55090	377.4
55100	377.41
55110	377.43
55120	377.44
55130	377.54
55140	377.65
55150	377.61
55160	377.62
55170	377.67
55180	377.72
55190	377.75
55200	377.82
55210	377.82
55220	377.88
55230	377.82
55240	377.83
55250	377.85
55260	377.88
55270	377.95
55280	377.96
55290	377.96
55300	378.0
55310	378.05
55320	378.12
55330	378.06
55340	378.09
55350	378.15
55360	378.18
55370	378.24
55380	378.34
55390	378.4
55400	378.36
55410	378.44
55420	378.47
55430	378.48
55440	378.57
55450	378.57
55460	378.55
55470	378.59
55480	378.63
55490	378.66
55500	378.65
55510	378.65
55520	378.71
55530	378.72
55540	378.76
55550	378.78
55560	378.81
55570	378.87
55580	378.89
55590	378.88
55600	378.88
55610	378.87
55620	378.94
55630	378.97
55640	378.96
55650	379.03
55660	379.0
55670	379.03
55680	379.08
55690	379.1
55700	379.14
55710	379.17
55720	379.23
55730	379.25
55740	379.27
55750	379.33
55760	379.34
55770	379.38
55780	379.43
55790	379.49
55800	379.53
55810	379.55
55820	379.6
55830	379.65
55840	379.71
55850	379.72
55860	379.78
55870	379.84
55880	379.92
55890	380.02
55900	379.99
55910	380.07
55920	380.06
55930	380.07
55940	380.14
55950	380.09
55960	380.1
55970	380.13
55980	380.15
55990	380.2
56000	380.19
56010	380.24
56020	380.21
56030	380.32
56040	380.37
56050	380.4
56060	380.43
56070	380.49
56080	380.52
56090	380.56
56100	380.52
56110	380.5
56120	380.58
56130	380.57
56140	380.55
56150	380.6
56160	380.66
56170	380.64
56180	380.69
56190	380.68
56200	380.72
56210	380.74
56220	380.78
56230	380.76
56240	380.81
56250	380.8
56260	380.83
56270	380.91
56280	380.89
56290	380.87
56300	380.94
56310	380.98
56320	380.96
56330	381.0
56340	381.05
56350	381.04
56360	381.11
56370	381.21
56380	381.24
56390	381.26
56400	381.24
56410	381.31
56420	381.35
56430	381.41
56440	381.48
56450	381.42
56460	381.48
56470	381.49
56480	381.52
56490	381.58
56500	381.61
56510	381.67
56520	381.69
56530	381.7
56540	381.71
56550	381.76
56560	381.71
56570	381.75
56580	381.82
56590	381.86
56600	381.88
56610	382.01
56620	382.08
56630	382.16
56640	382.17
56650	382.2
56660	382.17
56670	382.26
56680	382.24
56690	382.24
56700	382.3
56710	382.33
56720	382.45
56730	382.5
56740	382.53
56750	382.57
56760	382.54
56770	382.52
56780	382.56
56790	382.56
56800	382.59
56810	382.58
56820	382.58
56830	382.59
56840	382.67
56850	382.74
56860	382.73
56870	382.75
56880	382.79
56890	382.8
56900	382.82
56910	382.88
56920	382.86
56930	382.91
56940	382.98
56950	382.97
56960	382.94
56970	382.95
56980	383.0
56990	383.01
57000	383.07
57010	383.11
57020	383.13
57030	383.17
57040	383.21
57050	383.24
57060	383.26
57070	383.29
57080	383.32
57090	383.32
57100	383.28
57110	383.29
57120	383.31
57130	383.32
57140	383.38
57150	383.39
57160	383.37
57170	383.35
57180	383.34
57190	383.37
57200	383.36
57210	383.41
57220	383.46
57230	383.48
57240	383.51
57250	383.58
57260	383.64
57270	383.69
57280	383.69
57290	383.72
57300	383.71
57310	383.68
57320	383.73
57330	383.81
57340	383.87
57350	383.89
57360	383.91
57370	383.88
57380	383.92
57390	383.93
57400	384.02
57410	383.99
57420	383.88
57430	383.85
57440	383.83
57450	383.83
57460	383.91
57470	383.97
57480	384.01
57490	383.99
57500	384.04
57510	384.01
57520	384.04
57530	384.08
57540	384.07
57550	384.12
57560	384.16
57570	384.23
57580	384.27
57590	384.32
57600	384.35
57610	384.38
57620	384.42
57630	384.46
57640	384.52
57650	384.63
57660	384.65
57670	384.66
57680	384.72
57690	384.72
57700	384.75
57710	384.78
57720	384.78
57730	384.77
57740	384.72
57750	384.72
57760	384.79
57770	384.8
57780	384.8
57790	384.87
57800	384.93
57810	384.98
57820	384.98
57830	384.98
57840	384.98
57850	384.99
57860	385.04
57870	385.11
57880	385.05
57890	385.09
57900	385.14
57910	385.13
57920	385.18
57930	385.21
57940	385.23
57950	385.3
57960	385.37
57970	385.39
57980	385.4
57990	385.42
58000	385.46
58010	385.47
58020	385.5
58030	385.51
58040	385.57
58050	385.58
58060	385.58
58070	385.57
58080	385.58
58090	385.59
58100	385.63
58110	385.62
58120	385.67
58130	385.63
58140	385.65
58150	385.66
58160	385.69
58170	385.68
58180	385.73
58190	385.8
58200	385.82
58210	385.84
58220	385.89
58230	385.82
58240	385.82
58250	385.84
58260	385.86
58270	385.87
58280	385.89
58290	385.93
58300	385.92
58310	385.97
58320	386.03
58330	386.04
58340	386.05
58350	386.07
58360	386.07
58370	386.08
58380	386.14
58390	386.15
58400	386.2
58410	386.22
58420	386.19
58430	386.25
58440	386.25
58450	386.29
58460	386.28
58470	386.24
58480	386.27
58490	386.3
58500	386.36
58510	386.41
58520	386.46
58530	386.49
58540	386.5
58550	386.52
58560	386.57
58570	386.51
58580	386.58
58590	386.6
58600	386.58
58610	386.62
58620	386.66
58630	386.7
58640	386.76
58650	386.79
58660	386.8
58670	386.81
58680	386.78
58690	386.77
58700	386.72
58710	386.78
58720	386.75
58730	386.79
58740	386.74
58750	386.8
58760	386.8
58770	386.8
58780	386.83
58790	386.81
58800	386.85
58810	386.89
58820	386.91
58830	386.92
58840	386.94
58850	386.93
58860	387.01
58870	387.01
58880	387.01
58890	387.1
58900	387.13
58910	387.18
58920	387.23
58930	387.27
58940	387.28
58950	387.29
58960	387.34
58970	387.44
58980	387.47
58990	387.46
59000	387.44
59010	387.49
59020	387.52
59030	387.57
59040	387.59
59050	387.62
59060	387.67
59070	387.67
59080	387.68
59090	387.77
59100	387.82
59110	387.85
59120	387.85
59130	387.87
59140	387.89
59150	387.92
59160	387.87
59170	387.86
59180	387.9
59190	387.95
59200	387.98
59210	388.0
59220	388.01
59230	388.04
59240	388.02
59250	388.04
59260	388.06
59270	388.09
59280	388.15
59290	388.21
59300	388.23
59310	388.23
59320	388.24
59330	388.26
59340	388.28
59350	388.32
59360	388.32
59370	388.37
59380	388.45
59390	388.43
59400	388.43
59410	388.42
59420	388.44
59430	388.45
59440	388.47
59450	388.53
59460	388.59
59470	388.65
59480	388.65
59490	388.62
59500	388.6
59510	388.59
59520	388.63
59530	388.63
59540	388.69
59550	388.75
59560	388.77
59570	388.81
59580	388.78
59590	388.77
59600	388.82
59610	388.85
59620	388.89
59630	388.97
59640	388.97
59650	389.0
59660	389.03
59670	389.04
59680	389.02
59690	389.04
59700	389.05
59710	389.08
59720	389.11
59730	389.15
59740	389.12
59750	389.15
59760	389.08
59770	389.11
59780	389.14
59790	389.14
59800	389.17
59810	389.19
59820	389.24
59830	389.31
59840	389.34
59850	389.37
59860	389.35
59870	389.36
59880	389.37
59890	389.41
59900	389.37
59910	389.44
59920	389.45
59930	389.53
59940	389.52
59950	389.48
59960	389.49
59970	389.46
59980	389.47
59990	389.51
60000	389.56


==> results/NewExpt/Expt1/clUCBcomp_subsampled.txt <==
300	8.86
600	17.19
900	25.98
1200	34.37
1500	42.76
1800	51.07
2100	59.52
2400	68.94
2700	76.76
3000	85.79
3300	93.53
3600	102.35
3900	110.47
4200	117.99
4500	126.99
4800	136.09
5100	143.59
5400	151.95
5700	160.47
6000	169.41
6300	177.99
6600	185.54
6900	192.52
7200	200.97
7500	210.29
7800	219.79
8100	227.81
8400	233.9
8700	240.35
9000	245.35
9300	250.49
9600	255.55
9900	259.2
10200	262.35
10500	265.0
10800	267.54
11100	269.03
11400	270.43
11700	271.25
12000	272.49
12300	273.44
12600	274.88
12900	275.69
13200	276.57
13500	277.18
13800	278.07
14100	278.6
14400	279.21
14700	279.73
15000	280.36
15300	281.21
15600	282.46
15900	283.03
16200	283.68
16500	284.41
16800	284.86
17100	285.6
17400	286.42
17700	287.27
18000	287.9
18300	288.41
18600	288.98
18900	289.76
19200	291.01
19500	291.79
19800	292.4
20100	293.3
20400	294.34
20700	295.08
21000	295.55
21300	295.84
21600	296.22
21900	296.72
22200	297.45
22500	298.03
22800	298.49
23100	299.47
23400	300.08
23700	301.06
24000	301.83
24300	302.24
24600	302.39
24900	303.5
25200	303.92
25500	304.64
25800	305.57
26100	306.14
26400	306.83
26700	307.8
27000	308.61
27300	309.24
27600	310.13
27900	310.59
28200	311.15
28500	311.48
28800	312.22
29100	312.97
29400	313.65
29700	314.44
30000	314.85
30300	315.89
30600	316.54
30900	317.36
31200	318.08
31500	318.57
31800	319.54
32100	320.54
32400	321.26
32700	322.16
33000	323.05
33300	323.83
33600	324.44
33900	325.33
34200	326.24
34500	327.12
34800	327.76
35100	328.21
35400	329.0
35700	329.83
36000	330.76
36300	331.58
36600	332.06
36900	332.96
37200	333.58
37500	334.18
37800	334.9
38100	335.76
38400	336.45
38700	337.37
39000	338.05
39300	338.73
39600	339.39
39900	340.04
40200	340.73
40500	341.59
40800	342.55
41100	343.51
41400	344.19
41700	344.92
42000	345.5
42300	346.26
42600	347.11
42900	348.06
43200	348.73
43500	349.36
43800	350.07
44100	350.49
44400	351.0
44700	351.69
45000	352.46
45300	352.96
45600	353.86
45900	354.57
46200	355.29
46500	356.03
46800	356.9
47100	357.89
47400	358.57
47700	359.05
48000	359.63
48300	360.32
48600	360.91
48900	361.73
49200	362.74
49500	363.53
49800	364.15
50100	364.85
50400	365.73
50700	366.36
51000	367.09
51300	367.54
51600	368.37
51900	368.79
52200	369.69
52500	370.28
52800	371.04
53100	371.88
53400	372.53
53700	373.5
54000	374.18
54300	374.79
54600	375.91
54900	376.98
55200	377.82
55500	378.65
55800	379.53
56100	380.52
56400	381.24
56700	382.3
57000	383.07
57300	383.71
57600	384.35
57900	385.14
58200	385.82
58500	386.36
58800	386.85
59100	387.82
59400	388.43
59700	389.05
60000	389.56


==> results/NewExpt/Expt1/clUCBcomp_subsampled1.txt <==
3000	85.79
6000	169.41
9000	245.35
12000	272.49
15000	280.36
18000	287.9
21000	295.55
24000	301.83
27000	308.61
30000	314.85
33000	323.05
36000	330.76
39000	338.05
42000	345.5
45000	352.46
48000	359.63
51000	367.09
54000	374.18
57000	383.07
60000	389.56


==> results/NewExpt/Expt1/readme.txt <==
1st File=ClusUCB(Clustering,p=4)
2nd File=UCB1
3rd File=UCB-V
4th File=MOSS
5th File=DMED
6th File=KLUCB
7th File=TS

Bernoulli Distribution
testbed: 20 arms
r^{*}=0.1
r_{i\neq *}=0.07


==> results/NewExpt/Expt2/BU01_comp_subsampled.txt <==
30000	679.229772653
60000	778.147995919
90000	839.40919471
120000	872.973452572
150000	900.893084412
180000	926.034387793
210000	944.832557621
240000	961.820279997
270000	977.516786554
300000	991.17160996


==> results/NewExpt/Expt2/DMED01_comp_subsampled.txt <==
30000	962.87912749
60000	1601.92600498
90000	2210.59921907
120000	2799.66796925
150000	3390.90959042
180000	3983.80678024
210000	4571.58848687
240000	5162.19060219
270000	5759.28574958
300000	6328.0716623


==> results/NewExpt/Expt2/EUCBV01_comp_subsampled.txt <==
30000	668.320000001
60000	894.960000001
90000	894.960000001
120000	894.960000001
150000	894.960000001
180000	894.960000001
210000	894.960000001
240000	894.960000001
270000	894.960000001
300000	894.960000001


==> results/NewExpt/Expt2/KLUCB01_comp_subsampled.txt <==
30000	538.815737835
60000	1053.44146019
90000	1560.02499832
120000	2061.37302452
150000	2569.64132238
180000	3072.63818468
210000	3575.690665
240000	4078.55686195
270000	4589.60555301
300000	5095.15328168


==> results/NewExpt/Expt2/MOSS01_comp_subsampled.txt <==
30000	1344.42029877
60000	2319.65015083
90000	2999.29381941
120000	3090.49954019
150000	3096.2145209
180000	3097.80963556
210000	3099.48996588
240000	3100.42638218
270000	3101.12334685
300000	3101.44373005


==> results/NewExpt/Expt2/MedElim01_comp_subsampled.txt <==
30000	1059198.9471
60000	1348048.27315
90000	1641544.72386
120000	1876290.82963
150000	1876657.66175
180000	1876657.66175
210000	1876657.66175
240000	1876657.66175
270000	1876657.66175
300000	1876657.66175


==> results/NewExpt/Expt2/NEUCBV01_comp_subsampled.txt <==
30000	517.275000001
60000	517.275000001
90000	517.274999997
120000	517.274999997
150000	517.274999997
180000	517.274999997
210000	517.274999997
240000	517.274999997
270000	517.274999997
300000	517.275000013


==> results/NewExpt/Expt2/OCUCB01_comp_subsampled.txt <==
30000	1399.91480748
60000	2363.93000847
90000	3066.41484902
120000	3578.81536023
150000	3937.88026816
180000	4154.00217968
210000	4218.13643993
240000	4226.59312037
270000	4226.586353
300000	4226.586353


==> results/NewExpt/Expt2/TS01_comp_subsampled.txt <==
30000	487.30339354
60000	637.932000076
90000	755.686280456
120000	866.456162246
150000	971.446408381
180000	1067.22469878
210000	1159.0780569
240000	1244.83179351
270000	1323.39468202
300000	1395.89677521


==> results/NewExpt/Expt2/UCB01_comp_subsampled.txt <==
30000	1578.2504607
60000	2993.97835901
90000	4316.78369941
120000	5544.95603338
150000	6721.30847973
180000	7853.26443362
210000	8941.98780088
240000	9992.01640736
270000	11009.2389422
300000	11307.8264737


==> results/NewExpt/Expt2/UCBR01_comp_subsampled.txt <==
30000	914.468229278
60000	2124.8264341
90000	4343.17416969
120000	5139.48452042
150000	5729.16839983
180000	7263.6826033
210000	9661.81722749
240000	12070.1051585
270000	14467.9138593
300000	15868.9115319


==> results/NewExpt/Expt2/UCBV01_comp_subsampled.txt <==
30000	800.590955656
60000	1390.63636838
90000	1782.05567258
120000	2007.33089369
150000	2150.7239618
180000	2256.36657269
210000	2346.83023864
240000	2422.78826174
270000	2493.26702833
300000	2560.26023611


==> results/NewExpt/Expt3/BU01_comp_subsampled.txt <==
40000	396.175084923
80000	784.409769902
120000	1162.99020066
160000	1543.70227802
200000	1933.27236181
240000	2296.69126505
280000	2650.27851601
320000	3009.11971449
360000	3349.87873517
400000	3667.11785679


==> results/NewExpt/Expt3/EUCBV01_comp_subsampled.txt <==
40000	365.529999999
80000	696.670000006
120000	894.610000011
160000	894.610000011
200000	894.609999995
240000	894.609999995
280000	894.609999995
320000	894.609999995
360000	894.609999995
400000	894.609999995


==> results/NewExpt/Expt3/MOSS01_comp_subsampled.txt <==
40000	370.840690104
80000	742.160636924
120000	1108.04872181
160000	1469.86418358
200000	1838.81245456
240000	2210.90872953
280000	2574.43840088
320000	2897.29551592
360000	3071.72953689
400000	3146.30291449


==> results/NewExpt/Expt3/OCUCB01_comp_subsampled.txt <==
40000	370.851026357
80000	744.929979802
120000	1109.27981856
160000	1473.86281877
200000	1833.85310702
240000	2187.05408409
280000	2526.04326543
320000	2870.97596668
360000	3196.76838475
400000	3493.1014141


==> results/NewExpt/Expt3/TS01_comp_subsampled.txt <==
40000	349.874077842
80000	580.303590286
120000	732.887444364
160000	864.978079203
200000	983.324918787
240000	1092.610862
280000	1205.74494962
320000	1315.10995063
360000	1423.62348767
400000	1535.19911522


==> results/NewExpt/Expt3/UCBV01_comp_subsampled.txt <==
40000	368.96509231
80000	726.957912599
120000	1082.39578774
160000	1428.20608715
200000	1760.28394731
240000	2066.00799286
280000	2342.95265997
320000	2576.41753012
360000	2771.53618134
400000	2929.49768012


==> results/NewExpt/Expt3/plotFinalEUCBV20_100.txt <==
20	141
30	202
40	287
50	352
60	441
70	510
80	630
90	682
100	779


==> results/NewExpt/Expt3/plotFinalMOSS20_100.txt <==
20	726
30	1030
40	1373
50	1767
60	2247
70	2795
80	3424
90	4064
100	4780


==> results/NewExpt/Expt3/plotFinalOCUCB20_100.txt <==
20	867
30	1295
40	1765
50	2403
60	3096
70	3930
80	4862
90	5866
100	7016


==> results/NewExpt/Expt3/plotFinalTS20_100.txt <==
20	343
30	558
40	709
50	964
60	1184
70	1441
80	1742
90	1966
100	2308.5


==> results/NewExpt/Expt41/BU01_comp_subsampled.txt <==
40000	408.043607533
80000	716.402924856
120000	1046.89967116
160000	1386.54767806
200000	1715.53940586
240000	1952.52440958
280000	2187.76510717
320000	2412.74010787
360000	2560.72980368
400000	2689.51590769


==> results/NewExpt/Expt41/EUCBV01_comp_subsampled.txt <==
40000	391.619999996
80000	757.190000003
120000	971.860000008
160000	971.860000008
200000	971.85999999
240000	971.85999999
280000	971.85999999
320000	971.85999999
360000	971.85999999
400000	971.85999999


==> results/NewExpt/Expt41/KLUCB01_comp_subsampled.txt <==
30000	4903.8475651
60000	9779.13826608
90000	14642.9917248
120000	19501.2961349
150000	24368.3681438
180000	29226.9729302
210000	34088.5717643
240000	38958.4848031
270000	43826.7468951
300000	48683.8809989


==> results/NewExpt/Expt41/MOSS01_comp_subsampled.txt <==
40000	400.433162309
80000	795.915737601
120000	1177.80118423
160000	1570.52015681
200000	1965.17667675
240000	2357.67643041
280000	2738.81305611
320000	3066.48212801
360000	3266.87367892
400000	3338.35523631


==> results/NewExpt/Expt41/NEUCBV01_comp_subsampled.txt <==
30000	176.7
60000	176.7
90000	176.699999999
120000	176.699999999
150000	176.699999999
180000	176.699999999
210000	176.699999999
240000	176.699999999
270000	176.699999999
300000	176.700000005


==> results/NewExpt/Expt41/OCUCB01_comp_subsampled.txt <==
40000	385.665459351
80000	770.050158411
120000	1168.69916356
160000	1558.47365104
200000	1950.56371012
240000	2342.84692025
280000	2723.19046984
320000	3108.35008302
360000	3483.0204482
400000	3845.32375813


==> results/NewExpt/Expt41/TS01_comp_subsampled.txt <==
40000	366.555738444
80000	610.335812446
120000	792.903933426
160000	950.538796366
200000	1099.42779792
240000	1229.30907442
280000	1349.55180088
320000	1469.40280238
360000	1583.43739662
400000	1689.83148043


==> results/NewExpt/Expt41/UCBV01_comp_subsampled.txt <==
40000	399.044047797
80000	796.707327131
120000	1171.56723735
160000	1560.87839928
200000	1935.26815176
240000	2303.77398723
280000	2648.17022818
320000	2980.50805577
360000	3297.17642668
400000	3574.27569079

